What Meaning-Form Correlation Has to Compose With

Compositionality is a widely discussed property of natural languages, although its exact definition has been elusive. We focus on the proposal that compositionality can be assessed by measuring meaning-form correlation. We analyze meaning-form correlation on three sets of languages: (i) artificial toy languages tailored to be compositional, (ii) a set of English dictionary definitions, and (iii) a set of English sentences drawn from literature. We find that linguistic phenomena such as synonymy and ungrounded stop-words weigh on MFC measurements, and that straightforward methods to mitigate their effects have widely varying results depending on the dataset they are applied to. Data and code are made publicly available.

==> data/arity.txt <==
data/gen-langs/arity/arity-1/arity-2-regular.tsv levenshtein 0.5018276479890752 0.001 12.244749378157941 0.001154644736085416 levenshtein normalized 0.3763186973581359 0.001 11.810187439548907 0.000193208
60121636586 jaccard 0.2257072506381062 0.001 6.887286429052348 -0.00028811765597834153
data/gen-langs/arity/arity-1/arity-2-random.tsv levenshtein -0.018606935372887354 0.593 -0.48118028641398436 -0.00015425605540300328 levenshtein normalized -0.020510998569950555 0.495 -0.6600051734767272 
-0.0009807337972847247 jaccard -0.00559345763591749 0.851 -0.1324462814994507 -0.001238134833559578
data/gen-langs/arity/arity-1/arity-3-regular.tsv levenshtein 0.12015874693039318 0.002 2.992298405197146 -0.0010440779614063886 levenshtein normalized 0.12395597422796249 0.002 2.98754126846324 0.0015330641570900552 jaccard 0.0955338406043071 0.018 2.3545866246586376 0.0012111190318712297
data/gen-langs/arity/arity-1/arity-3-random.tsv levenshtein 0.028601823331426014 0.505 0.6472774639075275 0.001355667546758942 levenshtein normalized 0.03863581808824091 0.34 0.9145427979509038 0.0004127233978366203 jaccard -0.007509445094850238 0.855 -0.1975817912587938 0.00037586099643379306
data/gen-langs/arity/arity-1/arity-4-regular.tsv levenshtein 0.6210064401763329 0.001 12.977272209127436 0.0007367091518700269 levenshtein normalized 0.5632933897708575 0.001 12.791273820787241 -0.0036393737415294485 jaccard 0.3305987443748877 0.001 8.005834588478583 0.00037661979367094854
data/gen-langs/arity/arity-1/arity-4-random.tsv levenshtein 0.0024703438562706124 0.957 0.09091774347405088 -0.0016219775207838166 levenshtein normalized 0.009641546755094835 0.813 0.20576482675661667 0.0010606423432934942 jaccard -0.016009531529353038 0.715 -0.3843284803727622 -0.00043651401027916585
data/gen-langs/arity/arity-1/arity-5-regular.tsv levenshtein 0.08021684973954248 0.051 2.0120952919564714 -0.002265386753795903 levenshtein normalized 0.09182101060458646 0.035 2.132243680843211 0.00029177004269650915 jaccard 0.017222147675879682 0.725 0.38442515218374196 0.00028308416886213073
data/gen-langs/arity/arity-1/arity-5-random.tsv levenshtein -0.015093065804652637 0.721 -0.35330677009294215 -0.0003110232112267914 levenshtein normalized -0.013842225608286735 0.757 -0.3288961879451441 0.00012183588754180622 jaccard -0.02160596708428548 0.634 -0.4616275625676085 -0.0009608327601902434
data/gen-langs/arity/arity-1/incongruent-7-5-regular.tsv levenshtein 0.18962356270163638 0.001 29.684974486453086 6.210172071528619e-05 levenshtein normalized 0.17651691463665342 0.001 29.620099662706746 -6.808581728340093e-05 jaccard 0.08104002417914688 0.001 23.91505960654253 8.057087598426246e-05
data/gen-langs/arity/arity-1/incongruent-7-5-random.tsv levenshtein -0.0024174365446393395 0.268 -1.065378230420123 -0.00011340276531726042 levenshtein normalized -0.002711173187528474 0.192 -1.357311476781151 0.0001078413518250133 jaccard -0.002514163296947952 0.244 -1.2281968066117088 7.730075192262544e-05
data/gen-langs/arity/arity-1/incongruent-9-5-regular.tsv levenshtein 0.17124924099128763 0.001 29.096837362402972 -6.0663345460876714e-05 levenshtein normalized 0.16373270861863237 0.001 28.94186132126586 6.976155660535519e-05 jaccard 0.0771917846100464 0.001 23.35549871612019 8.607284298889375e-05
data/gen-langs/arity/arity-1/incongruent-9-5-random.tsv levenshtein 0.00017267224793773603 0.948 0.08370232050763962 -1.4323546673796973e-05 levenshtein normalized 0.0002708879248538659 0.885 0.10391883392060745 3.6104914393552485e-05 jaccard -0.0017173094940065373 0.417 -0.8525668853700257 7.385301323280852e-05
data/gen-langs/arity/arity-1/incongruent-11-5-regular.tsv levenshtein 0.3292835367231759 0.001 30.907813135273777 -3.2126421485543946e-05 levenshtein normalized 0.30919498243959376 0.001 30.814576161439042 3.302122857585972e-05 jaccard 0.17099456579797964 0.001 29.32501323955924 0.00017519784014880533
data/gen-langs/arity/arity-1/incongruent-11-5-random.tsv levenshtein -0.0026706894704896897 0.237 -1.2578955457435876 0.00015700581402570344 levenshtein normalized -0.0024857583482274033 0.239 -1.1723319654439002 2.0825504360697353e-05 jaccard -0.0014454438192688045 0.53 -0.6285098737812347 3.452166591330913e-06
data/gen-langs/arity/arity-1/incongruent-7-6-regular.tsv levenshtein 0.1591806450888596 0.001 30.967094808654757 -1.765055629672245e-05 levenshtein normalized 0.15077161950075724 0.001 30.84073089359799 -4.622214367400973e-06 jaccard 0.06798098797774257 0.001 28.76021943926921 -4.1450937750945226e-05
data/gen-langs/arity/arity-1/incongruent-7-6-random.tsv levenshtein -0.0006117451574943677 0.556 -0.5797632909462515 9.438008455992615e-06 levenshtein normalized -0.0004686866973183184 0.655 -0.467408704790802 1.463019804931755e-05 jaccard -0.0015469555747725998 0.127 -1.5024171265121204 -4.291738129883845e-05
data/gen-langs/arity/arity-1/incongruent-9-6-regular.tsv levenshtein 0.25403236000410573 0.001 31.327346819887893 6.476026166965484e-05 levenshtein normalized 0.24106476326676834 0.001 31.33596210914506 -4.6823879806171224e-05 jaccard 0.1331878185227245 0.001 30.721711344364767 4.022593276811508e-06
data/gen-langs/arity/arity-1/incongruent-9-6-random.tsv levenshtein 0.0009970998647672166 0.356 0.9231096669455061 -2.1695299627516018e-06 levenshtein normalized 0.0009092862396736555 0.352 0.8795316173256358 2.752274818710515e-05 jaccard -0.0002699505895523399 0.776 -0.2714387993218685 -3.964517832456857e-06
data/gen-langs/arity/arity-1/incongruent-11-6-regular.tsv levenshtein 0.16908414678498115 0.001 31.0085585644156 -1.7271225898531754e-05 levenshtein normalized 0.16223827646008201 0.001 30.92944796706847 1.5922236158443588e-05 jaccard 0.0868321586784635 0.001 29.485830396102557 -1.3778459291653821e-05
data/gen-langs/arity/arity-1/incongruent-11-6-random.tsv levenshtein 0.0003126330371142163 0.779 0.30770808630124497 -2.4940353096233345e-05 levenshtein normalized 0.00035511005780118745 0.764 0.3427369061190445 -1.057251108118089e-05 jaccard 0.0008545939758351365 0.401 0.8826546056514829 -4.9518066850497966e-05



==> data/dataset-no-unk.json <==
{"fault": ["defect", "want", "lack", "default", "anything that fails , that is wanting , or that impairs excellence", "a failing", "a defect", "a blemish", "a moral failing", "a defect or dereliction from duty", "a deviation from propriety", "an offense less serious than a crime"], "bounty": ["liberality in bestowing gifts or favors", "gracious or liberal giving", "generosity", "munificence", "that which is given generously or liberally", "a premium offered or given to induce men to enlist into the public service", "to encourage any branch of industry , as husbandry manufactures"], "ravine": ["a deep and narrow hollow , usually worn by a stream or torrent of water", "a gorge", "a mountain cleft"], "map": ["a representation of the surface of the earth , or of some portion of it , showing the relative position of the parts represented"], "fifteenth": ["one of fifteen equal parts or divisions", "the quotient of a unit divided by fifteen"], "tip": ["the point or extremity of anything", "a pointed or somewhat sharply rounded end", "the end", "an end piece or part", "a piece , as a cap , nozzle , ferrule , or point , applied to the extreme end of anything", "a piece of stiffened lining pasted on the inside of a hat crown", "a light touch or blow", "a tap", "a gift", "a fee"], "regular": ["a member of any religious order or community who has taken the vows of poverty , chastity , and obedience , and who has been solemnly recognized by the church", "a soldier belonging to a permanent or standing army"], "crisp": ["specifically , the rind of roasted pork", "crackling"], "immortality": ["the quality or state of being immortal", "exemption from death and annihilation", "exemption from oblivion", "perpetuity"], "merit": ["the quality or state of deserving well or ill", "desert", "the quality or state of deserving well", "worth", "excellence", "reward deserved", "any mark or token of excellence or approbation"], "pace": ["a single movement from one foot to the other in walking", "a step", "the length of a step in walking or marching , reckoned from the heel of one foot to the heel of the other", "manner of stepping or moving", "gait", "walk"], "spouse": ["a man or woman engaged or joined in wedlock", "a married person , husband or wife"], "wisdom": ["the quality of being wise", "knowledge , and the capacity to make due use of it", "knowledge of the best ends and the best means", "discernment and judgment", "discretion", "sagacity", "skill", "dexterity", "the results of wise judgments", "scientific or practical truth", "acquired knowledge", "erudition"], "pine": ["a pineapple"], "core": ["a miner ' s underground working time or shift", "a hebrew dry measure", "the heart or inner part of a thing , as of a column , wall , rope , of a boil , etc", "the central part of fruit containing the kernels or seeds", "the most important part of a thing", "the essence", "the portion of a mold which shapes the interior of a cylinder , tube , or other hollow casting , or which makes a hole in or through a casting", "a part of the mold , made separate from and inserted in it , for shaping some part of the casting , the form of which is not determined by that of the pattern"], "major": ["an officer next in rank above a captain and next below a lieutenant colonel", "the lowest field officer", "a person of full age"], "council": ["an assembly of men summoned or convened for consultation , deliberation , or advice", "a body of man elected or appointed to constitute an advisory or a legislative assembly", "act of deliberating", "deliberation", "consultation"], "bosom": ["the breast of a human being", "the breasts of a woman", "the breast , considered as the seat of the passions , affections , and operations of the mind", "consciousness", "secret thoughts"], "hereafter": ["a future existence or state"], "thunder": ["the sound which follows a flash of lightning", "the report of a discharge of atmospheric electricity", "any loud noise"], "argument": ["a reason or reasons offered in proof , to induce belief , or convince the mind", "reasoning expressed in words", "argumentation", "discussion", "disputation", "the subject matter of a discourse , writing , or artistic representation", "theme or topic", "an abstract or summary as of the contents of a book chapter poem"], "bind": ["that which binds or ties", "any twining or climbing plant or stem , especially a hop vine", "a bine", "indurated clay , when much mixed with the oxide of iron"], "toss": ["a throwing upward , or with a jerk", "the act of tossing", "a throwing up of the head", "a particular manner of raising the head with a jerk"], "commotion": ["disturbed or violent motion", "agitation", "a popular tumult", "public disturbance", "riot", "agitation , perturbation , or disorder , of mind", "heat", "excitement"], "feeding": ["the act of eating , or of supplying with food", "that which is eaten", "food", "that which furnishes or affords food , especially for animals", "pasture land"], "people": ["the body of persons who compose a community , tribe , nation , or race", "an aggregate of individuals forming a whole", "a community", "a nation", "persons , generally", "an indefinite number of men and women", "population , or part of population", "the mass of community as distinguished from a special class", "the populace", "the vulgar", "the common crowd"], "raiment": ["clothing in general", "vesture", "garments"], "episode": ["a separate incident , story , or action , introduced for the purpose of giving a greater variety to the events related", "an incidental narrative , or digression , separable from the main subject , but naturally arising from it"], "conservative": ["one who , or that which , preserves from ruin , injury , innovation , or radical change", "a preserver", "one who desires to maintain existing institutions and customs", "one who holds moderate opinions in politics"], "freshness": ["the state of being fresh"], "month": ["one of the twelve portions into which the year is divided"], "shade": ["comparative obscurity owing to interception or interruption of the rays of light", "partial darkness caused by the intervention of something between the space contemplated and the source of light", "darkness", "obscurity", "an obscure place", "a spot not exposed to light", "a secluded retreat"], "posture": ["the position of the body", "the situation or disposition of the several parts of the body with respect to each other , or for a particular purpose", "fine arts , the position of a figure with regard to the several principal members by which action is expressed", "attitude", "state or condition , whether of external circumstances , or of internal feeling and will", "disposition", "mood"], "appointment": ["the act of appointing", "designation of a person to hold an office or discharge a trust", "an office to which one is appointed", "station", "position", "stipulation", "agreement", "the act of fixing by mutual agreement", "engagement"], "dependence": ["the act or state of depending", "state of being dependent", "a hanging down or from", "suspension from a support", "the state of being influenced and determined by something", "subjection ( as of an effect to its cause )", "mutual connection and support", "concatenation", "systematic inter - relation"], "interview": ["a mutual sight or view", "a meeting face to face", "usually , a formal or official meeting for consultation", "a conference", "a conversation , or questioning , for the purpose of eliciting information for publication"], "head": ["poll", "the uppermost , foremost , or most important part of an inanimate object", "often , also , the larger , thicker , or heavier part or extremity , in distinction from the smaller or thinner part , or from the point or edge", "that which covers and closes the top or the end of a hollow vessel"], "contradictory": ["a proposition or thing which denies or opposes another", "contrariety", "propositions with the same terms , but opposed to each other both in quality and quantity"], "lapse": ["a gliding , slipping , or gradual falling", "a slip", "an error", "a fault", "a failing in duty", "a slight deviation from truth or rectitude", "the termination of a right or privilege through neglect to exercise it within the limited time , or through failure of some contingency", "the devolution of a right or privilege"], "treason": ["disloyalty", "treachery", "loosely , the betrayal of any trust or confidence", "treachery", "perfidy"], "slip": ["the act of slipping", "an unintentional error or fault", "a false step", "a twig separated from the main stock", "a cutting", "a scion", "a descendant"], "tax": ["a charge or burden laid upon persons or property for the support of a government", "a sum imposed or levied upon the members of a society to defray its expenses"], "nineteen": ["the number greater than eighteen by a unit", "the sum of ten and nine"], "ownership": ["the state of being an owner", "the right to own", "exclusive right of possession", "legal or just claim or title", "proprietorship"], "quantity": ["the extent or extension of a general conception , that is , the number of species or individuals to which it may be applied", "its content or comprehension that is the number of its constituent qualities attributes or relations", "the measure of a syllable", "that which determines the time in which it is pronounced", "the relative duration of a tone"], "conduct": ["the act or method of conducting", "guidance", "management", "skillful guidance or management", "generalship", "the manner of guiding or carrying one ' s self", "personal deportment", "mode of action", "behavior"], "pledge": ["the transfer of possession of personal property from a debtor to a creditor as security for a debt or engagement", "the contract created between the debtor and creditor by a thing being so delivered or deposited forming a species of bailment", "that which is so delivered or deposited", "something put in pawn", "a bail", "a surety"], "streak": ["a line or long mark of a different color from the ground", "a stripe", "a vein", "a strake", "the fine powder or mark yielded by a mineral when scratched or rubbed against a harder surface , the color of which is sometimes a distinguishing character"], "honey": ["a sweet viscid fluid , especially that collected by bees from flowers of plants , and deposited in the cells of the honeycomb", "sweet one"], "tune": ["a sound", "a note", "a tone", "a rhythmical , melodious , symmetrical series of tones for one voice or instrument , or for any number of voices or instruments in unison , or two or more such series forming parts in harmony", "a melody", "an air", "the state of giving the proper sound or sounds", "just intonation", "harmonious accordance", "pitch of the voice or an instrument", "adjustment of the parts of an instrument so as to harmonize with itself or with others"], "righteousness": ["the quality or state of being righteous", "holiness", "purity", "uprightness", "rectitude", "a righteous act , or righteous quality", "the act or conduct of one who is righteous"], "downfall": ["a sudden fall", "a body of things falling", "a sudden descent from rank or state , reputation or happiness", "destruction", "ruin"], "variance": ["the quality or state of being variant", "change of condition", "variation", "difference that produces dispute or controversy", "disagreement", "dissension", "discord", "dispute", "quarrel", "a disagreement or difference between two parts of the same legal proceeding , which , to be effectual , ought to agree , -- as between the writ and the declaration , or between the allegation and the proof"], "shoe": ["a covering for the human foot , usually made of leather , having a thick and somewhat stiff sole and a lighter top", "a plate or rim of iron nailed to the hoof of an animal to defend it from injury", "a band of iron or steel , or a ship of wood , fastened to the bottom of the runner of a sleigh , or any vehicle which slides on the snow"], "blank": ["any void space", "a void space on paper , or in any written instrument", "an interval void of consciousness , action , result , etc", "a void", "a lot by which nothing is gained", "a ticket in a lottery on which no prize is indicated", "a paper unwritten", "a bland form"], "midnight": ["the middle of the night", "twelve o ' clock at night"], "gathering": ["the act of collecting or bringing together", "a crowd", "an assembly", "a congregation", "a charitable contribution", "a collection"], "initial": ["the first letter of a word or a name"], "tiger": ["a very large and powerful carnivore native of southern asia and the east indies", "a ferocious , bloodthirsty person", "a servant in livery , who rides with his master or mistress"], "spoon": ["an implement consisting of a small bowl ( usually a shallow oval ) with a handle , used especially in preparing or eating food", "a simpleton"], "feature": ["the make , form , or outward appearance of a person", "the whole turn or style of the body", "good appearance", "the make , cast , or appearance of the human face , and especially of any single part of the face", "a lineament", "the cast or structure of anything , or of any part of a thing , as of a landscape , a picture , a treaty , or an essay", "any marked peculiarity or characteristic"], "plunder": ["the act of plundering or pillaging", "robbery", "that which is taken by open force from an enemy", "pillage", "spoil", "booty", "that which is taken by theft or fraud"], "mirror": ["a looking - glass or a speculum", "any glass or polished substance that forms images by the reflection of rays of light", "that which gives a true representation , or in which a true image may be seen", "a pattern", "an exemplar"], "advent": ["the period including the four sundays before christmas", "the first or the expected second coming of christ", "coming", "any important arrival", "approach"], "countryman": ["an inhabitant or native of a region", "one born in the same country with another", "a compatriot", "one who dwells in the country , as distinguished from a townsman or an inhabitant of a city", "a rustic", "a husbandman or farmer"], "pale": ["a pointed stake or slat , either driven into the ground , or fastened to a rail at the top and bottom , for fencing or inclosing", "a picket", "that which incloses or fences in", "a boundary", "a limit", "a fence", "a palisade", "a space or field having bounds or limits", "a limited region or place", "an inclosure"], "horizon": ["the line which bounds that part of the earth ' s surface visible to a spectator from a given point", "the apparent junction of the earth and sky", "a plane passing through the eye of the spectator and at right angles to the vertical at a given place", "a plane tangent to the earth ' s surface at that place"], "drug": ["any animal , vegetable , or mineral substance used in the composition of medicines", "any commodity that lies on hand , or is not salable", "an article of slow sale , or in no demand", "any stuff used in dyeing or in chemical operations"], "wright": ["one who is engaged in a mechanical or manufacturing business", "an artificer", "a workman", "a manufacturer", "a mechanic", "a worker in wood"], "lore": ["the space between the eye and bill , in birds , and the corresponding region in reptiles and fishes", "the anterior portion of the cheeks of insects", "that which is or may be learned or known", "the knowledge gained from tradition , books , or experience", "often , the whole body of knowledge possessed by a people or class of people , or pertaining to a particular subject", "that which is taught", "instruction", "wisdom", "advice", "counsel"], "guise": ["customary way of speaking or acting", "custom", "fashion", "manner", "behavior", "mien", "mode", "practice", "external appearance in manner or dress", "appropriate indication or expression", "garb", "shape", "cover", "cloak"], "lean": ["that part of flesh which consists principally of muscle without the fat"], "virtue": ["active quality or power", "capacity or power adequate to the production of a given effect", "energy", "strength", "potency", "efficacy", "energy or influence operating without contact of the material or sensible substance", "excellence", "value", "merit", "worth"], "chemistry": ["that branch of science which treats of the composition of substances , and of the changes which they undergo in consequence of alterations in the constitution of the molecules , which depend upon variations of the number , kind , or mode of arrangement , of the constituent atoms", "an application of chemical theory and method to the consideration of some particular subject"], "rope": ["a large , stout cord , usually one not less than an inch in circumference , made of strands twisted or braided together", "a row or string consisting of a number of things united , as by braiding , twining , etc", "the small intestines"], "leadership": ["the office , position or function of a leader", "the quality of character and personality giving a person the ability to gain the confidence of and lead others"], "normal": ["any perpendicular", "a straight line or plane drawn from any point of a curve or surface so as to be perpendicular to the curve or surface at that point"], "inhabitant": ["one who dwells or resides permanently in a place , as distinguished from a transient lodger or visitor", "one who has a legal settlement in a town , city , or parish", "a permanent resident"], "title": ["an inscription put over or upon anything as a name by which it is known", "the inscription in the beginning of a book , usually containing the subject of the work , the author ' s and publisher ' s names , the date , etc", "the panel for the name , between the bands of the back of a book"], "destination": ["purpose for which anything is destined", "predetermined end , object , or use", "ultimate design", "the place set for the end of a journey , or to which something is sent", "place or point aimed at"], "preaching": ["the act of delivering a religious discourse", "a sermon", "a public religious discourse", "serious , earnest advice"], "commander": ["a chief", "one who has supreme authority", "a leader", "the chief officer of an army , or of any division of it", "an officer who ranks next below a captain , -- ranking with a lieutenant colonel in the army"], "rough": ["a rude fellow", "a coarse bully", "a rowdy"], "definition": ["the act of defining", "determination of the limits", "act of ascertaining and explaining the signification", "a description of a thing by its properties", "an explanation of the meaning of a word or term", "an exact enunciation of the constituents which make up the logical essence"], "clearing": ["the act or process of making clear", "a tract of land cleared of wood for cultivation"], "volume": ["a collection of printed sheets bound together whether containing a single work or a part of a work or more than one work", "a book", "a tome", "that part of an extended work which is bound up together in one cover", "anything of a rounded or swelling form resembling a roll", "a turn", "a convolution", "a coil", "dimensions", "compass", "space occupied , as measured by cubic units , that is , cubic inches , feet , yards , etc", "mass", "bulk"], "east": ["the point in the heavens where the sun is seen to rise at the equinox , or the corresponding point on the earth", "that one of the four cardinal points of the compass which is in a direction at right angles to that of north and south , and which is toward the right hand of one who faces the north", "the point directly opposite to the west", "the eastern parts of the earth", "the orient"], "verb": ["a part of speech expressing being , action , or the suffering of action"], "lyric": ["a lyrical composition", "the words of a song"], "snatch": ["a hasty catching or seizing", "a grab", "a catching at , or attempt to seize , suddenly", "a short period of vigorous action", "a small piece , fragment , or quantity", "a broken part", "a scrap"], "treasure": ["wealth accumulated", "a stock or store of money in reserve", "a great quantity of anything collected for future use", "abundance", "plenty", "that which is very much valued"], "fat": ["an oily liquid or greasy substance making up the main bulk of the adipose tissue of animals , and widely distributed in the seeds of plants", "the best part", "work"], "booty": ["that which is seized by violence or obtained by robbery , especially collective spoil taken in war", "plunder", "pillage"], "composer": ["one who composes", "an author", "one who , or that which , quiets or calms", "one who adjusts a difference"], "frock": ["a loose outer garment", "a gown forming a part of european modern costume for women and children", "a coarse gown worn by monks or friars , and supposed to take the place of all , or nearly all , other garments"], "smith": ["one who forges with the hammer", "one who works in metals"], "habitation": ["the act of inhabiting", "state of inhabiting or dwelling , or of being inhabited", "occupancy", "place of abode", "settled dwelling", "residence", "house"], "aid": ["help", "succor", "assistance", "relief", "the person or thing that promotes or helps in something done", "a helper", "an assistant", "a subsidy granted to the king by parliament", "an exchequer loan"], "leaf": ["a colored , usually green , expansion growing from the side of a stem or rootstock , in which the sap for the use of the plant is elaborated under the influence of light", "one of the parts of a plant which collectively constitute its foliage", "a part of a book or folded sheet containing two pages upon its opposite sides"], "fell": ["a skin or hide of a beast with the wool or hair on", "a pelt", "a barren or rocky hill", "a wild field", "a moor", "the finer portions of ore which go through the meshes , when the ore is sorted by sifting", "the end of a web , formed by the last thread of the weft"], "idea": ["the transcript , image , or picture of a visible object , that is formed by the mind", "a similar image of any object whatever whether sensible or spiritual", "a general notion , or a conception formed by generalization", "any object apprehended , conceived , or thought of , by the mind", "a notion , conception , or thought", "the real object that is conceived or thought of"], "weep": ["the wipe"], "swift": ["any one of several species of lizards , as the pine lizard", "the ghost moth"], "organ": ["an instrument or medium by which some important action is performed , or an important end accomplished", "a component part performing an essential office in the working of any complex machine"], "relationship": ["the state of being related by kindred , affinity , or other alliance"], "attractive": ["that which attracts or draws", "an attraction", "an allurement"], "wolf": ["one of the destructive , and usually hairy , larv \u00e6 of several species of beetles and grain moths", "any very ravenous , rapacious , or destructive person or thing", "want", "starvation"], "juice": ["the characteristic fluid of any vegetable or animal substance", "the sap or part which can be expressed from fruit , etc", "the fluid part which separates from meat in cooking"], "perch": ["a pole", "a long staff", "a rod", "a pole or other support for fowls to roost on or to rest on", "a roost", "figuratively , any elevated resting place or seat", "a measure of length containing five and a half yards", "a rod , or pole", "in land or square measure : a square rod"], "ugly": ["a shade for the face , projecting from the bonnet"], "cough": ["a sudden , noisy , and violent expulsion of air from the chest , caused by irritation in the air passages , or by the reflex action of nervous or gastric disorder , etc", "the more or less frequent repetition of coughing , constituting a symptom of disease"], "section": ["the act of cutting , or separation by cutting", "a distinct part or portion of a book or writing", "a subdivision of a chapter", "the division of a law or other writing", "a paragraph", "an article", "a distinct part of a country or people , community , class , or the like", "a part of a territory separated by geographical lines , or of a people considered as distinct"], "shake": ["the act or result of shaking", "a vacillating or wavering motion", "a rapid motion one way and other", "agitation", "a fissure or crack in timber , caused by its being dried too suddenly", "a fissure in rock or earth"], "traitor": ["one who violates his allegiance and betrays his country", "one guilty of treason", "one who aids an enemy in conquering his country", "one who betrays any confidence or trust", "a betrayer"], "participation": ["the act or state of participating , or sharing in common with others"], "assertion": ["the act of asserting , or that which is asserted", "positive declaration or averment", "affirmation", "statement asserted", "position advanced", "maintenance", "vindication"], "cruise": ["a voyage made in various directions , as of an armed vessel , for the protection of other vessels , or in search of an enemy", "a sailing to and fro , as for exploration or for pleasure", "a voyage aboard a ship , in which the activities on the ship itself form a major objective of the voyage"], "pang": ["a paroxysm of extreme pain or anguish", "a sudden and transitory agony", "a throe"], "rebuke": ["a direct and pointed reproof", "a reprimand", "chastisement", "punishment"], "creation": ["the act of creating or causing to exist", "that which is created", "that which is produced or caused to exist , as the world or some original work of art or of the imagination", "nature", "the act of constituting or investing with a new character", "appointment", "formation"], "percentage": ["a certain rate per cent", "the allowance , duty , rate of interest , discount , or commission , on a hundred"], "rapidity": ["the quality or state of being rapid", "swiftness", "celerity", "velocity"], "pinch": ["a close compression , as with the ends of the fingers , or with an instrument", "a nip", "as much as may be taken between the finger and thumb", "any very small quantity", "pang"], "tie": ["a knot", "a fastening", "a bond", "an obligation , moral or legal", "a knot of hair , as at the back of a wig"], "approach": ["the act of drawing near", "a coming or advancing near", "a access , or opportunity of drawing near", "movements to gain favor", "advances"], "swelling": ["a protuberance", "a prominence", "an unnatural prominence or protuberance"], "pity": ["a feeling for the sufferings or distresses of another or others", "sympathy with the grief or misery of another", "compassion", "fellow - feeling", "commiseration"], "fray": ["an angry quarrel", "an affray", "contest", "combat", "broil", "a fret or chafe , as in cloth", "a place injured by rubbing"], "saying": ["that which is said", "a declaration", "a statement , especially a proverbial one", "an aphorism", "a proverb"], "brandy": ["a strong alcoholic liquor distilled from wine"], "exchange": ["the act of giving or taking one thing in return for another which is regarded as an equivalent", "the act of substituting one thing in the place of another", "the act of giving and receiving reciprocally", "the thing given or received in return", "a publication exchanged for another"], "coal": ["a thoroughly charred , and extinguished or still ignited , fragment from wood or other combustible substance", "charcoal", "a black , or brownish black , solid , combustible substance , dug from beds or veins in the earth to be used for fuel , and consisting , like charcoal , mainly of carbon , but more compact , and often affording , when heated , a large amount of volatile matter"], "fiction": ["that which is feigned , invented , or imagined", "a feigned or invented story whether oral or written", "a fabrication", "fictitious literature", "comprehensively , all works of imagination"], "port": ["a dark red or purple astringent wine made in portugal", "a place where ships may ride secure from storms", "a sheltered inlet , bay , or cove", "a harbor", "a haven", "an opening in the side of a vessel", "a porthole", "the shutters which close such an opening", "a passageway in a machine , through which a fluid , as steam , water , etc", "an opening in a valve seat , or valve face", "the manner in which a person bears himself", "deportment", "carriage", "bearing", "demeanor", "manner or style of living", "the larboard or left side of a ship ( looking from the stern toward the bow )"], "import": ["merchandise imported , or brought into a country from without its boundaries", "that which a word , phrase , or document contains as its signification or intention or interpretation of a word , action , event , and the like", "importance", "weight", "consequence"], "thorn": ["a hard and sharp - pointed projection from a woody stem", "usually , a branch so transformed", "a spine", "any shrub or small tree which bears thorns", "anything troublesome", "trouble", "care"], "juncture": ["the line or point at which two bodies are joined", "a joint", "an articulation", "a seam", "a point of time", "one made critical or important by a concurrence of circumstances", "a crisis", "an exigency"], "haze": ["light vapor or smoke in the air which more or less impedes vision , with little or no dampness", "a lack of transparency in the air", "figuratively obscurity", "dimness", "a state of confusion , uncertainty , or vagueness of thought or perception"], "article": ["a distinct portion of an instrument , discourse , literary work , or any other writing , consisting of two or more particulars , or treating of various topics", "a term , condition , or stipulation in a contract", "a concise statement", "a distinct part"], "invisible": ["specifically , god , the supreme being", "one of those ( as in the 16th century ) who denied the visibility of the church"], "drinking": ["the act of one who drinks", "the act of imbibing", "the practice of partaking to excess of intoxicating liquors", "an entertainment with liquors", "a carousal"], "signature": ["a sign , stamp , or mark impressed , as by a seal", "a sign manual", "an autograph", "an outward mark by which internal characteristics were supposed to be indicated"], "board": ["a piece of timber sawed thin , and of considerable length and breadth as compared with the thickness , -- used for building , etc", "a table to put food upon", "what is served on a table as food", "stated meals", "provision", "entertainment"], "vein": ["one of the vessels which carry blood , either venous or arterial , to the heart", "one of the similar branches of the framework of a leaf"], "deal": ["a part or portion", "a share", "an indefinite quantity degree or extent degree or extent", "the process of dealing cards to the players", "the portion disturbed", "distribution", "apportionment"], "thermometer": ["an instrument for measuring temperature , founded on the principle that changes of temperature in bodies are accompanied by proportional changes in their volumes or dimensions"], "gown": ["the ordinary outer dress of a woman", "the official robe of certain professional men and scholars , as university students and officers , barristers , judges , etc", "the dress of peace", "the dress of civil officers , in distinction from military"], "hearing": ["the act or power of perceiving sound", "perception of sound", "the faculty or sense by which sound is perceived", "attention to what is delivered", "opportunity to be heard", "audience", "a listening to facts and evidence , for the sake of adjudication"], "trust": ["assured resting of the mind on the integrity , veracity , justice , friendship , or other sound principle , of another person", "confidence", "reliance", "reliance", "credit given", "delivery of property or merchandise in reliance upon future payment", "exchange without immediate receipt of an equivalent", "assured anticipation", "dependence upon something future or contingent , as if present or actual", "hope", "belief"], "associate": ["a companion", "one frequently in company with another , implying intimacy or equality", "a mate", "a fellow", "a partner in interest , as in business", "a confederate in a league", "one connected with an association or institution without the full rights or privileges of a regular member"], "frontier": ["that part of a country which fronts or faces another country or an unsettled region", "the marches", "the border , confine , or extreme part of a country , bordering on another country", "the border of the settled and cultivated part of a country"], "project": ["that which is projected or designed", "something intended or devised", "a scheme", "a design", "a plan", "an idle scheme", "an impracticable design"], "throne": ["a chair of state , commonly a royal seat , but sometimes the seat of a prince , bishop , or other high dignitary", "sovereign power and dignity", "an exalted or dignified personage", "a high order of angels in the celestial hierarchy"], "practice": ["frequently repeated or customary action", "habitual performance", "a succession of acts of a similar kind", "usage", "habit", "custom", "customary or constant use", "state of being used", "actual performance", "application of knowledge"], "circumference": ["the line that goes round or encompasses a circular figure", "a periphery", "a circle", "anything circular", "the external surface of a sphere , or of any orbicular body"], "affair": ["that which is done or is to be done", "matter", "concern", "an action or engagement not of sufficient magnitude to be called a battle"], "overcoat": ["a coat worn over the other clothing", "a greatcoat", "a topcoat"], "reduction": ["the act of reducing , or state of being reduced", "conversion to a given state or condition", "diminution", "conquest", "the act or process of reducing", "the correction of observations for known errors of instruments , etc"], "evil": ["anything which impairs the happiness of a being or deprives a being of any good", "anything which causes suffering of any kind to sentient beings", "injury", "mischief", "harm", "moral badness , or the deviation of a moral being from the principles of virtue imposed by conscience , or by the will of the supreme being , or by the principles of a lawful human authority", "disposition to do wrong", "moral offence", "wickedness", "depravity"], "trade": ["specifically : the act or business of exchanging commodities by barter , or by buying and selling for money", "commerce", "traffic", "barter", "the business which a person has learned , and which he engages in , for procuring subsistence , or for profit", "occupation", "mechanical employment as distinguished from the liberal arts the learned professions and agriculture", "a company of men engaged in the same occupation"], "make": ["structure , texture , constitution of parts", "construction", "shape", "form"], "dwarf": ["an animal or plant which is much below the ordinary size of its species or kind", "a diminutive human being , small in stature due to a pathological condition which causes a distortion of the proportions of body parts to each other , such as the limbs , torso , and head", "a small , usually misshapen person , typically a man , who may have magical powers"], "detachment": ["that which is detached", "a body of troops or part of a fleet sent from the main body on special service", "abstraction from worldly objects", "renunciation"], "meat": ["food , in general", "anything eaten for nourishment , either by man or beast", "the flesh of animals used as food", "animal muscle"], "sunrise": ["the first appearance of the sun above the horizon in the morning", "more generally , the time of such appearance , whether in fair or cloudy weather", "the region where the sun rises", "the east"], "canal": ["a tube or duct", "a long and relatively narrow arm of the sea , approximately uniform in width"], "spare": ["that which has not been used or expended", "the right of bowling again at a full set of pins , after having knocked all the pins down in less than three bowls"], "boy": ["a male child , from birth to the age of puberty", "a lad", "a son"], "endurance": ["a state or quality of lasting or duration", "continuance", "the act of bearing or suffering", "a continuing under pain or distress without resistance , or without being overcome", "sufferance", "patience"], "ammunition": ["articles used in charging firearms and ordnance of all kinds", "any stock of missiles , literal or figurative"], "count": ["the act of numbering", "reckoning", "the number ascertained by counting", "a formal statement of the plaintiff ' s case in court", "in a more technical and correct sense , a particular allegation or charge in a declaration or indictment , separately setting forth the cause of action or prosecution", "a nobleman on the continent of europe , equal in rank to an english earl"], "sparkle": ["a little spark", "a scintillation", "brilliancy", "luster"], "anger": ["a strong passion or emotion of displeasure or antagonism , excited by a real or supposed injury or insult to one ' s self or others , or by the intent to do such injury"], "brigade": ["any body of persons organized for acting or marching together under authority"], "disappointment": ["the act of disappointing , or the state of being disappointed", "defeat or failure of expectation or hope", "miscarriage of design or plan", "frustration", "that which disappoints"], "novel": ["that which is new or unusual", "a novelty", "a fictitious tale or narrative , longer than a short story , having some degree of complexity and development of characters", "it is usually organized as a time sequence of events , and is commonly intended to exhibit the operation of the passions , and often of love", "a new or supplemental constitution"], "apparatus": ["things provided as means to some end", "a full collection or set of implements , or utensils , for a given duty , experimental or operative", "any complex instrument or appliance , mechanical or chemical , for a specific action or operation", "machinery", "mechanism", "a collection of organs all of which unite in a common function"], "destruction": ["the act of destroying", "a tearing down", "a bringing to naught", "subversion", "demolition", "ruin", "devastation", "a destroying agency", "a cause of ruin or of devastation", "a destroyer"], "blade": ["the cutting part of an instrument", "the broad part of an oar", "one of the projecting arms of a screw propeller"], "bachelor": ["a man of any age who has not been married", "a person who has taken the first or lowest degree in the liberal arts , or in some branch of science , at a college or university", "a knight who had no standard of his own , but fought under the standard of another in the field", "often , a young knight"], "superstition": ["an excessive reverence for , or fear of , that which is unknown or mysterious", "an ignorant or irrational worship of the supreme deity", "excessive exactness or rigor in religious opinions or practice", "extreme and unnecessary scruples in the observance of religious rites not commanded , or of points of minor importance", "a rite or practice proceeding from excess of sculptures in religion", "the worship of a false god or gods", "false religion", "religious veneration for objects"], "happiness": ["good luck", "good fortune", "prosperity", "an agreeable feeling or condition of the soul arising from good fortune or propitious happening of any kind", "the possession of those circumstances or that state of being which is attended with enjoyment", "the state of being happy", "contentment", "joyful satisfaction", "felicity", "blessedness", "fortuitous elegance", "unstudied grace"], "just": ["a joust"], "incident": ["that which falls out or takes place", "an event", "casualty", "occurrence", "that which happens aside from the main design", "an accidental or subordinate action or event", "something appertaining to , passing with , or depending on , another , called the principal"], "chocolate": ["the beverage made by dissolving a portion of the paste or cake in boiling water or milk"], "adjustment": ["the act of adjusting , or condition of being adjusted", "act of bringing into proper relations", "regulation", "settlement of claims", "the operation of bringing all the parts of an instrument , as a microscope or telescope , into their proper relative position for use", "the condition of being thus adjusted"], "sanctuary": ["a sacred place", "a consecrated spot", "a holy and inviolable site", "the most sacred part of the tabernacle", "the temple at jerusalem", "the most sacred part of any religious building , especially that part of a christian church in which the altar is placed"], "size": ["six", "a thin , weak glue used in various trades , as in painting , bookbinding , paper making , etc", "any viscous substance , as gilder ' s varnish", "an allowance of food and drink from the buttery , aside from the regular dinner at commons", "extent of superficies or volume", "bulk", "bigness", "magnitude", "figurative bulk", "condition as to rank , ability , character , etc"], "asking": ["the act of inquiring or requesting", "a petition", "solicitation"], "bit": ["the part of a bridle , usually of iron , which is inserted in the mouth of a horse , and having appendages to which the reins are fastened", "a part of anything , such as may be bitten off or taken into the mouth", "a morsel", "a bite", "a little", "a mite", "somewhat", "something , but not very great"], "helm": ["the apparatus by which a ship is steered , comprising rudder , tiller , wheel , etc", "the place or office of direction or administration", "one at the place of direction or control", "a steersman", "a guide", "a director", "a helmet"], "monopoly": ["the exclusive power , or privilege of selling a commodity", "the exclusive power , right , or privilege of dealing in some article , or of trading in some market", "sole command of the traffic in anything , however obtained", "exclusive possession"], "equal": ["one not inferior or superior to another", "one having the same or a similar age , rank , station , office , talents , strength , or other quality or condition"], "investigation": ["the process of inquiring into or following up", "research", "study", "inquiry , especially patient or thorough inquiry or examination"], "scream": ["a sharp , shrill cry , uttered suddenly , as in terror or in pain", "a shriek", "a screech"], "objection": ["the act of objecting", "that which is , or may be , presented in opposition", "an adverse reason or argument", "a reason for objecting", "obstacle", "impediment"], "crew": ["a company of people associated together", "an assemblage", "a throng", "the company of seamen who man a ship , vessel , or at", "the company belonging to a vessel or a boat", "in an extended sense , any small body of men associated for a purpose", "a gang"], "column": ["a kind of pillar", "a cylindrical or polygonal support for a roof , ceiling , statue , etc", "an upright body or mass", "a shaft or obelisk", "a body of troops formed in ranks , one behind the other"], "standard": ["a flag", "colors", "a banner", "a national or other ensign", "that which is established by authority as a rule for the measure of quantity , extent , value , or quality", "that which is established as a rule or model by authority , custom , or general consent", "criterion", "test"], "grip": ["a small ditch or furrow", "an energetic or tenacious grasp", "a holding fast", "strength in grasping", "a peculiar mode of clasping the hand , by which members of a secret association recognize or greet , one another", "that by which anything is grasped", "a handle or gripe"], "notable": ["a person , or thing , of distinction"], "stir": ["the act or result of stirring", "agitation", "tumult", "bustle", "noise or various movements", "public disturbance or commotion", "tumultuous disorder", "seditious uproar", "agitation of thoughts", "conflicting passions"], "mortar": ["a strong vessel , commonly in form of an inverted bell , in which substances are pounded or rubbed with a pestle", "a building material made by mixing lime , cement , or plaster of paris , with sand , water , and sometimes other materials"], "sake": ["final cause", "end", "purpose of obtaining", "cause", "motive", "reason", "interest", "concern", "account", "regard or respect", "a traditional alcoholic drink of japan"], "religious": ["a person bound by monastic vows , or sequestered from secular concern , and devoted to a life of piety and religion", "a monk or friar", "a nun"], "cover": ["anything which is laid , set , or spread , upon , about , or over , another thing", "an envelope", "a lid", "anything which veils or conceals", "a screen", "disguise", "a cloak", "shelter", "protection"], "god": ["a divinity", "a deity", "an object of worship", "an idol", "the supreme being", "the eternal and infinite spirit , the creator , and the sovereign of the universe", "an object of supreme regard"], "brace": ["that which holds anything tightly or supports it firmly", "a bandage or a prop", "a cord , ligament , or rod , for producing or maintaining tension , as a cord on the side of a drum", "tension"], "sale": ["the act of selling", "the transfer of property , or a contract to transfer the ownership of property , from one person to another for a valuable consideration , or for a price in money", "opportunity of selling", "demand", "market", "public disposal to the highest bidder , or exposure of goods in market", "auction"], "riot": ["wanton or unrestrained behavior", "uproar", "tumult", "wild and loose festivity", "revelry", "the tumultuous disturbance of the public peace by an unlawful assembly of three or more persons in the execution of some private object"], "lump": ["a small mass of matter of irregular shape", "an irregular or shapeless mass", "a mass or aggregation of things", "a projection beneath the breech end of a gun barrel"], "relief": ["the act of relieving , or the state of being relieved", "the removal , or partial removal , of any evil , or of anything oppressive or burdensome , by which some ease is obtained", "succor", "alleviation", "comfort", "ease", "redress", "release from a post , or from the performance of duty , by the intervention of others , by discharge , or by relay", "that which gives succor , aid , or comfort", "the person who relieves from performance of duty by taking the place of another", "a relay"], "precipice": ["a headlong steep", "a very steep , perpendicular , or overhanging place", "an abrupt declivity", "a cliff"], "element": ["one of the simplest or essential parts or principles of which anything consists , or upon which the constitution or fundamental powers of anything are based", "one of the ultimate parts which are variously combined in anything", "also a simple portion of that which is complex as a shaft lever wheel or any simple part in a machine", "one of the essential ingredients of any mixture", "a constituent part"], "muscle": ["an organ which , by its contraction , produces motion", "the contractile tissue of which muscles are largely made up", "muscular strength or development"], "diversion": ["the act of turning aside from any course , occupation , or object", "that which diverts", "that which turns or draws the mind from care or study , and thus relaxes and amuses", "sport", "play", "pastime", "the act of drawing the attention and force of an enemy from the point where the principal attack is to be made", "the attack , alarm , or feint which diverts"], "refuge": ["shelter or protection from danger or distress", "that which shelters or protects from danger , or from distress or calamity", "a stronghold which protects by its strength , or a sanctuary which secures safety by its sacredness", "a place inaccessible to an enemy", "an expedient to secure protection or defense", "a device or contrivance"], "retirement": ["the act of retiring , or the state of being retired", "withdrawal", "seclusion"], "employ": ["that which engages or occupies a person", "fixed or regular service or business", "employment"], "jest": ["something done or said in order to amuse", "a joke", "a witticism", "a jocose or sportive remark or phrase", "the object of laughter or sport", "a laughingstock"], "humor": ["a vitiated or morbid animal fluid , such as often causes an eruption on the skin", "state of mind , whether habitual or temporary ( as formerly supposed to depend on the character or combination of the fluids of the body )", "disposition", "temper", "mood"], "breeze": ["a light , gentle wind", "a fresh , soft - blowing wind", "an excited or ruffed state of feeling", "a flurry of excitement", "a disturbance", "a quarrel", "refuse left in the process of making coke or burning charcoal", "refuse coal , coal ashes , and cinders , used in the burning of bricks"], "carbon": ["an elementary substance , not metallic in its nature , which is present in all organic compounds", "when united with hydrogen , it forms various compounds called hydrocarbons"], "row": ["a noisy , turbulent quarrel or disturbance", "a brawl", "a series of persons or things arranged in a continued line", "a line", "a rank", "a file", "the act of rowing", "excursion in a rowboat"], "right": ["the straight course", "adherence to duty", "obedience to lawful authority , divine or human", "freedom from guilt , -- the opposite of moral wrong", "a true statement", "freedom from error of falsehood", "adherence to truth or fact", "a just judgment or action", "that which is true or proper", "justice", "uprightness", "integrity"], "peculiar": ["a sole or exclusive property", "a prerogative", "a characteristic", "a particular parish or church which is exempt from the jurisdiction of the ordinary"], "rush": ["a straw", "a moving forward with rapidity and force or eagerness", "a violent motion or course", "great activity with pressure", "a rusher"], "glance": ["a sudden flash of light or splendor", "a quick cast of the eyes", "a quick or a casual look", "a swift survey", "a glimpse", "an incidental or passing thought or allusion"], "quiet": ["freedom from disturbance , noise , or alarm", "stillness", "tranquillity", "peace", "security"], "bucket": ["a vessel for drawing up water from a well , or for catching , holding , or carrying water , sap , or other liquids", "a vessel ( as a tub or scoop ) for hoisting and conveying coal , ore , grain , etc", "a float of a paddle wheel"], "occasion": ["a falling out , happening , or coming to pass", "that which falls out or happens", "occurrence", "incident", "event", "a favorable opportunity", "a convenient or timely chance", "convenience", "accidental or incidental cause"], "executioner": ["one who executes", "one who puts to death in conformity to legal warrant , as a hangman"], "funeral": ["the solemn rites used in the disposition of a dead human body , whether such disposition be by interment , burning , or otherwise", "the ceremony or solemnization of interment", "burial", "the procession attending the burial of the dead"], "completion": ["the act or process of making complete", "the getting through to the end", "state of being complete", "fulfillment", "accomplishment", "realization"], "meditation": ["close or continued thought", "the turning or revolving of a subject in the mind", "serious contemplation", "reflection", "musing"], "castle": ["a fortified residence , especially that of a prince or nobleman", "a fortress", "any strong , imposing , and stately mansion", "a small tower , as on a ship , or an elephant ' s back"], "marvel": ["that which causes wonder", "a prodigy", "a miracle"], "suspense": ["the state of being suspended", "specifically , a state of uncertainty and expectation , with anxiety or apprehension", "indecision", "cessation for a time", "stop", "pause", "a temporary cessation of one ' s right", "suspension , as when the rent or other profits of land cease by unity of possession of land and rent"], "community": ["common possession or enjoyment", "participation", "a body of people having common rights , privileges , or interests , or living in the same place under the same laws and regulations", "society at large", "a commonwealth or state", "a body politic", "the public , or people in general"], "penny": ["any small sum or coin", "a groat", "money , in general"], "explanation": ["the act of clearing from obscurity and making intelligible", "that which explains or makes clear", "the meaning attributed to anything by one who explains it", "definition", "interpretation", "sense"], "obedience": ["the act of obeying , or the state of being obedient", "compliance with that which is required by authority", "subjection to rightful restraint or control", "words or actions denoting submission to authority", "a following", "a body of adherents"], "portrait": ["the likeness of a person , painted , drawn , or engraved", "commonly , a representation of the human face painted from real life", "any graphic or vivid delineation or description of a person"], "collision": ["the act of striking together", "a striking together , as of two hard bodies", "a violent meeting , as of railroad trains", "a clashing", "a state of opposition", "antagonism", "interference"], "ridge": ["the back , or top of the back", "a crest", "a range of hills or mountains , or the upper part of such a range", "a raised line or strip , as of ground thrown up by a plow or left between furrows or ditches , or as on the surface of metal , cloth , or bone , etc"], "eve": ["evening", "the evening before a holiday , -- from the jewish mode of reckoning the day as beginning at sunset , not at midnight", "the period immediately preceding some important event"], "duty": ["that which a person is bound by moral obligation to do , or refrain from doing", "that which one ought to do", "service morally obligatory", "any assigned service or business", "specifically , obedience or submission due to parents and superiors"], "intention": ["a stretching or bending of the mind toward an object", "closeness of application", "fixedness of attention", "earnestness", "a determination to act in a certain way or to do a certain thing", "purpose", "design", "the object toward which the thoughts are directed", "end", "aim"], "intercourse": ["communication", "commerce", "interchange of thought and feeling", "association", "communion"], "crawl": ["the act or motion of crawling", "slow motion , as of a creeping animal"], "file": ["a row of soldiers ranged one behind another", "a number consisting the depth of a body of troops , which , in the ordinary modern formation , consists of two men , the battalion standing two deep , or in two ranks", "an orderly collection of papers , arranged in sequence or classified for preservation and reference", "as , files of letters or of newspapers", "this mail brings english files to the 15th instant", "the line , wire , or other contrivance , by which papers are put and kept in order", "a steel instrument , having cutting ridges or teeth , made by indentation with a chisel , used for abrading or smoothing other substances , as metals , wood , etc", "anything employed to smooth , polish , or rasp , literally or figuratively", "a shrewd or artful person"], "mankind": ["the human race", "man , taken collectively", "men , as distinguished from women", "the male portion of human race"], "compassion": ["literally , suffering with another", "a sensation of sorrow excited by the distress or misfortunes of another", "pity", "commiseration"], "league": ["a measure of length or distance , varying in different countries from about 2", "an alliance or combination of two or more nations , parties , organizations , or persons , for the accomplishment of a purpose which requires a continued course of action , as for mutual defense , or for furtherance of commercial , religious , or political interests , etc"], "bell": ["a hollow metallic vessel , usually shaped somewhat like a cup with a flaring mouth , containing a clapper or tongue , and giving forth a ringing sound on being struck", "a hollow perforated sphere of metal containing a loose ball which causes it to sound when moved"], "madam": ["a gentlewoman", "the woman who is in charge of a household", "the woman who is in charge of a brothel"], "cast": ["the act of casting or throwing", "a throw", "the thing thrown", "the distance to which a thing is or can be thrown"], "virus": ["any morbid corrupting quality in intellectual or moral conditions", "something that poisons the mind or the soul", "a program or segment of program code that may make copies of itself ( replicate ), attach itself to other programs , and perform unwanted actions within a computer"], "extra": ["something in addition to what is due , expected , or customary", "an added charge or fee or something for which an additional charge is made", "an edition of a newspaper issued at a time other than the regular one", "a run , as from a bye , credited to the general score but not made from a hit"], "wand": ["a small stick", "a rod", "a verge", "a staff of authority"], "bread": ["food", "sustenance", "support of life , in general"], "bottom": ["the lowest part of anything", "the foot", "the part of anything which is beneath the contents and supports them , as the part of a chair on which a person sits , the circular base or lower head of a cask or tub , or the plank floor of a ship ' s hold", "the under surface", "that upon which anything rests or is founded , in a literal or a figurative sense", "foundation", "groundwork"], "patient": ["one who , or that which , is passively affected", "a passive recipient", "a person under medical or surgical treatment"], "furnace": ["an inclosed place in which heat is produced by the combustion of fuel , as for reducing ores or melting metals , for warming a house , for baking pottery , etc", "severe experience or discipline"], "iris": ["the goddess of the rainbow , and swift - footed messenger of the gods", "the rainbow", "an appearance resembling the rainbow", "a prismatic play of colors"], "limestone": ["a rock consisting chiefly of calcium carbonate or carbonate of lime"], "horror": ["a shaking , shivering , or shuddering , as in the cold fit which precedes a fever", "a painful emotion of fear , dread , and abhorrence", "a shuddering with terror and detestation", "the feeling inspired by something frightful and shocking", "gloom", "dreariness"], "interference": ["the act or state of interfering", "neutralization or superposition of waves generally", "the act or state of interfering , or of claiming a right to the same invention"], "steam": ["the elastic , a \u00eb riform fluid into which water is converted when heated to the boiling point", "water in the state of vapor", "the mist formed by condensed vapor", "visible vapor", "any exhalation"], "platform": ["any flat or horizontal surface", "one that is raised above some particular level as a framework of timber or boards horizontally joined so as to form a roof or a raised floor or portion of a floor", "a landing", "a dais", "a stage , for speakers , performers , or workmen", "a standing place", "a declaration of the principles upon which a person , a sect , or a party proposes to stand", "a declared policy or system", "a light deck , usually placed in a section of the hold or over the floor of the magazine"], "attitude": ["the posture , action , or disposition of a figure or a statue", "the posture or position of a person or an animal , or the manner in which the parts of his body are disposed", "position assumed or studied to serve a purpose", "position as indicating action , feeling , or mood"], "yard": ["the penis", "a long piece of timber , nearly cylindrical , tapering toward the ends , and designed to support and extend a square sail", "an inclosure", "usually , a small inclosed place in front of , or around , a house or barn", "an inclosure within which any work or business is carried on"], "flannel": ["a soft , nappy , woolen cloth , of loose texture", "it is used , for example for underwear or sheets"], "guardian": ["one who guards , preserves , or secures", "one to whom any person or thing is committed for protection , security , or preservation from injury", "a warden", "one who has , or is entitled to , the custody of the person or property of an infant , a minor without living parents , or a person incapable of managing his own affairs"], "descent": ["the act of descending , or passing downward", "change of place from higher to lower", "incursion", "sudden attack", "hostile invasion from sea", "progress downward , as in station , virtue , as in station , virtue , and the like , from a higher to a lower state , from a higher to a lower state , from the more to the less important , from the better to the worse , etc"], "exclusion": ["the act of excluding , or of shutting out , whether by thrusting out or by preventing admission", "rejection", "prohibition", "the state of being excluded", "the act of expelling or ejecting a fetus or an egg from the womb", "thing emitted"], "range": ["a series of things in a line", "a row", "a rank", "an aggregate of individuals in one rank or degree", "an order", "a class", "the step of a ladder", "a rung"], "detail": ["a minute portion", "one of the small parts", "a particular", "an item", "a narrative which relates minute points", "an account which dwells on particulars", "the selection for a particular service of a person or a body of men", "the person or the body of men so selected"], "female": ["an individual of the sex which conceives and brings forth young , or ( in a wider sense ) which has an ovary and produces ova", "a plant which produces only that kind of reproductive organs which are capable of developing into fruit after impregnation or fertilization"], "slavery": ["the condition of a slave", "the state of entire subjection of one person to the will of another", "a condition of subjection or submission characterized by lack of freedom of action or of will", "the holding of slaves"], "displeasure": ["the feeling of one who is displeased", "irritation or uneasiness of the mind , occasioned by anything that counteracts desire or command , or which opposes justice or a sense of propriety", "disapprobation", "dislike", "dissatisfaction", "disfavor", "indignation", "cause of irritation or annoyance", "offense", "injury"], "wit": ["mind", "intellect", "understanding", "sense", "a mental faculty , or power of the mind", "felicitous association of objects not usually connected , so as to produce a pleasant surprise"], "stoop": ["a vessel of liquor", "a flagon", "inclination forward", "an habitual bend of the back and shoulders", "descent , as from dignity or superiority", "condescension", "an act or position of humiliation", "the fall of a bird on its prey", "a swoop"], "conversation": ["familiar intercourse", "intimate fellowship or association", "close acquaintance", "colloquial discourse", "al interchange of sentiments and observations", "informal dialogue", "sexual intercourse"], "fugitive": ["one who flees from pursuit , danger , restraint , service , duty , etc", "a deserter"], "profile": ["an outline , or contour", "a human head represented sidewise , or in a side view", "the side face or half face", "a section of any member , made at right angles with its main lines , showing the exact shape of moldings and the like"], "office": ["that which a person does , either voluntarily or by appointment , for , or with reference to , others", "customary duty , or a duty that arises from the relations of man to man", "a special duty , trust , charge , or position , conferred by authority and for a public purpose", "a position of trust or authority", "a charge or trust , of a sacred nature , conferred by god himself"], "celebration": ["the act , process , or time of celebrating"], "force": ["capacity of exercising an influence or producing an effect", "strength or energy of body or mind", "active power", "vigor", "might", "often , an unusual degree of strength or energy", "power to persuade or convince or impose obligation", "validity", "special signification", "power exerted against will or consent", "compulsory power", "violence", "coercion", "strength or power for war", "troops", "warlike array", "a body of men prepared for action in other ways"], "subordinate": ["one who stands in order or rank below another"], "politician": ["one versed or experienced in the science of government", "one devoted to politics", "a statesman", "one primarily devoted to his own advancement in public office , or to the success of a political party", "one addicted or attached to politics as managed by parties ( see politics , 2 )", "a schemer", "an intriguer"], "dining": ["from dine a"], "card": ["a piece of pasteboard , or thick paper , blank or prepared for various uses", "plural a game played with cards", "a published note , containing a brief statement , explanation , request , expression of thanks , or the like", "a paper on which the points of the compass are marked", "the dial or face of the mariner ' s compass", "an instrument for disentangling and arranging the fibers of cotton , wool , flax , etc", "f cleaning and smoothing the hair of animals", "a roll or sliver of fiber ( as of wool ) delivered from a carding machine"], "foolishness": ["the quality of being foolish", "a foolish practice", "an absurdity"], "stream": ["a current of water or other fluid", "a liquid flowing continuously in a line or course , either on the earth , as a river , brook , etc", "specifically , any course of running water", "a beam or ray of light", "anything issuing or moving with continued succession of parts"], "corruption": ["the act of corrupting or making putrid , or state of being corrupt or putrid", "decomposition or disorganization , in the process of putrefaction", "putrefaction", "deterioration", "putrid matter", "the act of corrupting or of impairing integrity , virtue , or moral principle", "the state of being corrupted or debased", "loss of purity or integrity", "depravity", "wickedness", "impurity", "bribery"], "lawn": ["an open space between woods", "ground ( generally in front of or around a house ) covered with grass kept closely mown", "a very fine linen ( or sometimes cotton ) fabric with a rather open texture"], "lesson": ["anything read or recited to a teacher by a pupil or learner", "something , as a portion of a book , assigned to a pupil to be studied or learned at one time", "that which is learned or taught by an express effort", "instruction derived from precept , experience , observation , or deduction", "a precept", "a doctrine", "a portion of scripture read in divine service for instruction"], "steer": ["a young male of the ox kind", "a common ox", "a castrated taurine male from two to four years old"], "activity": ["the state or quality of being active", "nimbleness", "agility", "vigorous action or operation", "energy", "active force"], "subscription": ["the act of subscribing", "a paper to which a signature is attached", "the signature attached to a paper"], "water": ["the fluid which descends from the clouds in rain , and which forms rivers , lakes , seas , etc", "the urine"], "pig": ["the young of swine , male or female", "any swine", "a hog", "an oblong mass of cast iron , lead , or other metal"], "gentry": ["people of education and good breeding", "in england , in a restricted sense , those between the nobility and the yeomanry"], "ballad": ["a popular kind of narrative poem , adapted for recitation or singing", "a sentimental or romantic poem in short stanzas"], "nourishment": ["the act of nourishing , or the state of being nourished", "nutrition", "that which serves to nourish", "nutriment", "food"], "frog": ["the triangular prominence of the hoof , in the middle of the sole of the foot of the horse , and other animals"], "chest": ["a large box of wood , or other material , having , like a trunk , a lid , but no covering of skin , leather , or cloth", "the part of the body inclosed by the ribs and breastbone", "the thorax", "a case in which certain goods , as tea , opium , etc", "the quantity which such a case contains"], "guilt": ["the criminality and consequent exposure to punishment resulting from willful disobedience of law , or from morally wrong action", "the state of one who has broken a moral or political law", "crime", "criminality", "offense against right", "exposure to any legal penalty or forfeiture", "a feeling of regret or remorse for having committed some improper act", "a recognition of one ' s own responsibility for doing something wrong"], "jump": ["a kind of loose jacket for men", "a bodice worn instead of stays by women in the 18th century", "the act of jumping", "a leap", "a spring", "a bound", "the space traversed by a leap", "a dislocation in a stratum", "a fault"], "dealer": ["one who deals", "one who has to do , or has concern , with others", "a trader a trafficker a shopkeeper a broker or a merchant", "one who distributes cards to the players"], "instinct": ["natural inward impulse", "unconscious , involuntary , or unreasoning prompting to any mode of action , whether bodily , or mental , without a distinct apprehension of the end or object to be accomplished", "specifically , the natural , unreasoning , impulse by which an animal is guided to the performance of any action , without thought of improvement in the method", "a natural aptitude or knack", "a predilection"], "nose": ["the prominent part of the face or anterior extremity of the head containing the nostrils and olfactory cavities", "the olfactory organ", "the power of smelling", "scent", "a projecting end or beak at the front of an object", "a snout", "a nozzle", "a spout"], "desertion": ["abandonment of a service , a cause , a party , a friend , or any post of duty", "the quitting of one ' s duties willfully and without right", "the state of being forsaken", "desolation", "abandonment by god", "spiritual despondency"], "greeting": ["expression of kindness or joy", "salutation at meeting", "a compliment from one absent"], "cushion": ["a case or bag stuffed with some soft and elastic material , and used to sit or recline upon", "a soft pillow or pad", "a mass of steam in the end of the cylinder of a steam engine to receive the impact of the piston"], "mansion": ["the house of the lord of a manor", "a manor house", "any house of considerable size or pretension", "a twelfth part of the heavens", "a house"], "heathen": ["an individual of the pagan or unbelieving nations , or those which worship idols and do not acknowledge the true god", "a pagan", "an idolater", "an irreligious person"], "ghost": ["the disembodied soul", "the soul or spirit of a deceased person", "a spirit appearing after death", "an apparition", "a specter", "any faint shadowy semblance", "an unsubstantial image", "a phantom", "a glimmering", "a false image formed in a telescope by reflection from the surfaces of one or more lenses"], "vanity": ["the quality or state of being vain", "want of substance to satisfy desire", "emptiness", "falsity", "an inflation of mind upon slight grounds", "empty pride inspired by an overweening conceit of one ' s personal attainments or decorations", "an excessive desire for notice or approval", "pride", "ostentation", "conceit", "that which is vain", "anything empty , visionary , unreal , or unsubstantial", "fruitless desire or effort", "trifling labor productive of no good", "empty pleasure", "vain pursuit", "idle show", "unsubstantial enjoyment"], "jack": ["a familiar nickname of , or substitute for , john", "an impertinent or silly fellow", "a simpleton", "a boor", "a clown", "a servant", "a rustic", "a popular colloquial name for a sailor", "a coarse and cheap medi \u00e6 val coat of defense , especially one made of leather"], "fast": ["abstinence from food", "omission to take nourishment", "voluntary abstinence from food , for a space of time , as a spiritual discipline , or as a token of religious humiliation", "a period of abstinence from food or certain kinds of food", "that which fastens or holds", "naut a mooring rope hawser or chain"], "architect": ["a person skilled in the art of building", "a contriver , designer , or maker"], "course": ["the act of moving from one point to another", "progress", "passage", "the ground or path traversed", "track", "way", "motion , considered as to its general or resultant direction or to its goal", "line progress or advance"], "planet": ["a celestial body which revolves about the sun in an orbit of a moderate degree of eccentricity", "a star , as influencing the fate of a men"], "temperance": ["habitual moderation in regard to the indulgence of the natural appetites and passions", "restrained or moderate indulgence", "moderation", "specifically , moderation , and sometimes abstinence , in respect to using intoxicating liquors"], "ness": ["a promontory", "a cape", "a headland"], "muse": ["a gap or hole in a hedge , hence , wall , or the like , through which a wild animal is accustomed to pass", "a particular power and practice of poetry", "the inspirational genius of a poet", "absorbing thought", "absence of mind", "a brown study"], "lemon": ["an oval or roundish fruit resembling the orange , and containing a pulp usually intensely acid", "the tree which bears lemons"], "expenditure": ["the act of expending", "a laying out , as of money", "disbursement", "that which is expended or paid out", "expense"], "paint": ["a pigment or coloring substance", "the same prepared with a vehicle , as oil , water with gum , or the like , for application to a surface", "a cosmetic", "rouge"], "doom": ["judgment", "judicial sentence", "penal decree", "condemnation", "that to which one is doomed or sentenced", "destiny or fate , especially unhappy destiny", "penalty", "ruin", "death"], "clasp": ["an adjustable catch , bent plate , or hook , for holding together two objects or the parts of anything , as the ends of a belt , the covers of a book , etc", "a close embrace", "a throwing of the arms around", "a grasping , as with the hand"], "workman": ["a man employed in labor , whether in tillage or manufactures", "a worker", "especially a skillful artificer or laborer"], "organization": ["the act of organizing", "the act of arranging in a systematic way for use or action", "the state of being organized", "that which is organized", "an organized existence", "an organism"], "hound": ["a despicable person"], "rein": ["the strap of a bridle , fastened to the curb or snaffle on each side , by which the rider or driver governs the horse", "government", "restraint"], "restraint": ["the act or process of restraining , or of holding back or hindering from motion or action , in any manner", "hindrance of the will , or of any action , physical or mental", "the state of being restrained", "that which restrains , as a law , a prohibition , or the like", "limitation", "restriction"], "cheer": ["feeling", "spirit", "state of mind or heart", "gayety", "mirth", "cheerfulness", "animation", "that which promotes good spirits or cheerfulness", "provisions prepared for a feast", "entertainment"], "terrace": ["a raised level space , shelf , or platform of earth , supported on one or more sides by a wall , a bank of tuft , or the like , whether designed for use or pleasure", "a balcony , especially a large and uncovered one", "a flat roof to a house"], "aunt": ["the sister of one ' s father or mother"], "fever": ["a diseased state of the system , marked by increased heat , acceleration of the pulse , and a general derangement of the functions , including usually , thirst and loss of appetite", "excessive excitement of the passions in consequence of strong emotion", "a condition of great excitement"], "embassy": ["the public function of an ambassador", "the charge or business intrusted to an ambassador or to envoys", "a public message to", "foreign court concerning state affairs", "any solemn message", "the person or persons sent as ambassadors or envoys", "the ambassador and his suite", "envoys", "the residence or office of an ambassador"], "baggage": ["the clothes , tents , utensils , and provisions of an army", "luggage", "a woman of loose morals", "a prostitute"], "military": ["the whole body of soldiers", "soldiery", "militia", "troops", "the army"], "room": ["space which may be occupied by or devoted to any object", "compass", "extent of place , great or small", "a particular portion of space appropriated for occupancy", "a place to sit , stand , or lie", "a seat", "space in a building or ship inclosed or set apart by a partition", "an apartment or chamber"], "pluck": ["the act of plucking", "a pull", "a twitch", "the heart , liver , and lights of an animal", "spirit", "courage", "indomitable resolution", "fortitude"], "fiddle": ["a stringed instrument of music played with a bow", "a violin", "a kit", "a rack or frame of bars connected by strings , to keep table furniture in place on the cabin table in bad weather"], "concern": ["that which relates or belongs to one", "business", "affair", "that which affects the welfare or happiness", "interest", "moment", "interest in , or care for , any person or thing", "regard", "solicitude", "anxiety"], "estimation": ["the act of estimating", "an opinion or judgment of the worth , extent , or quantity of anything , formed without using precise data", "valuation", "favorable opinion", "esteem", "regard", "honor"], "heath": ["a low shrub , with minute evergreen leaves , and handsome clusters of pink flowers", "any cheerless tract of country overgrown with shrubs or coarse herbage"], "clause": ["a separate portion of a written paper , paragraph , or sentence", "an article , stipulation , or proviso , in a legal document", "a subordinate portion or a subdivision of a sentence containing a subject and its predicate"], "journal": ["a book of accounts , in which is entered a condensed and grouped statement of the daily transactions", "a daily register of the ship ' s course and distance , the winds , weather , incidents of the voyage , etc", "the record of daily proceedings , kept by the clerk"], "lance": ["a weapon of war , consisting of a long shaft or handle and a steel blade or head", "a spear carried by horsemen , and often decorated with a small flag", "a lancer", "a small iron rod which suspends the core of the mold in casting a shell"], "observance": ["the act or practice of observing or noticing with attention", "performance", "an act , ceremony , or rite , as of worship or respect", "a customary act or service of attention", "a form", "a practice", "a rite", "a custom"], "accuracy": ["the state of being accurate", "freedom from mistakes , this exemption arising from carefulness", "exact conformity to truth , or to a rule or model", "precision", "exactness", "nicety", "correctness"], "bank": ["a mound , pile , or ridge of earth , raised above the surrounding level", "anything shaped like a mound or ridge of earth", "the margin of a watercourse", "the rising ground bordering a lake , river , or sea , or forming the edge of a cutting , or other hollow", "a tier of oars", "the bench or seat upon which the judges sit", "the building or office used for banking purposes", "a fund to be used in transacting business , especially a joint stock or capital"], "clear": ["full extent", "distance between extreme limits", "the distance between the nearest surfaces of two bodies , or the space between walls"], "luxury": ["a free indulgence in costly food , dress , furniture , or anything expensive which gratifies the appetites or tastes", "anything which pleases the senses , is not necessary for life , and is also costly , or difficult to obtain", "an expensive rarity", "contrasted to necessity"], "figure": ["the form of anything", "shape", "outline", "appearance", "the representation of any form , as by drawing , painting , modeling , carving , embroidering , etc", "a representation of the human body", "a pattern in cloth , paper , or other manufactured article", "a design wrought out in a fabric"], "justice": ["the quality of being just", "conformity to the principles of righteousness and rectitude in all things", "strict performance of moral obligations", "practical conformity to human or divine law", "integrity in the dealings of men with each other", "rectitude", "equity", "uprightness", "conformity to truth and reality in expressing opinions and in conduct", "fair representation of facts respecting merit or demerit", "honesty", "fidelity", "impartiality", "the rendering to every one his due or right", "just treatment", "requital of desert", "that which is due to one ' s conduct or motives"], "selfishness": ["the quality or state of being selfish", "exclusive regard to one ' s own interest or happiness", "that supreme self - love or self - preference which leads a person to direct his purposes to the advancement of his own interest , power , or happiness , without regarding those of others"], "mortality": ["the condition or quality of being mortal", "subjection to death or to the necessity of dying", "human life", "the life of a mortal being", "those who are , or that which is , mortal", "the human race", "humanity", "human nature"], "supposition": ["that which is supposed", "hypothesis", "conjecture", "surmise", "opinion or belief without sufficient evidence"], "footing": ["ground for the foot", "place for the foot to rest on", "firm foundation to stand on", "standing", "position", "established place", "basis for operation", "permanent settlement", "foothold", "relative condition", "state"], "effort": ["an exertion of strength or power , whether physical or mental , in performing an act or aiming at an object", "more or less strenuous endeavor", "struggle directed to the accomplishment of an object", "a force acting on a body in the direction of its motion"], "cabinet": ["a small room , or retired apartment", "a closet", "the advisory council of the chief executive officer of a nation"], "gale": ["a strong current of air", "a moderate current of air", "a breeze", "a state of excitement , passion , or hilarity", "the payment of a rent or annuity"], "perspiration": ["that which is excreted through the skin", "sweat"], "beloved": ["one greatly loved"], "matron": ["a wife or a widow , especially , one who has borne children", "a woman of staid or motherly manners", "a housekeeper", "a head nurse in a hospital"], "decree": ["an order from one having authority , deciding what is to be done by a subordinate", "a determination by one having power deciding what is to be done or to take place", "edict , law", "a decision , order , or sentence , given in a cause by a court of equity or admiralty", "a determination or judgment of an umpire on a case submitted to him"], "generation": ["the act of generating or begetting", "procreation , as of animals", "production", "formation", "that which is generated or brought forth", "progeny"], "inland": ["the interior part of a country"], "vocabulary": ["a list or collection of words arranged in alphabetical order and explained", "a dictionary or lexicon , either of a whole language , a single work or author , a branch of science , or the like", "a word - book", "a sum or stock of words employed"], "tackle": ["apparatus for raising or lowering heavy weights , consisting of a rope and pulley blocks", "any instruments of action", "an apparatus by which an object is moved or operated", "gear", "the rigging and apparatus of a ship", "any purchase where more than one block is used"], "champion": ["one who engages in any contest", "one who now acts speaks in behalf of a person a cause", "a defender", "an advocate", "a hero", "one who by defeating all rivals , has obtained an acknowledged supremacy in any branch of athletics or game of skill , and is ready to contend with any rival"], "motion": ["the act , process , or state of changing place or position", "movement", "the passing of a body from one place or position to another , whether voluntary or involuntary", "direction of movement", "course", "tendency"], "powder": ["dust", "an explosive mixture used in gunnery , blasting , etc", "gunpowder"], "fuller": ["one whose occupation is to full cloth", "a die", "a half - round set hammer , used for forming grooves and spreading iron"], "bidding": ["command", "der", "the act or process of making bids", "an offer", "a proposal of a price , as at an auction"], "assistance": ["the act of assisting", "help", "aid", "furtherance", "succor", "support"], "being": ["existence , as opposed to nonexistence", "state or sphere of existence", "that which exists in any form , whether it be material or spiritual , actual or ideal", "living existence , as distinguished from a thing without life"], "bang": ["a blow as with a club", "a heavy blow", "the loud sound produced by a sudden concussion or explosion", "an exclamation point", "the short , front hair combed down over the forehead , especially when cut squarely across", "a false front of hair similarly worn"], "sun": ["the luminous orb , the light of which constitutes day , and its absence night", "the central body round which the earth and planets revolve , by which they are held in their orbits , and from which they receive light and heat", "sunshine"], "listener": ["one who listens"], "left": ["those members of a legislative assembly ( as in france ) who are in the opposition"], "signal": ["a sign made for the purpose of giving notice to a person of some occurence , command , or danger", "a sign event or watchword which has been agreed upon as the occasion of concerted action", "a token", "an indication", "a foreshadowing", "a sign"], "million": ["the number of ten hundred thousand , or a thousand thousand , -- written 1 , 000 , 000", "a very great number", "an indefinitely large number", "the mass of common people"], "guess": ["an opinion as to anything , formed without sufficient or decisive evidence or grounds", "an attempt to hit upon the truth by a random judgment", "a conjecture", "a surmise"], "shilling": ["in the united states , a denomination of money , differing in value in different states"], "origin": ["the first existence or beginning of anything", "the birth", "that from which anything primarily proceeds", "the fountain", "the spring", "the cause", "the occasion", "the point of attachment or end of a muscle which is fixed during contraction"], "crow": ["a bar of iron with a beak , crook , or claw", "a bar of iron used as a lever", "a crowbar", "the cry of the cock"], "encampment": ["the act of pitching tents or forming huts , as by an army or traveling company , for temporary lodging or rest", "a camp", "tents pitched or huts erected for temporary lodgings"], "looking": ["the act of one who looks", "a glance"], "clock": ["a machine for measuring time , indicating the hour and other divisions", "a figure or figured work on the ankle or side of a stocking", "a large beetle , especially the european dung beetle"], "sidewalk": ["a walk for foot passengers at the side of a street or road", "a foot pavement"], "six": ["the number greater by a unit than five", "the sum of three and three"], "warmth": ["the quality or state of being warm", "gentle heat", "a state of lively and excited interest", "zeal", "ardor", "fervor", "passion", "enthusiasm", "earnestness", "the glowing effect which arises from the use of warm colors", "any similar appearance or effect in a painting or work of color"], "array": ["der", "a regular and imposing arrangement", "disposition in regular lines", "order of battle", "the whole body of persons thus placed in order", "an orderly collection", "a body of soldiers", "an imposing series of things"], "skirt": ["the lower and loose part of a coat , dress , or other like garment", "the part below the waist", "border", "edge", "margin", "extreme part of anything", "a petticoat"], "porch": ["a covered and inclosed entrance to a building , whether taken from the interior , and forming a sort of vestibule within the main wall , or projecting without and with a separate roof"], "increase": ["addition or enlargement in size , extent , quantity , number , intensity , value , substance , etc", "augmentation", "growth", "that which is added to the original stock by augmentation or growth", "produce", "profit", "interest", "progeny", "issue", "offspring"], "ass": ["a dull , heavy , stupid fellow", "a dolt"], "width": ["the quality of being wide", "extent from side to side", "breadth", "wideness"], "picnic": ["now , an excursion or pleasure party in which the members partake of a collation or repast ( usually in the open air , and from food carried by themselves )"], "ceremonial": ["a system of rules and ceremonies , enjoined by law , or established by custom , in religious worship , social intercourse , or the courts of princes", "outward form", "the order for rites and forms in the roman catholic church , or the book containing the rules prescribed to be observed on solemn occasions"], "ceiling": ["the inside lining of a room overhead", "the under side of the floor above", "the upper surface opposite to the floor", "the lining or finishing of any wall or other surface , with plaster , thin boards , etc", "the work when done", "the inner planking of a vessel"], "navigation": ["the act of navigating", "the act of passing on water in ships or other vessels", "the state of being navigable", "the science or art of conducting ships or vessels from one place to another , including , more especially , the method of determining a ship ' s position , course , distance passed over , etc", "the management of sails , rudder , etc", "the mechanics of traveling by water", "seamanship"], "gas": ["an a \u00eb riform fluid"], "roll": ["the act of rolling , or state of being rolled", "a heavy cylinder used to break clods", "one of a set of revolving cylinders , or rollers , between which metal is pressed , formed , or smoothed , as in a rolling mill"], "drove": ["a collection of cattle driven , or cattle collected for driving", "a number of animals , as oxen , sheep , or swine , driven in a body", "any collection of irrational animals , moving or driving forward", "a crowd of people in motion"], "exile": ["forced separation from one ' s native country", "expulsion from one ' s home by the civil authority", "banishment", "sometimes , voluntary separation from one ' s native country", "the person expelled from his country by authority", "one who separates himself from his home"], "gift": ["anything given", "anything voluntarily transferred by one person to another without compensation", "a present", "an offering", "the act , right , or power of giving or bestowing", "a bribe", "anything given to corrupt"], "poetry": ["the art of apprehending and interpreting ideas by the faculty of imagination", "imaginative language or composition , whether expressed rhythmically or in prose", "verse", "rhyme", "poems collectively"], "exquisite": ["one who is overnice in dress or ornament", "a fop", "a dandy"], "ideal": ["a mental conception regarded as a standard of perfection", "a model of excellence , beauty , etc"], "slaughter": ["the act of killing", "the extensive , violent , bloody , or wanton destruction of life", "carnage", "the act of killing cattle or other beasts for market"], "exposure": ["the act of exposing or laying open , setting forth , laying bare of protection , depriving of care or concealment , or setting out to reprobation or contempt", "the state of being exposed or laid open or bare", "openness to danger", "position as to points of compass , or to influences of climate , etc"], "condemnation": ["the act of condemning or pronouncing to be wrong", "censure", "blame", "disapprobation", "the state of being condemned"], "rebel": ["one who rebels"], "underground": ["the place or space beneath the surface of the ground", "subterranean space", "a secret organization opposed to the prevailing government", "a group or movement holding unorthodox views in an environment where conventional ideas dominate , as in artistic circles"], "citadel": ["a fortress in or near a fortified city , commanding the city and fortifications , and intended as a final point of defense"], "proposition": ["the act of setting or placing before", "the act of offering", "that which is proposed", "that which is offered , as for consideration , acceptance , or adoption", "a proposal", "a statement of religious doctrine", "an article of faith", "creed"], "heroine": ["a woman of an heroic spirit", "the principal female person who figures in a remarkable action , or as the subject of a poem or story"], "physician": ["a person skilled in physic , or the art of healing", "one duty authorized to prescribe remedies for , and treat , diseases", "a doctor of medicine", "figuratively one who ministers to moral diseases"], "wagon": ["a wheeled carriage", "a vehicle on four wheels , and usually drawn by horses", "one used for carrying freight or merchandise", "a freight car on a railway", "the dipper , or charles ' s wain"], "cure": ["spiritual charge", "care of soul", "the office of a parish priest or of a curate", "that which is committed to the charge of a parish priest or of a curate", "medical or hygienic care", "remedial treatment of disease", "a method of medical treatment", "restoration to health from disease , or to soundness after injury"], "neutrality": ["the state or quality of being neutral", "state of taking no part on either side", "indifference", "the quality or state of being neutral", "the condition of a nation or government which refrains from taking part , directly or indirectly , in a war between other powers"], "knit": ["union knitting", "texture"], "twinkle": ["a closing or opening , or a quick motion , of the eye", "a wink or sparkle of the eye", "a brief flash or gleam , especially when rapidly repeated", "the time of a wink", "a twinkling"], "wife": ["a woman", "an adult female", "the lawful consort of a man", "a woman who is united to a man in wedlock", "a woman who has a husband", "a married woman"], "lordship": ["the state or condition of being a lord", "with his or your ), a title applied to a lord except an archbishop or duke , who is called grace ) or a judge in great britain ), etc", "domain", "the territory over which a lord holds jurisdiction", "a manor", "dominion", "power", "authority"], "passenger": ["a passer or passer - by", "a wayfarer", "a traveler by some established conveyance , as a coach , steamboat , railroad train , etc"], "cradle": ["the place of origin or in which anything is nurtured or protected in the earlier period of existence", "infancy , or very early life", "an implement consisting of a broad scythe for cutting grain , with a set of long fingers parallel to the scythe , designed to receive the grain , and to lay it evenly in a swath"], "trial": ["any effort or exertion of strength for the purpose of ascertaining what can be done or effected", "the act of testing by experience", "proof", "test", "examination by a test", "experiment , as in chemistry , metallurgy , etc"], "comrade": ["a mate , companion , or associate"], "surprise": ["the act of coming upon , or taking , unawares", "the act of seizing unexpectedly", "the state of being surprised , or taken unawares , by some act or event which could not reasonably be foreseen", "emotion excited by what is sudden and strange", "a suddenly excited feeling of wonder or astonishment", "anything that causes such a state or emotion"], "pilgrimage": ["the journey of a pilgrim", "a long journey", "a journey to a shrine or other sacred place", "a tedious and wearisome time"], "picture": ["a representation of anything ( as a person , a landscape , a building ) upon canvas , paper , or other surface , produced by means of painting , drawing , engraving , photography , etc", "a representation in colors", "a model", "an image or resemblance", "a representation , either to the eye or to the mind", "that which , by its likeness , brings vividly to mind some other thing"], "pick": ["a sharp - pointed tool for picking", "a pointed hammer used for dressing millstones", "choice", "right of selection"], "cheerfulness": ["good spirits", "a state of moderate joy or gayety", "alacrity"], "legacy": ["a gift of property by will , especially of money or personal property", "a bequest", "a business with which one is intrusted by another", "a commission"], "tabernacle": ["a slightly built or temporary habitation", "a tent", "the jewish temple", "sometimes , any other place for worship"], "precaution": ["previous caution or care", "caution previously employed to prevent mischief or secure good", "a measure taken beforehand to ward off evil or secure good or success", "a precautionary act"], "diplomacy": ["the art and practice of conducting negotiations between nations ( particularly in securing treaties ), including the methods and forms usually employed", "dexterity or skill in securing advantages", "tact"], "interpretation": ["the act of interpreting", "explanation of what is obscure", "translation", "version", "construction", "the sense given by an interpreter", "exposition or explanation given", "meaning", "an artist ' s way of expressing his thought or embodying his conception of nature"], "celestial": ["an inhabitant of heaven", "a native of china", "a chinese"], "tower": ["a mass of building standing alone and insulated , usually higher than its diameter , but when of great size not always of that proportion", "a projection from a line of wall , as a fortification , for purposes of defense , as a flanker , either or the same height as the curtain wall or higher", "a structure appended to a larger edifice for a special purpose , as for a belfry , and then usually high in proportion to its width and to the height of the rest of the edifice"], "assurance": ["the act of assuring", "a declaration tending to inspire full confidence", "that which is designed to give confidence", "the state of being assured", "firm persuasion", "full confidence or trust", "freedom from doubt", "certainty", "firmness of mind", "intrepidity", "courage", "confidence", "self - reliance"], "enclosure": ["inclosure"], "sunlight": ["the light of the sun"], "victim": ["a living being sacrificed to some deity , or in the performance of a religious rite", "a creature immolated , or made an offering of", "a person or thing destroyed or sacrificed in the pursuit of an object , or in gratification of a passion", "a person or living creature destroyed by , or suffering grievous injury from , another , from fortune or from accident"], "flour": ["the finely ground meal of wheat , or of any other grain", "the finer part of meal separated by bolting", "the fine and soft powder of any substance"], "heaven": ["the expanse of space surrounding the earth", "that which seems to be over the earth like a great arch or dome", "the firmament", "the sky", "the place where the sun , moon , and stars appear", "the dwelling place of the deity", "the abode of bliss", "the place or state of the blessed after death", "god", "the assembly of the blessed collectively"], "fable": ["a feigned story or tale , intended to instruct or amuse", "a fictitious narration intended to enforce some useful truth or precept", "the plot , story , or connected series of events , forming the subject of an epic or dramatic poem", "any story told to excite wonder", "common talk", "the theme of talk"], "flower": ["in the popular sense , the bloom or blossom of a plant", "the showy portion , usually of a different color , shape , and texture from the foliage", "that part of a plant destined to produce seed , and hence including one or both of the sexual organs", "the state or time of freshness and bloom"], "liking": ["the state of being pleased with , or attracted toward , some thing or person", "inclination", "desire", "pleasure", "preference"], "exercise": ["the act of exercising", "a setting in action or practicing", "employment in the proper mode of activity", "exertion", "application", "use", "habitual activity", "occupation , in general", "practice", "exertion for the sake of training or improvement whether physical , intellectual , or moral", "bodily exertion for the sake of keeping the organs and functions in a healthy state", "hygienic activity"], "repeat": ["the act of repeating", "repetition", "that which is repeated", "that is , the repetition of the engraved figure on a roller by which an impression is produced ( as in calico printing , etc", "a mark , or series of dots , placed before and after , or often only at the end of , a passage to be repeated in performance"], "identification": ["the act of identifying , or proving to be the same", "the state of being identified"], "rapture": ["the state or condition of being rapt , or carried away from one ' s self by agreeable excitement", "violence of a pleasing passion", "extreme joy or pleasure", "ecstasy"], "resist": ["something that resists or prevents a certain action", "a substance applied to a surface , as of metal , or of a silicon wafer , to prevent the action on it of acid , other chemical agents , or any other process such as irradiation or deposition , which would modify the surface if not protected"], "impulse": ["the act of impelling , or driving onward with sudden force", "impulsion", "force so communicated as to produced motion suddenly or immediately", "the effect of an impelling force", "motion produced by a sudden or momentary force", "the action of a force during a very small interval of time", "the effect of such action"], "gunpowder": ["a black , granular , explosive substance , consisting of an intimate mechanical mixture of saltpeter , charcoal , and sulphur"], "chestnut": ["the edible nut of a forest tree of europe and america", "the tree itself , or its light , coarse - grained timber , used for ornamental work , furniture , etc", "a bright brown color , like that of the nut"], "ill": ["whatever annoys or impairs happiness , or prevents success", "evil of any kind", "misfortune", "calamity", "disease", "pain", "whatever is contrary to good , in a moral sense", "wickedness", "depravity", "iniquity", "wrong", "evil"], "ascetic": ["in the early church , one who devoted himself to a solitary and contemplative life , characterized by devotion , extreme self - denial , and self - mortification", "a hermit", "a recluse", "one who practices extreme rigor and self - denial in religious things"], "behavior": ["manner of behaving , whether good or bad", "mode of conducting one ' s self", "conduct", "deportment", "carriage"], "prayer": ["a supplicant", "the act of praying , or of asking a favor", "earnest request or entreaty", "a petition or memorial addressed to a court or a legislative body", "the act of addressing supplication to a divinity , especially to the true god", "the offering of adoration , confession , supplication , and thanksgiving to the supreme being", "the form of words used in praying", "a formula of supplication", "an expressed petition", "a supplication addressed to god"], "cowardice": ["want of courage to face danger", "extreme timidity", "base fear of danger or hurt", "lack of spirit"], "recompense": ["an equivalent returned for anything done , suffered , or given", "compensation", "requital", "suitable return"], "wool": ["the soft and curled , or crisped , species of hair which grows on sheep and some other animals , and which in fineness sometimes approaches to fur", "short , thick hair , especially when crisped or curled", "a sort of pubescence , or a clothing of dense , curling hairs on the surface of certain plants"], "protest": ["a solemn declaration of opinion , commonly a formal objection against some act", "a formal and solemn declaration in writing of dissent from the proceedings of a legislative body", "a declaration made by the master of a vessel before a notary , consul , or other authorized officer , upon his arrival in port after a disaster , stating the particulars of it , and showing that any damage or loss sustained was not owing to the fault of the vessel , her officers or crew , but to the perils of the sea , etc"], "proprietor": ["one who has the legal right or exclusive title to anything , whether in possession or not", "an owner"], "fork": ["an instrument consisting of a handle with a shank terminating in two or more prongs or tines , which are usually of metal , parallel and slightly curved", "a prong", "a branch of a stream , a road , etc", "a barbed point , as of an arrow"], "cement": ["any substance used for making bodies adhere to each other , as mortar , glue , etc", "a kind of calcined limestone , or a calcined mixture of clay and lime , for making mortar which will harden under water"], "errand": ["a special business intrusted to a messenger", "something to be told or done by one sent somewhere for the purpose", "often , a verbal message", "a commission", "any specific task , usually of a routine nature , requiring some form of travel , usually locally", "a mission"], "dissolution": ["separation", "change from a solid to a fluid state", "solution by heat or moisture", "liquefaction", "melting", "change of form by chemical agency", "decomposition", "resolution"], "lark": ["a frolic", "a jolly time"], "whirl": ["a turning with rapidity or velocity", "quick gyration", "rapid or confusing motion", "anything that moves with a whirling motion", "a revolving hook used in twisting , as the hooked spindle of a rope machine , to which the threads to be twisted are attached"], "sequence": ["the state of being sequent", "succession", "der of following", "arrangement", "that which follows or succeeds as an effect", "sequel", "consequence", "result", "simple succession , or the coming after in time , without asserting or implying causative energy"], "review": ["a second or repeated view", "a re \u00eb xamination", "a retrospective survey", "a looking over again", "an examination with a view to amendment or improvement", "revision", "a critical examination of a publication , with remarks", "a criticism", "a critique"], "brink": ["the edge , margin , or border of a steep place , as of a precipice", "a bank or edge , as of a river or pit", "a verge", "a border"], "hotel": ["a house for entertaining strangers or travelers", "an inn or public house , of the better class", "in france , the mansion or town residence of a person of rank or wealth"], "hammer": ["an instrument for driving nails , beating metals , and the like , consisting of a head , usually of steel or iron , fixed crosswise to a handle", "that part of a clock which strikes upon the bell to indicate the hour", "the padded mallet of a piano , which strikes the wires , to produce the tones"], "linen": ["thread or cloth made of flax or ( rarely ) of hemp"], "basil": ["the slope or angle to which the cutting edge of a tool , as a plane , is ground", "the skin of a sheep tanned with bark"], "familiar": ["an intimate", "a companion", "an attendant demon or evil spirit"], "importance": ["the quality or state of being important", "consequence", "weight", "moment", "significance"], "barrier": ["a carpentry obstruction , stockade , or other obstacle made in a passage in order to stop an enemy", "a fortress or fortified town , on the frontier of a country , commanding an avenue of approach", "a fence or railing to mark the limits of a place , or to keep back a crowd"], "fleet": ["a number of vessels in company , especially war vessels", "the collective naval force of a country etc", "a flood", "a creek or inlet", "a bay or estuary", "a river"], "sailing": ["the act of one who , or that which , sails", "the motion of a vessel on water , impelled by wind or steam", "the act of starting on a voyage", "the art of managing a vessel", "seamanship", "navigation"], "moan": ["a low prolonged sound , articulate or not , indicative of pain or of grief", "a low groan", "a low mournful or murmuring sound"], "penance": ["a means of repairing a sin committed , and obtaining pardon for it , consisting partly in the performance of expiatory rites , partly in voluntary submission to a punishment corresponding to the transgression , imposed by a confessor or other ecclesiastical authority", "any act performed by a person to atone for an offense to another", "an act of atonement"], "longitude": ["length", "measure or distance along the longest line", "rare now , except in a humorous sense"], "intended": ["one with whom marriage is designed", "one who is betrothed"], "threshold": ["the plank , stone , or piece of timber , which lies under a door , especially of a dwelling house , church , temple , or the like", "the doorsill", "entrance", "gate", "door", "the place or point of entering or beginning , entrance"], "recommendation": ["anything procuring , or tending to procure , a favorable reception , or to secure acceptance and adoption"], "document": ["an original or official paper relied upon as the basis , proof , or support of anything else", "any material substance on which the thoughts of men are represented by any species of conventional mark or symbol"], "surf": ["the swell of the sea which breaks upon the shore , especially upon a sloping beach"], "learning": ["the acquisition of knowledge or skill", "the knowledge or skill received by instruction or study", "acquired knowledge or ideas in any branch of science or literature", "erudition", "literature", "science"], "tobacco": ["an american plant of the nightshade family , much used for smoking and chewing , and as snuff", "the leaves of the plant prepared for smoking , chewing , etc"], "quest": ["the act of seeking , or looking after anything", "attempt to find or obtain", "search", "pursuit", "request", "desire", "solicitation", "those who make search or inquiry , taken collectively"], "shy": ["a sudden start aside , as by a horse", "a side throw", "a throw", "a fling"], "reed": ["a musical instrument made of the hollow joint of some plant", "a rustic or pastoral pipe"], "passport": ["permission to pass", "a document given by the competent officer of a state , permitting the person therein named to pass or travel from place to place , without molestation , by land or by water", "a sea letter", "a license granted in time of war for the removal of persons and effects from a hostile country", "a safe - conduct"], "fiend": ["an implacable or malicious foe", "an infernal being"], "loss": ["the act of losing", "failure", "destruction", "privation", "the state of losing or having lost", "the privation , defect , misfortune , harm , etc", "that which is lost or from which one has parted", "waste"], "presence": ["the state of being present , or of being within sight or call , or at hand", "the place in which one is present", "the part of space within one ' s ken , call , influence , etc", "specifically , neighborhood to the person of one of superior of exalted rank"], "apron": ["an article of dress , of cloth , leather , or other stuff , worn on the fore part of the body , to keep the clothes clean , to defend them from injury , or as a covering", "the fat skin covering the belly of a goose or duck", "a piece of leather , or other material , to be spread before a person riding on an outside seat of a vehicle , to defend him from the rain , snow , or dust", "a boot"], "education": ["the act or process of educating", "the result of educating , as determined by the knowledge skill , or discipline of character , acquired", "the act or process of training by a prescribed or customary course of study or discipline"], "nation": ["a part , or division , of the people of the earth , distinguished from the rest by common descent , language , or institutions", "a race", "a stock", "the body of inhabitants of a country , united under an independent government of their own", "one of the divisions of university students in a classification according to nativity , formerly common in europe"], "street": ["iginally , a paved way road", "a public highway", "a thoroughfare in a city or village bordered by dwellings or business houses"], "camp": ["the ground or spot on which tents , huts , etc", "a collection of tents , huts , etc", "a single hut or shelter"], "mirth": ["merriment", "gayety accompanied with laughter", "jollity"], "production": ["the act or process or producing , bringing forth , or exhibiting to view", "that which is produced , yielded , or made , whether naturally , or by the application of intelligence and labor", "the act of lengthening out or prolonging"], "valve": ["a door", "one of a pair of folding doors or one of the leaves of such a door", "a lid , plug , or cover , applied to an aperture so that by its movement , as by swinging , lifting and falling , sliding , turning , or the like , it will open or close the aperture to permit or prevent passage , as of a fluid", "one or more membranous partitions , flaps , or folds , which permit the passage of the contents of a vessel or cavity in one direction , but stop or retard the flow in the opposite direction"], "telescope": ["an optical instrument used in viewing distant objects , as the heavenly bodies"], "yellow": ["a bright golden color , reflecting more light than any other except white", "the color of that part of the spectrum which is between the orange and green"], "nightfall": ["the close of the day", "the arrival of the night", "the period at and just after dusk"], "recovery": ["the act of recovering , regaining , or retaking possession", "restoration from sickness , weakness , faintness , or the like", "the obtaining in a suit at law of a right to something by a verdict and judgment of court"], "lack": ["deficiency", "want", "need", "destitution", "failure"], "genesis": ["the act of producing , or giving birth or origin to anything", "the process or mode of originating", "production", "formation", "the first book of the old testament", "same as generation"], "tinge": ["tincture", "color", "dye", "hue", "shade", "taste"], "adieu": ["a farewell", "commendation to the care of god at parting"], "bore": ["a hole made by boring", "a perforation", "the internal cylindrical cavity of a gun , cannon , pistol , or other firearm , or of a pipe or tube", "the size of a hole", "the interior diameter of a tube or gun barrel", "the caliber"], "vivacity": ["the quality or state of being vivacious", "life", "animation", "liveliness", "sprightliness"], "interruption": ["the act of interrupting , or breaking in upon", "the state of being interrupted", "a breach or break , caused by the abrupt intervention of something foreign", "intervention", "interposition", "obstruction caused by breaking in upon course , current , progress , or motion", "stop", "hindrance"], "bloom": ["a blossom", "the flower of a plant", "an expanded bud", "flowers , collectively", "the opening of flowers in general", "the state of blossoming or of having the flowers open", "a state or time of beauty , freshness , and vigor", "an opening to higher perfection , analogous to that of buds into blossoms", "a large bar of steel formed directly from an ingot by hammering or rolling , being a preliminary shape for further working"], "wheel": ["a circular frame turning about an axis", "a rotating disk , whether solid , or a frame composed of an outer rim , spokes or radii , and a central hub or nave , in which is inserted the axle , -- used for supporting and conveying vehicles , in machinery , and for various purposes", "an instrument of torture formerly used"], "home": ["one ' s own dwelling place", "the house in which one lives", "the house in which one lives with his family", "the habitual abode of one ' s family", "one ' s birthplace", "one ' s native land", "the place or country in which one dwells", "the abiding place of the affections , especially of the domestic affections"], "abandon": ["a complete giving up to natural impulses", "freedom from artificial constraint", "careless freedom or ease"], "intrigue": ["a complicated plot or scheme intended to effect some purpose by secret artifice", "conspiracy", "stratagem", "the plot of a play or romance", "a complicated scheme of designs , actions , and events", "a secret and illicit love affair between two persons of different sexes", "an amour", "a liaison"], "proposal": ["a scheme or design", "terms or conditions proposed", "offer", "the offer by a party of what he has in view as to an intended business transaction , which , with acceptance , constitutes a contract"], "biscuit": ["a small loaf or cake of bread , raised and shortened , or made light with soda or baking powder", "earthen ware or porcelain which has undergone the first baking , before it is subjected to the glazing"], "abode": ["stay or continuance in a place", "sojourn", "place of continuance , or where one dwells", "abiding place", "residence", "a dwelling", "a habitation"], "break": ["an opening made by fracture or disruption", "a projection or recess from the face of a building", "an opening or displacement in the circuit , interrupting the electrical current"], "carpet": ["iginally , also , a wrought cover f tables"], "reverie": ["a loose or irregular train of thought occurring in musing or mediation", "deep musing", "daydream"], "mob": ["the lower classes of a community", "the populace , or the lowest part of it", "a throng", "a rabble", "an unlawful or riotous assembly", "a disorderly crowd"], "century": ["a period of a hundred years", "a division of the roman people formed according to their property , for the purpose of voting for civil officers", "one of sixty companies into which a legion of the army was divided"], "history": ["a learning or knowing by inquiry", "the knowledge of facts and events , so obtained", "a formal statement of such information", "a narrative", "a description", "a written record", "a systematic , written account of events , particularly of those affecting a nation , institution , science , or art , and usually connected with a philosophical explanation of their causes", "a true story , as distinguished from a romance", "from biography , which is the record of an individual ' s life"], "rank": ["a row or line", "a range", "an order", "a tier", "a line of soldiers ranged side by side", "grade of official standing , as in the army , navy , or nobility"], "dame": ["a mistress of a family , who is a lady", "a woman in authority", "a lady", "the mistress of a family in common life , or the mistress of a common school", "a woman in general , especially an elderly woman"], "confine": ["common boundary", "border", "limit"], "clay": ["a soft earth , which is plastic , or may be molded with the hands , consisting of hydrous silicate of aluminium", "earth in general , as representing the elementary particles of the human body", "the human body as formed from such particles"], "safety": ["the condition or state of being safe", "freedom from danger or hazard", "exemption from hurt , injury , or loss", "freedom from whatever exposes one to danger or from liability to cause danger or harm", "safeness", "the quality of making safe or secure or of giving confidence justifying trust insuring against harm or loss etc", "preservation from escape", "close custody"], "padre": ["a christian priest or monk", "used as a term of address for priests in some churches ( especially roman or orthodox catholic in italy , spain , portugal , and spanish america )", "in india ( from the portuguese ), any christian minister", "a priest of the native region", "a chaplain in one of the military services"], "dictionary": ["a book containing the words of a language , arranged alphabetically , with explanations of their meanings", "a lexicon", "a vocabulary", "a book containing the words belonging to any system or province of knowledge arranged alphabetically"], "cloud": ["a collection of visible vapor , or watery particles , suspended in the upper atmosphere", "a mass or volume of smoke , or flying dust , resembling vapor", "a dark vein or spot on a lighter material , as in marble", "a blemish or defect"], "bully": ["an insolent , tyrannical fellow"], "reality": ["the state or quality of being real", "actual being or existence of anything , in distinction from mere appearance", "fact", "that which is real", "an actual existence", "that which is not imagination , fiction , or pretense", "that which has objective existence , and is not merely an idea"], "dynasty": ["sovereignty", "lordship", "dominion", "a race or succession of kings , of the same line or family", "the continued lordship of a race of rulers"], "read": ["reading"], "raid": ["a hostile or predatory incursion", "an inroad or incursion of mounted men", "a sudden and rapid invasion by a cavalry force", "a foray", "an attack or invasion for the purpose of making arrests , seizing property , or plundering"], "shooting": ["the act of one who , or that which , shoots", "a wounding or killing with a firearm", "specifically sporting , the killing of game", "a sensation of darting pain"], "king": ["a chinese musical instrument , consisting of resonant stones or metal plates , arranged according to their tones in a frame of wood , and struck with a hammer", "a chief ruler", "a sovereign", "one invested with supreme authority over a nation , country , or tribe , usually by hereditary succession", "a monarch", "a prince", "one who , or that which , holds a supreme position or rank", "a chief among competitors"], "patronage": ["special countenance or support", "favor , encouragement , or aid , afforded to a person or a work", "guardianship , as of a saint", "tutelary care", "the right of nomination to political office", "the offices contracts honors etc"], "sum": ["the aggregate of two or more numbers , magnitudes , quantities , or particulars", "the amount or whole of any number of individuals or particulars added together", "a quantity of money or currency", "any amount , indefinitely", "the principal points or thoughts when viewed together", "the amount", "the substance", "compendium"], "rival": ["one who is in pursuit of the same object as another", "a competitor"], "better": ["advantage , superiority , or victory", "one who has a claim to precedence", "a superior , as in merit , social standing , etc", "one who bets or lays a wager"], "going": ["the act of moving in any manner", "traveling", "departure", "pregnancy", "gestation", "childbearing"], "mill": ["a money of account of the united states , having the value of the tenth of a cent , or the thousandth of a dollar", "a machine used for expelling the juice , sap , etc", "a machine for grinding and polishing"], "bullet": ["a small ball", "a missile , usually of lead , and round or elongated in form , to be discharged from a rifle , musket , pistol , or other small firearm", "the fetlock of a horse"], "perspective": ["that which is seen through an opening", "a view", "a vista", "the effect of distance upon the appearance of objects , by means of which the eye recognized them as being at a more or less measurable distance"], "survey": ["the act of surveying", "a general view , as from above", "a particular view", "an examination , especially an official examination , of all the parts or particulars of a thing , with a design to ascertain the condition , quantity , or quality", "the operation of finding the contour , dimensions , position , or other particulars of , as any part of the earth ' s surface , whether land or water", "a measured plan and description of any portion of country or of a road or line through it"], "preference": ["the act of preferring , or the state of being preferred", "the setting of one thing before another", "precedence", "higher estimation", "predilection", "choice", "the power or opportunity of choosing", "that which is preferred", "the object of choice or superior favor"], "caprice": ["an abrupt change in feeling , opinion , or action , proceeding from some whim or fancy", "a freak", "a notion"], "cunning": ["the faculty or act of using stratagem to accomplish a purpose", "fraudulent skill or dexterity", "deceit", "craft"], "oval": ["a body or figure in the shape of an egg , or popularly , of an ellipse"], "charge": ["a trust", "custody or care of any person , thing , or place", "office", "responsibility", "oversight", "duty"], "crystal": ["the regular form which a substance tends to assume in solidifying , through the inherent power of cohesive attraction", "the material of quartz , in crystallization transparent or nearly so , and either colorless or slightly tinged with gray , or the like", "brazilian pebble , under brazilian", "a species of glass , more perfect in its composition and manufacture than common glass , and often cut into ornamental forms"], "phantom": ["that which has only an apparent existence", "an apparition", "a specter", "a phantasm", "a sprite", "an airy spirit", "an ideal image"], "dinner": ["the principal meal of the day , eaten in some countries about midday , but in others ( especially in the u", "an entertainment", "a feast"], "treachery": ["violation of allegiance or of faith and confidence", "treasonable or perfidious conduct", "perfidy", "treason"], "die": ["a small cube , marked on its faces with spots from one to six , and used in playing games by being shaken in a box and thrown from it", "hazard", "chance"], "falsehood": ["want of truth or accuracy", "an untrue assertion or representation", "error", "misrepresentation", "falsity", "a deliberate intentional assertion of what is known to be untrue", "a departure from moral integrity", "a lie", "treachery", "deceit", "perfidy", "unfaithfulness"], "look": ["the act of looking", "a glance", "a sight", "a view", "expression of the eyes and face", "manner", "appearance", "aspect"], "parish": ["that circuit of ground committed to the charge of one parson or vicar , or other minister having cure of souls therein", "the same district , constituting a civil jurisdiction , with its own officers and regulations , as respects the poor , taxes , etc", "an ecclesiastical society , usually not bounded by territorial limits , but composed of those persons who choose to unite under the charge of a particular priest , clergyman , or minister", "loosely the territory in which the members of a congregation live"], "stroke": ["the act of striking", "a blow", "a hit", "a knock", "a violent or hostile attack made with the arm or hand or with an instrument or weapon", "the result of effect of a striking", "injury or affliction", "soreness", "the striking of the clock to tell the hour"], "draw": ["the act of drawing", "draught", "a lot or chance to be drawn", "the act of drawing a lot or chance"], "vanish": ["the brief terminal part of a vowel or vocal element , differing more or less in quality from the main part"], "view": ["the act of seeing or beholding", "sight", "look", "survey", "examination by the eye", "inspection", "mental survey", "intellectual perception or examination", "power of seeing , either physically or mentally", "reach or range of sight", "extent of prospect"], "exhibit": ["any article , or collection of articles , displayed to view , as in an industrial exhibition", "a display", "a document produced and identified in court for future use as evidence"], "husband": ["a married man", "a man who has a wife"], "acceptance": ["the act of accepting", "a receiving what is offered , with approbation , satisfaction , or acquiescence", "favorable reception", "approval", "state of being accepted"], "oblivion": ["cessation of remembrance", "forgetfulness", "official ignoring of offenses", "amnesty , or general pardon"], "presentation": ["the act of presenting , or the state of being presented", "a setting forth", "an offering", "bestowal", "exhibition", "representation", "display", "appearance", "semblance", "show", "the act of offering a clergyman to the bishop or ordinary for institution in a benefice", "the right of presenting a clergyman"], "idolatry": ["the worship of idols , images , or anything which is not god", "the worship of false gods", "excessive attachment or veneration for anything", "respect or love which borders on adoration"], "chairman": ["the presiding officer of a committee , or of a public or private meeting , or of any organized body"], "circuit": ["the act of moving or revolving around , or as in a circle or orbit", "a revolution", "the circumference of , or distance round , any space", "the measure of a line round an area", "that which encircles anything , as a ring or crown"], "fence": ["a defense", "a protection", "a cover", "security", "shield", "an inclosure about a field or other space , or about any object"], "finishing": ["the final work upon or ornamentation of a thing"], "wake": ["the track left by a vessel in the water", "by extension , any track", "the state of forbearing sleep , especially for solemn or festive purposes", "a vigil", "an annual parish festival formerly held in commemoration of the dedication of a church", "the sitting up of persons with a dead body , often attended with a degree of festivity , chiefly among the irish"], "reign": ["royal authority", "supreme power", "sovereignty", "rule", "dominion", "the time during which a king , queen , or emperor possesses the supreme authority"], "rubber": ["an instrument or thing used in rubbing , polishing , or cleaning", "a coarse file , or the rough part of a file", "a whetstone"], "surrounding": ["an encompassing", "the things which surround or environ", "external or attending circumstances or conditions"], "rejoice": ["the act of rejoicing"], "messenger": ["one who bears a message", "the bearer of a verbal or written communication , notice , or invitation , from one person to another , or to a public body", "specifically , an office servant who bears messages"], "twenty": ["the number next following nineteen", "the sum of twelve and eight , or twice ten", "a score"], "suggestion": ["the act of suggesting", "presentation of an idea", "that which is suggested", "an intimation", "an insinuation", "a hint", "a different proposal or mention", "formerly a secret incitement", "temptation", "information without oath", "an entry of a material fact or circumstance on the record for the information of the court , at the death or insolvency of a party"], "gaiety": ["same as gayety"], "integrity": ["the state or quality of being entire or complete", "wholeness", "unbroken state", "moral soundness", "honesty", "freedom from corrupting influence or motive", "uprightness", "rectitude", "entire correspondence with an original condition", "purity"], "alteration": ["the act of altering or making different", "the state of being altered", "a change made in the form or nature of a thing", "changed condition"], "access": ["a coming to , or near approach", "admittance", "admission", "accessibility", "the means , place , or way by which a thing may be approached", "passage way", "admission to sexual intercourse"], "convert": ["a person who is converted from one opinion or practice to another", "a person who is won over to , or heartily embraces , a creed , religious system , or party , in which he has not previously believed", "one who turns from the controlling power of sin to that of holiness or from unbelief to christianity", "a lay friar or brother , permitted to enter a monastery for the service of the house , but without orders , and not allowed to sing in the choir"], "pour": ["a stream , or something like a stream", "a flood"], "sweat": ["the fluid which is excreted from the skin of an animal", "a transparent , colorless , acid liquid with a peculiar odor , containing some fatty acids and mineral matter", "perspiration", "the act of sweating", "labor", "toil", "drudgery", "moisture issuing from any substance"], "vitality": ["the quality or state of being vital", "the principle of life", "vital force", "animation"], "payment": ["the act of paying , or giving compensation", "the discharge of a debt or an obligation", "that which is paid", "the thing given in discharge of a debt , or an obligation , or in fulfillment of a promise", "reward", "recompense", "requital", "return"], "pasture": ["specifically : grass growing for the food of cattle", "the food of cattle taken by grazing", "grass land for cattle , horses , etc", "pasturage"], "adoration": ["the act of playing honor to a divine being", "the worship paid to god", "the act of addressing as a god", "homage paid to one in high esteem", "profound veneration", "intense regard and love", "fervent devotion"], "maintenance": ["the act of maintaining", "sustenance", "support", "defense", "vindication", "that which maintains or supports", "means of sustenance", "supply of necessaries and conveniences"], "mock": ["an act of ridicule or derision", "a scornful or contemptuous act or speech", "a sneer", "a jibe", "a jeer"], "enthusiasm": ["inspiration as if by a divine or superhuman power", "ecstasy", "a conceit of divine possession and revelation or of being directly subject to some divine impulse", "a state of impassioned emotion", "transport", "elevation of fancy", "exaltation of soul", "strong excitement of feeling on behalf of a cause or a subject", "ardent and imaginative zeal or interest"], "senate": ["a body of elders appointed or elected from among the nobles of the nation , and having supreme legislative authority", "the upper and less numerous branch of a legislature in various countries , as in france , in the united states , in most of the separate states of the united states , and in some swiss cantons", "in general , a legislative body", "a state council", "the legislative department of government"], "dye": ["color produced by dyeing", "material used for dyeing", "a dyestuff", "same as die , a lot"], "halt": ["a stop in marching or walking , or in any action", "arrest of progress", "the act of limping", "lameness"], "conflict": ["a striking or dashing together", "violent collision", "a strife for the mastery", "hostile contest", "battle", "struggle", "fighting"], "injustice": ["lack of justice and equity", "violation of the rights of another or others", "iniquity", "wrong", "imposition", "an unjust act or deed", "a sin", "a crime", "a wrong"], "ice": ["water or other fluid frozen or reduced to the solid state by cold", "frozen water", "concreted sugar", "water , cream , custard , etc"], "scrutiny": ["close examination", "minute inspection", "critical observation", "a ticket , or little paper billet , on which a vote is written"], "sky": ["the apparent arch , or vault , of heaven , which in a clear day is of a blue color", "the heavens", "the firmament", "the climate"], "talent": ["among the hebrews , a weight and denomination of money", "intellectual ability , natural or acquired", "mental endowment or capacity", "skill in accomplishing", "a special gift , particularly in business , art , or the like", "faculty"], "whit": ["the smallest part or particle imaginable", "a bit", "a jot", "an iota"], "melody": ["a sweet or agreeable succession of sounds", "a rhythmical succession of single tones , ranging for the most part within a given key , and so related together as to form a musical whole , having the unity of what is technically called a musical thought , at once pleasing to the ear and characteristic in expression", "the air or tune of a musical piece"], "depression": ["the act of depressing", "the state of being depressed", "a sinking", "a falling in of the surface", "a sinking below its true place", "a cavity or hollow"], "current": ["a flowing or passing", "onward motion", "a stream", "that which resembles a stream in motion", "general course", "dinary procedure", "progressive and connected movement"], "swamp": ["wet , spongy land", "soft , low ground saturated with water , but not usually covered with it", "marshy ground away from the seashore"], "tool": ["an instrument such as a hammer , saw , plane , file , and the like , used in the manual arts , to facilitate mechanical operations", "any instrument used by a craftsman or laborer at his work", "an implement", "a cutter chisel or other part of an instrument or machine that dresses work", "a machine for cutting or shaping materials", "any instrument of use or service"], "particle": ["a minute part or portion of matter", "a morsel", "a little bit", "an atom", "a jot", "any very small portion or part", "the smallest portion", "a crumb or little piece of consecrated host"], "knight": ["in feudal times , a man - at - arms serving on horseback and admitted to a certain military rank with special ceremonies , including an oath to protect the distressed , maintain the right , and live a stainless life", "one on whom knighthood , a dignity next below that of baronet , is conferred by the sovereign , entitling him to be addressed as sir", "as , sir john", "a champion", "a partisan", "a lover"], "library": ["a considerable collection of books kept for use , and not as merchandise", "a building or apartment appropriated for holding such a collection of books"], "punch": ["a beverage composed of wine or distilled liquor , water ( or milk ), sugar , and the juice of lemon , with spice or mint", "the buffoon or harlequin of a puppet show", "a short , fat fellow", "anything short and thick", "one of a breed of large , heavy draught horses", "a thrust or blow", "a die", "an extension piece applied to the top of a pile", "a dolly", "a prop , as for the roof of a mine"], "wealth": ["large possessions", "a comparative abundance of things which are objects of human desire", "abundance of worldly estate", "affluence", "opulence", "riches", "in the public sense , all objects , especially material objects , which have economic utility"], "court": ["an inclosed space", "a courtyard", "an uncovered area shut in by the walls of a building , or by different building", "a space opening from a street and nearly surrounded by houses", "a blind alley", "the residence of a sovereign , prince , nobleman , or other dignitary", "a palace", "the collective body of persons composing the retinue of a sovereign or person high in authority", "all the surroundings of a sovereign in his regal state"], "hurt": ["a husk"], "tree": ["any perennial woody plant of considerable size ( usually over twenty feet high ) and growing with a single trunk", "a piece of timber , or something commonly made of timber"], "emotion": ["a moving of the mind or soul", "excitement of the feelings , whether pleasing or painful", "disturbance or agitation of mind caused by a specific exciting cause and manifested by some sensible effect on the body"], "vent": ["a small aperture", "a hole or passage for air or any fluid to escape", "the anal opening of certain invertebrates and fishes", "the opening at the breech of a firearm , through which fire is communicated to the powder of the charge"], "cause": ["that which produces or effects a result", "that from which anything proceeds , and without which it would not exist", "that which is the occasion of an action or state", "ground", "reason", "motive", "a suit or action in court", "any legal process by which a party endeavors to obtain his claim , or what he regards as his right", "case", "ground of action"], "monarch": ["a sole or supreme ruler", "a sovereign", "the highest ruler", "an emperor , king , queen , prince , or chief", "one superior to all others of the same kind", "a patron deity or presiding genius"], "instruction": ["the act of instructing , teaching , or furnishing with knowledge", "information", "precept", "information", "teachings", "direction", "der", "command"], "waste": ["the act of wasting , or the state of being wasted", "needless destruction", "useless consumption or expenditure", "devastation", "loss without equivalent gain", "gradual loss or decrease , by use , wear , or decay", "that which is wasted or desolate", "a devastated , uncultivated , or wild country", "a deserted region", "an unoccupied or unemployed space", "a dreary void", "a desert", "a wilderness", "that which is of no value", "refuse"], "well": ["an issue of water from the earth", "a spring", "a fountain", "a shaft made in the earth to obtain oil or brine"], "escort": ["a body of armed men to attend a person of distinction for the sake of affording safety when on a journey", "one who conducts some one as an attendant", "a guard , as of prisoners on a march", "a body of persons attending as a mark of respect or honor", "protection , care , or safeguard on a journey or excursion"], "pudding": ["a species of food of a soft or moderately hard consistence , variously made , but often a compound of flour or meal , with milk and eggs , etc", "an intestine", "an intestine stuffed with meat etc", "a sausage"], "void": ["an empty space", "a vacuum"], "hook": ["a piece of metal , or other hard material , formed or bent into a curve or at an angle , for catching , holding , or sustaining anything", "that part of a hinge which is fixed to a post , and on which a door or gate hangs and turns", "an implement for cutting grass or grain", "a sickle"], "caress": ["an act of endearment", "any act or expression of affection", "an embracing , or touching , with tenderness"], "frankness": ["the quality of being frank", "candor", "ingenuousness", "fairness", "liberality"], "rustle": ["a quick succession or confusion of small sounds , like those made by shaking leaves or straw , by rubbing silk , or the like"], "hostess": ["a female host", "a woman who hospitably entertains guests at her house", "a woman who entertains guests for compensation", "a female innkeeper"], "distribution": ["the act of distributing or dispensing", "the act of dividing or apportioning among several or many", "apportionment", "separation into parts or classes", "arrangement of anything into parts", "disposition", "classification", "that which is distributed"], "pitch": ["a thick , black , lustrous , and sticky substance obtained by boiling down tar", "in coating rope , canvas , wood , ironwork , etc", "a throw", "a toss", "a cast , as of something from the hand", "a point or peak", "the extreme point or degree of elevation or depression", "a limit or bound"], "bough": ["an arm or branch of a tree , especially a large arm or main branch"], "scratch": ["a break in the surface of a thing made by scratching , or by rubbing with anything pointed or rough", "a slight wound , mark , furrow , or incision", "a kind of wig covering only a portion of the head"], "heading": ["the act or state of one who , or that which , heads", "formation of a head", "that which stands at the head", "title", "material for the heads of casks , barrels , etc"], "pleading": ["the act of advocating , defending , or supporting , a cause by arguments"], "abbey": ["a monastery or society of persons of either sex , secluded from the world and devoted to religion and celibacy", "the monastic building or buildings", "the church of a monastery"], "tire": ["a covering for the head", "a headdress", "a child ' s apron , covering the breast and having no sleeves", "a pinafore", "a tier", "a ring , hoop or band , as of rubber or metal , on the circumference of the wheel of a vehicle , to impart strength and receive the wear"], "stove": ["a house or room artificially warmed or heated", "a forcing house , or hothouse", "a drying room", "an apparatus , consisting essentially of a receptacle for fuel , made of iron , brick , stone , or tiles , and variously constructed , in which fire is made or kept for warming a room or a house , or for culinary or other purposes"], "statue": ["the likeness of a living being sculptured or modeled in some solid substance , as marble , bronze , or wax", "an image"], "bishop": ["a spiritual overseer , superintendent , or director"], "duel": ["a combat between two persons , fought with deadly weapons , by agreement"], "smooth": ["a stroke which smooths"], "epistle": ["a writing directed or sent to a person or persons", "a written communication", "a letter"], "thirteen": ["the number greater by one than twelve", "the sum of ten and three"], "intelligence": ["the act or state of knowing", "the exercise of the understanding", "the capacity to know or understand", "readiness of comprehension", "the intellect , as a gift or an endowment", "information communicated", "news", "notice", "advice"], "transaction": ["the doing or performing of any business", "management of any affair", "performance", "that which is done", "an affair", "an adjustment of a dispute between parties by mutual agreement"], "knife": ["an instrument consisting of a thin blade , usually of steel and having a sharp edge for cutting , fastened to a handle , but of many different forms and names for different uses", "a sword or dagger"], "gleam": ["a shoot of light", "a small stream of light", "a beam", "a ray", "a glimpse", "brightness", "splendor"], "inspiration": ["the act of inspiring or breathing in", "breath", "the act or power of exercising an elevating or stimulating influence upon the intellect or emotions", "a supernatural influence which qualifies men to receive and communicate divine truth", "the truth communicated"], "frigate": ["iginally , a vessel of the mediterranean propelled by sails and by oars"], "hue": ["color or shade of color", "tint", "dye", "a predominant shade in a composition of primary colors", "a primary color modified by combination with others"], "spark": ["a small particle of fire or ignited substance which is emitted by a body in combustion", "a small , shining body , or transient light", "a sparkle", "a feeble germ", "an elementary principle", "a brisk , showy , gay man", "a lover", "a gallant", "a beau"], "crest": ["a tuft , or other excrescence or natural ornament , growing on an animal ' s head", "the comb of a cock", "the swelling on the head of a serpent", "the lengthened feathers of the crown or nape of bird , etc", "the plume of feathers , or other decoration , worn on a helmet", "the distinctive ornament of a helmet , indicating the rank of the wearer", "also the helmet"], "orderly": ["a noncommissioned officer or soldier who attends a superior officer to carry his orders , or to render other service", "a street sweeper"], "brush": ["an instrument composed of bristles , or other like material , set in a suitable back or handle , as of wood , bone , or ivory , and used for various purposes , as in removing dust from clothes , laying on colors , etc", "the bushy tail of a fox"], "finger": ["one of the five terminating members of the hand", "a digit", "one of the four extremities of the hand other than the thumb", "as , the pointer of a clock , watch , or other registering machine", "a small projecting rod , wire , or piece , which is brought into contact with an object to effect , direct , or restrain a motion"], "beard": ["the hair that grows on the chin , lips , and adjacent parts of the human face , chiefly of male adults", "the long hairs about the face in animals , as in the goat", "the cluster of small feathers at the base of the beak in some birds"], "sol": ["the sun", "gold", "the tone itself", "a silver and gold coin of peru", "a fluid mixture of a colloid and a liquid", "a liquid colloidal solution or suspension"], "pestilence": ["specifically , the disease known as the plague", "that which is pestilent , noxious , or pernicious to the moral character of great numbers"], "balloon": ["a bag made of silk or other light material , and filled with hydrogen gas or heated air , so as to rise and float in the atmosphere", "one with a car attached for a \u00eb rial navigation", "a round vessel , usually with a short neck , to hold or receive whatever is distilled", "a glass vessel of a spherical form", "the outline inclosing words represented as coming from the mouth of a pictured figure"], "individuality": ["the quality or state of being individual or constituting an individual", "separate or distinct existence", "oneness", "unity", "the character or property appropriate or peculiar to an individual", "that quality which distinguishes one person or thing from another", "the sum of characteristic traits", "distinctive character", "a habit of thinking and acting in one ' s own distinctive manner and as one believes appropriate , not being heavily influenced by the opinions of others"], "nick": ["an evil spirit of the waters", "a score for keeping an account", "a reckoning", "a notch cut crosswise in the shank of a type , to assist a compositor in placing it properly in the stick , and in distribution", "a broken or indented place in any edge or surface"], "adult": ["a person , animal , or plant grown to full size and strength", "one who has reached maturity"], "trifle": ["a thing of very little value or importance", "a paltry , or trivial , affair", "a dish composed of sweetmeats , fruits , cake , wine , etc"], "requisite": ["that which is required , or is necessary", "something indispensable"], "defeat": ["frustration by rendering null and void , or by prevention of success", "an overthrow , as of an army in battle", "loss of a battle", "repulse suffered", "discomfiture"], "opera": ["a drama , either tragic or comic , of which music forms an essential part", "a lyric drama", "the score of a musical drama , either written or in print", "a play set to music", "the house where operas are exhibited"], "dawn": ["the break of day", "the first appearance of light in the morning", "show of approaching sunrise", "first opening or expansion", "first appearance", "beginning", "rise"], "homer": ["a carrier pigeon remarkable for its ability to return home from a distance", "a hebrew measure containing , as a liquid measure , ten baths , equivalent to fifty - five gallons , two quarts , one pint"], "success": ["that which comes after", "consequence issue or result of an endeavor or undertaking whether good or bad", "the outcome of effort", "the favorable or prosperous termination of anything attempted", "the attainment of a proposed object", "prosperous issue", "that which meets with , or one who accomplishes , favorable results , as a play or a player"], "cavalry": ["that part of military force which serves on horseback"], "middle": ["the point or part equally distant from the extremities or exterior limits , as of a line , a surface , or a solid", "an intervening point or part in space , time , or order of series", "the midst", "central portion", "the waist"], "bravery": ["the quality of being brave", "fearless", "intrepidity", "splendor", "magnificence", "showy appearance", "ostentation", "fine dress"], "pocket": ["a bin for strong coal , grain , etc", "a socket for receiving the foot of a post , stake , etc", "a bag or pouch", "a small bag inserted in a garment for carrying small articles , particularly money", "figuratively money", "wealth", "one of several bags attached to a billiard table , into which the balls are driven"], "sixteen": ["the number greater by a unit than fifteen", "the sum of ten and six"], "garden": ["a piece of ground appropriated to the cultivation of herbs , fruits , flowers , or vegetables", "a rich , well - cultivated spot or tract of country"], "relation": ["the act of relating or telling", "that which is related", "recital", "account", "narration", "narrative", "the state of being related or of referring", "what is apprehended as appertaining to a being or quality , by considering it in its bearing upon something else", "relative quality or condition", "the being such and such with regard or respect to some other thing", "connection", "reference", "respect", "regard"], "circulation": ["the act of moving in a circle , or in a course which brings the moving body to the place where its motion began", "the act of passing from place to place or person to person", "free diffusion", "transmission", "currency", "circulating coin", "notes , bills , etc"], "hunting": ["the pursuit of game or of wild animals"], "flush": ["a sudden flowing", "a suffusion of the face with blood , as from fear , shame , modesty , or intensity of feeling of any kind", "a blush", "a glow", "any tinge of red color like that produced on the cheeks by a sudden rush of blood"], "dwelling": ["habitation", "place or house in which a person lives", "abode", "domicile"], "eagerness": ["the state or quality of being eager", "ardent desire"], "railing": ["a barrier made of a rail or of rails , together with vertical supports", "rails in general", "material for making rails"], "herb": ["a plant whose stem does not become woody and permanent , but dies , at least down to the ground , after flowering", "grass", "herbage"], "discrimination": ["the act of discriminating , distinguishing , or noting and marking differences"], "dew": ["moisture from the atmosphere condensed by cool bodies upon their surfaces , particularly at night", "figuratively , anything which falls lightly and in a refreshing manner", "an emblem of morning , or fresh vigor"], "bug": ["a general name applied to various insects belonging to the hemiptera"], "correspondent": ["one with whom intercourse is carried on by letter", "one who communicates information , etc", "one who carries on commercial intercourse by letter or telegram with a person or firm at a distance"], "excitement": ["the act of exciting , or the state of being roused into action , or of having increased action", "impulsion", "agitation", "that which excites or rouses", "that which moves , stirs , or induces action", "a motive", "a state of aroused or increased vital activity in an organism , or any of its organs or tissues"], "transportation": ["the act of transporting , or the state of being transported", "carriage from one place to another", "removal", "conveyance"], "present": ["the time being", "time in progress now , or at the moment contemplated", "\u201d -- in this sense , rarely used in the singular", "anything presented or given", "a gift", "the position of a soldier in presenting arms"], "gap": ["an opening in anything made by breaking or parting", "an opening for a passage or entrance", "an opening which implies a breach or defect", "a vacant space or time", "a hiatus", "a mountain pass"], "cord": ["a string , or small rope , composed of several strands twisted together", "a pile of wood , or other coarse material , eight feet long , four feet high , and four feet broad", "an enticement"], "miller": ["one who keeps or attends a flour mill or gristmill", "a milling machine", "a moth or lepidopterous insect"], "description": ["the act of describing", "a delineation by marks or signs", "a sketch or account of anything in words", "a portraiture or representation in language", "an enumeration of the essential qualities of a thing or species", "a class to which a certain representation is applicable", "kind", "sort"], "quarrel": ["a square of glass , especially when set diagonally", "a small opening in window tracery , of which the cusps , etc", "a square or lozenge - shaped paving tile", "a breach of concord , amity , or obligation", "a falling out", "a difference", "a disagreement", "an antagonism in opinion , feeling , or conduct", "an angry dispute contest or strife", "a brawl", "an altercation", "ground of objection , dislike , difference , or hostility", "cause of dispute or contest", "occasion of altercation", "one who is quarrelsome"], "purse": ["a small bag or pouch , the opening of which is made to draw together closely , used to carry money in", "by extension , any receptacle for money carried on the person", "a wallet", "a pocketbook", "a treasury", "a sum of money offered as a prize , or collected as a present"], "wire": ["a thread or slender rod of metal", "a metallic substance formed to an even thread by being passed between grooved rollers , or drawn through holes in a plate of steel", "an electric telegraph"], "martyrdom": ["the condition of a martyr", "the death of a martyr", "the suffering of death on account of adherence to the christian faith , or to any cause", "affliction", "torment", "torture"], "moisture": ["a moderate degree of wetness", "exuding fluid", "liquid in small quantity"], "poor": ["a small european codfish"], "execution": ["the act of executing", "a carrying into effect or to completion", "performance", "achievement", "consummation", "a putting to death as a legal penalty", "death lawfully inflicted", "the act of the mode of performing a work of art , of performing on an instrument , of engraving , etc"], "commonplace": ["an idea or expression wanting originality or interest", "a trite or customary remark", "a platitude", "a memorandum"], "occupation": ["the act or process of occupying or taking possession", "actual possession and control", "the state of being occupied", "a holding or keeping", "tenure", "use", "that which occupies or engages the time and attention", "the principal business of one ' s life", "the principal work by which one earns one ' s livelihood", "vocation", "employment", "profession", "calling", "trade", "avocation"], "expert": ["one instructed by experience", "one who has skill , experience , or extensive knowledge in his calling or in any special branch of learning", "a specialist in a particular profession or department of science requiring for its mastery peculiar culture and erudition", "a sworn appraiser"], "intimation": ["announcement", "declaration", "a hint", "an obscure or indirect suggestion or notice", "a remote or ambiguous reference"], "hill": ["a natural elevation of land , or a mass of earth rising above the common level of the surrounding land", "an eminence less than a mountain", "the earth raised about the roots of a plant or cluster of plants", "a single cluster or group of plants growing close together , and having the earth heaped up about them"], "bound": ["the external or limiting line , either real or imaginary , of any object or space", "that which limits or restrains , or within which something is limited or restrained", "limit", "confine", "extent", "boundary", "a leap", "an elastic spring", "a jump", "rebound", "spring from one foot to the other"], "despotism": ["the power , spirit , or principles of a despot", "absolute control over others", "tyrannical sway", "tyranny", "a government which is directed by a despot", "a despotic monarchy", "absolutism", "autocracy"], "minor": ["an infant", "in england and the united states , one under twenty - one years of age", "to take money from another by gaming is an act of injustice"], "modification": ["the act of modifying , or the state of being modified", "a change", "something which has been modified", "a modified form or condition", "state as modified", "the alteration of the meaning of a word or phrase by another word or phrase"], "gradual": ["a service book containing the musical portions of the mass"], "worse": ["loss", "disadvantage", "defeat", "something less good"], "executive": ["an impersonal title of the chief magistrate or officer who administers the government , whether king , president , or governor", "the governing person or body", "a person who has administrative authority over an organization or division of an organization", "a manager , supervisor or administrator at a high level within an organization"], "pastor": ["a shepherd", "a guardian", "a keeper", "a species of starling , native of the plains of western asia and eastern europe"], "stem": ["the principal body of a tree , shrub , or plant , of any kind", "the main stock", "the part which supports the branches or the head or top", "a little branch which connects a fruit , flower , or leaf with a main branch", "a peduncle , pedicel , or petiole", "the stock of a family", "a race or generation of progenitors"], "order": ["of material things , like the books in a library", "of periods of time or occurrences , and the like"], "envoy": ["a messenger", "a person deputed by a sovereign or a government to negotiate a treaty or transact other business with a foreign sovereign or government"], "assent": ["the act of assenting", "the act of the mind in admitting or agreeing to anything", "concurrence with approval", "consent", "agreement", "acquiescence"], "bride": ["a woman newly married , or about to be married", "an object ardently loved"], "mouth": ["the opening through which an animal receives food", "the aperture between the jaws or between the lips", "the cavity containing the tongue and teeth between the lips and the pharynx", "the buccal cavity", "the opening of a vessel by which it is filled or emptied , charged or discharged", "the opening or entrance of any cavity , as a cave , pit , well , or den"], "fortune": ["the arrival of something in a sudden or unexpected manner", "chance", "accident", "luck", "hap", "lot in life , or event in any particular undertaking", "fate", "destiny", "that which comes as the result of an undertaking or of a course of action", "good or ill success", "favorable issue", "happy event", "success", "prosperity as reached partly by chance and partly by effort"], "closer": ["one who , or that which , closes", "a finisher", "that which finishes or terminates", "the last stone in a horizontal course , if of a less size than the others , or a piece of brick finishing a course"], "overthrow": ["the act of overthrowing", "the state of being overthrown", "ruin", "the act of throwing a ball too high , as over a player ' s head", "a faulty return of the ball by a fielder , so that the striker makes an additional run"], "subject": ["that which is placed under the authority , dominion , control , or influence of something else", "specifically : one who is under the authority of a ruler and is governed by his laws", "one who owes allegiance to a sovereign or a sovereign state", "that which is subjected , or submitted to , any physical operation or process"], "bridegroom": ["a man newly married , or just about to be married"], "banner": ["a kind of flag attached to a spear or pike by a crosspiece , and used by a chief as his standard in battle", "a large piece of silk or other cloth , with a device or motto , extended on a crosspiece , and borne in a procession , or suspended in some conspicuous place", "any flag or standard"], "victory": ["the defeat of an enemy in battle , or of an antagonist in any contest", "a gaining of the superiority in any struggle or competition", "conquest", "triumph"], "prairie": ["an extensive tract of level or rolling land , destitute of trees , covered with coarse grass , and usually characterized by a deep , fertile soil", "a meadow or tract of grass", "a so called natural meadow"], "vapor": ["any substance in the gaseous , or a \u00eb riform , state , the condition of which is ordinarily that of a liquid or solid", "in a loose and popular sense , any visible diffused substance floating in the atmosphere and impairing its transparency , as smoke , fog , etc", "something unsubstantial , fleeting , or transitory", "unreal fancy", "vain imagination", "idle talk", "boasting"], "pagan": ["one who worships false gods", "an idolater", "a heathen", "one who is neither a christian , a mohammedan , nor a jew"], "pole": ["a native or inhabitant of poland", "a long , slender piece of wood", "a tall , slender piece of timber", "the stem of a small tree whose branches have been removed", "a measuring stick", "a measure of length equal to 5 \ufffd yards or a square measure equal to 30 \ufffd square yards", "a rod", "a perch", "either extremity of an axis of a sphere", "one of the extremities of the earth ' s axis", "a point upon the surface of a sphere equally distant from every part of the circumference of a great circle", "the point in which a diameter of the sphere perpendicular to the plane of such circle meets the surface", "one of the opposite or contrasted parts or directions in which a polar force is manifested", "a point of maximum intensity of a force which has two such points , or which has polarity"], "groom": ["a boy or young man", "a waiter", "a servant", "a man or boy who has charge of horses or the stable", "one of several officers of the english royal household , chiefly in the lord chamberlain ' s department", "a man recently married , or about to be married", "a bridegroom"], "draft": ["the act of drawing", "the thing drawn", "from any district , or any company or collection of persons , or from the people at large", "an order from one person or party to another , directing the payment of money", "a bill of exchange"], "crust": ["the hard external coat or covering of anything", "the hard exterior surface or outer shell", "an incrustation", "the hard exterior or surface of bread , in distinction from the soft part or crumb", "a piece of bread grown dry hard", "the cover or case of a pie , in distinction from the soft contents"], "rogue": ["a vagrant", "an idle , sturdy beggar", "a vagabond", "a tramp", "a deliberately dishonest person", "a knave", "a cheat", "one who is pleasantly mischievous or frolicsome", "often used as a term of endearment"], "service": ["the act of serving", "the occupation of a servant", "the performance of labor for the benefit of another , or at another ' s command", "attendance of an inferior , hired helper , slave , etc", "spiritual obedience and love", "the deed of one who serves", "labor performed for another", "duty done or required", "office", "office of devotion", "official religious duty performed", "religious rites appropriate to any event or ceremonial"], "sofa": ["a long seat , usually with a cushioned bottom , back , and ends"], "melting": ["liquefaction", "the act of causing ( something ) to melt , or the process of becoming melted"], "tea": ["the prepared leaves of a shrub , or small tree", "any infusion or decoction , especially when made of the dried leaves of plants"], "mist": ["visible watery vapor suspended in the atmosphere , at or near the surface of the earth", "fog", "coarse , watery vapor , floating or falling in visible particles , approaching the form of rain"], "misery": ["great unhappiness", "extreme pain of body or mind", "wretchedness", "distress", "woe", "calamity", "misfortune"], "full": ["complete measure", "utmost extent", "the highest state or degree"], "pains": ["labor", "toilsome effort", "care or trouble taken"], "version": ["a change of form , direction , or the like", "transformation", "conversion", "turning", "a condition of the uterus in which its axis is deflected from its normal position without being bent upon itself", "the act of translating , or rendering , from one language into another language"], "freight": ["that with which anything is fraught or laden for transportation", "lading", "cargo , especially of a ship , or a car on a railroad , etc", "the price paid a common carrier for the carriage of goods"], "uproar": ["great tumult", "violent disturbance and noise", "noisy confusion", "bustle and clamor"], "salutation": ["the act of greeting , or expressing good will or courtesy"], "whirlwind": ["a violent windstorm of limited extent , as the tornado , characterized by an inward spiral motion of the air with an upward current in the center", "a vortex of air", "a body of objects sweeping violently onward"], "solid": ["a substance that is held in a fixed form by cohesion among its particles", "a substance not fluid", "a magnitude which has length , breadth , and thickness", "a part of space bounded on all sides"], "eleven": ["the sum of ten and one"], "possessor": ["one who possesses", "one who occupies , holds , owns , or controls", "one who has actual participation or enjoyment , generally of that which is desirable", "a proprietor"], "robbery": ["theft"], "campaign": ["an open field", "a large , open plain without considerable hills", "a connected series of military operations forming a distinct stage in a war", "the time during which an army keeps the field"], "august": ["the eighth month of the year , containing thirty - one days"], "cemetery": ["a place or ground set apart for the burial of the dead", "a graveyard", "a churchyard", "a necropolis"], "plunge": ["the act of thrusting into or submerging", "a dive , leap , rush , or pitch into , or as into , water", "the act of pitching or throwing one ' s self headlong or violently forward , like an unruly horse"], "sovereign": ["the person , body , or state in which independent and supreme authority is vested", "in a monarchy a king queen or emperor", "a gold coin of great britain , on which an effigy of the head of the reigning king or queen is stamped , valued at one pound sterling , or about $ 4"], "catastrophe": ["an event producing a subversion of the order or system of things", "a final event , usually of a calamitous or disastrous nature", "sudden calamity", "great misfortune", "the final event in a romance or a dramatic piece", "a violent and widely extended change in the surface of the earth ,"], "weigh": ["a certain quantity estimated by weight", "an english measure of weight"], "kindred": ["relationship by birth or marriage", "consanguinity", "affinity", "kin", "relatives by blood or marriage , more properly the former", "relations", "persons related to each other"], "mien": ["aspect", "air", "manner", "demeanor", "carriage", "bearing"], "parade": ["the ground where a military display is held , or where troops are drilled", "an assembly and orderly arrangement or display of troops , in full equipments , for inspection or evolutions before some superior officer", "a review of troops", "any imposing procession"], "zeal": ["passionate ardor in the pursuit of anything", "eagerness in favor of a person or cause", "ardent and active interest", "enthusiasm", "fervor"], "secretary": ["a person employed to write orders , letters , dispatches , public or private papers , records , and the like", "an official scribe , amanuensis , or writer", "one who attends to correspondence , and transacts other business , for an association , a public body , or an individual", "an officer of state whose business is to superintend and manage the affairs of a particular department of government , and who is usually a member of the cabinet or advisory council of the chief executive", "a piece of furniture , with conveniences for writing and for the arrangement of papers"], "continuation": ["that act or state of continuing", "the state of being continued", "uninterrupted extension or succession", "prolongation", "propagation"], "scarf": ["an article of dress of a light and decorative character , worn loosely over the shoulders or about the neck or the waist", "a light shawl or handkerchief for the neck", "a cravat"], "ordinary": ["an officer who has original jurisdiction in his own right , and not by deputation", "one who has immediate jurisdiction in matters ecclesiastical", "an ecclesiastical judge", "a deputy of the bishop or a clergyman appointed to perform divine service for condemned criminals and assist in preparing them for death", "a judicial officer , having generally the powers of a judge of probate or a surrogate"], "barge": ["a pleasure boat", "a vessel or boat of state , elegantly furnished and decorated", "a large , roomy boat for the conveyance of passengers or goods", "a large boat used by flag officers"], "contempt": ["the feeling with which one regards that which is esteemed mean , vile , or worthless", "disdain", "scorn", "the state of being despised", "disgrace", "shame"], "trillion": ["according to the french notation , which is used upon the continent generally and in the united states , the number expressed by a unit with twelve ciphers annexed", "a million millions", "according to the english notation , the number produced by involving a million to the third power , or the number represented by a unit with eighteen ciphers annexed"], "feed": ["that which is eaten", "food for beasts", "fodder", "pasture", "hay", "grain , ground or whole", "a grazing or pasture ground", "an allowance of provender given to a horse , cow , etc", "a meal"], "greed": ["an eager desire or longing", "greediness"], "domain": ["dominion", "empire", "authority", "the territory over which dominion or authority is exerted", "the possessions of a sovereign or commonwealth , or the like", "landed property", "estate", "the land about the mansion house of a lord and in his immediate occupancy", "demesne"], "culture": ["the act or practice of cultivating , or of preparing the earth for seed and raising crops by tillage", "the state of being cultivated", "result of cultivation", "physical improvement", "enlightenment and discipline acquired by mental and moral training", "civilization", "refinement in manners and taste"], "efficient": ["a prime mover"], "painter": ["a rope at the bow of a boat , used to fasten it to anything", "one whose occupation is to paint", "one who covers buildings , ships , ironwork , and the like , with paint", "an artist who represents objects or scenes in color on a flat surface , as canvas , plaster , or the like"], "fire": ["the evolution of light and heat in the combustion of bodies", "combustion", "state of ignition", "fuel in a state of combustion , as on a hearth , or in a stove or a furnace", "the burning of a house or town", "a conflagration"], "tank": ["a large basin or cistern", "an artificial receptacle for liquids", "a pond , pool , or small lake , natural or artificial", "a heavily armored combat vehicle which moves on caterpillar treads , rather than wheels"], "rifle": ["a gun , the inside of whose barrel is grooved with spiral channels , thus giving the ball a rotary motion and insuring greater accuracy of fire"], "eleventh": ["the quotient of a unit divided by eleven", "one of eleven equal parts", "the interval consisting of ten conjunct degrees", "the interval made up of an octave and a fourth"], "boiler": ["a vessel in which any thing is boiled", "a sunken reef", "a coral reef on which the sea breaks heavily"], "toy": ["a plaything for children", "a thing for amusement , but of no real value", "an article of trade of little value", "a trifle", "a wild fancy", "an odd conceit", "idle sport", "folly", "trifling opinion"], "surface": ["the exterior part of anything that has length and breadth", "one of the limits that bound a solid , especially the upper face", "superficies", "the outside", "outward or external appearance", "a magnitude that has length and breadth without thickness", "superficies"], "fond": ["the ground", "the broth or juice from braised flesh or fish , usually served as a sauce", "fund , stock , or store"], "dignity": ["the state of being worthy or honorable", "elevation of mind or character", "true worth", "excellence", "elevation", "grandeur", "elevated rank", "honorable station", "high office , political or ecclesiastical", "degree of excellence", "preferment", "exaltation"], "jealousy": ["the quality of being jealous", "earnest concern or solicitude", "painful suspicion of the faithfulness of husband , wife , or lover"], "teaching": ["the act or business of instructing", "that which is taught", "instruction"], "moss": ["a cryptogamous plant of a cellular structure , with distinct stem and simple leaves", "a bog", "a morass", "a place containing peat"], "mat": ["a thick flat fabric of sedge , rushes , flags , husks , straw , hemp , or similar material , placed on the floor and used for wiping and cleaning shoes at the door , for covering the floor of a hall or room to protect its surface , and for other purposes", "any similar flat object made of fabric or other material , such as rubber or plastic , placed flat on a surface for various uses , as for covering plant houses , putting beneath dishes or lamps on a table , securing rigging from friction , and the like"], "growth": ["the process of growing", "the gradual increase of an animal or a vegetable body", "the development from a seed , germ , or root , to full size or maturity", "increase in size , number , frequency , strength , etc", "augmentation", "advancement", "production", "prevalence or influence", "that which has grown or is growing", "anything produced", "product", "consequence", "effect", "result"], "torture": ["extreme pain", "anguish of body or mind", "pang", "agony", "torment"], "engine": ["anything used to effect a purpose", "any device or contrivance", "a machine", "an agent", "any instrument by which any effect is produced", "an instrument or machine of war or torture", "a compound machine by which any physical power is applied to produce a given physical effect"], "retort": ["the return of , or reply to , an argument , charge , censure , incivility , taunt , or witticism", "a quick and witty or severe response", "a vessel in which substances are subjected to distillation or decomposition by heat"], "rhetoric": ["the art of composition", "elegant composition in prose", "the art of speaking with propriety , elegance , and force", "artificial eloquence", "fine language or declamation without conviction or earnest feeling"], "blind": ["something to hinder sight or keep out light", "a screen", "a cover", "a hinged screen or shutter for a window", "a blinder for a horse", "something to mislead the eye or the understanding , or to conceal some covert deed or design", "a subterfuge"], "craft": ["art or skill", "dexterity in particular manual employment", "the occupation or employment itself", "manual art", "a trade", "those engaged in any trade , taken collectively", "a guild", "cunning , art , or skill , in a bad sense , or applied to bad purposes", "artifice", "guile", "skill or dexterity employed to effect purposes by deceit or shrewd devices"], "ship": ["any large seagoing vessel"], "relish": ["a pleasing taste", "flavor that gratifies the palate", "enjoyable quality", "power of pleasing", "savor", "quality", "characteristic tinge", "a taste for", "liking", "appetite", "fondness"], "find": ["anything found", "a discovery of anything valuable"], "touching": ["the sense or act of feeling", "touch"], "tell": ["a hill or mound"], "guy": ["a rope , chain , or rod attached to anything to steady it", "as : a rope to steady or guide an object which is being hoisted or lowered", "a rope which holds in place the end of a boom , spar , or yard in a ship", "a chain or wire rope connecting a suspension bridge with the land on either side to prevent lateral swaying", "a rod or rope attached to the top of a structure , as of a derrick , and extending obliquely to the ground , where it is fastened"], "solace": ["comfort in grief", "alleviation of grief or anxiety", "that which relieves in distress", "relief"], "fluid": ["a body whose particles move easily among themselves"], "malice": ["enmity of heart", "malevolence", "ill will", "a spirit delighting in harm or misfortune to another", "a disposition to injure another", "a malignant design of evil", "any wicked or mischievous intention of the mind", "a depraved inclination to mischief", "an intention to vex , annoy , or injure another person , or to do a wrongful act without just cause or cause or excuse", "a wanton disregard of the rights or safety of others"], "gate": ["a large door or passageway in the wall of a city , of an inclosed field or place , or of a grand edifice , etc", "the movable structure of timber metal etc", "an opening for passage in any inclosing wall , fence , or barrier", "a door , valve , or other device , for stopping the passage of water through a dam , lock , pipe , etc"], "event": ["that which comes , arrives , or happens", "that which falls out", "any incident , good or bad", "the consequence of anything", "the issue", "conclusion", "result", "that in which an action , operation , or series of operations , terminates"], "odor": ["any smell , whether fragrant or offensive", "scent", "perfume"], "cedar": ["the name of several evergreen trees"], "outline": ["the line which marks the outer limits of an object or figure", "the exterior line or edge", "contour", "in art : a line drawn by pencil , pen , graver , or the like , by which the boundary of a figure is indicated", "a sketch composed of such lines", "the delineation of a figure without shading"], "purity": ["the condition of being pure", "freedom from foreign admixture or deleterious matter", "cleanness", "freedom from foulness or dirt"], "contact": ["a close union or junction of bodies", "a touching or meeting", "the property of two curves , or surfaces , which meet , and at the point of meeting have a common direction", "the plane between two adjacent bodies of dissimilar rock"], "allowance": ["authorization", "permission", "sanction", "tolerance", "acknowledgment", "that which is allowed", "a share or portion allotted or granted", "a sum granted as a reimbursement , a bounty , or as appropriate for any purpose", "a stated quantity , as of food or drink", "a limited quantity of meat and drink when provisions fall short"], "handkerchief": ["a piece of cloth , usually square and often fine and elegant , carried for wiping the face or hands", "a neckerchief"], "tutor": ["one who guards , protects , watches over , or has the care of , some person or thing", "a treasurer", "a keeper", "one who has the charge of a child or pupil and his estate", "a guardian"], "chapter": ["a division of a book or treatise"], "destiny": ["that to which any person or thing is destined", "predetermined state", "fate", "lot", "doom", "the fixed order of things", "invincible necessity", "fate"], "text": ["a discourse or composition on which a note or commentary is written", "the original words of an author , in distinction from a paraphrase , annotation , or commentary", "a verse or passage of scripture , especially one chosen as the subject of a sermon , or in proof of a doctrine", "anything chosen as the subject of an argument literary composition or the like", "topic", "theme"], "frame": ["anything composed of parts fitted and united together", "a fabric", "a structure", "the skeleton of a structure", "the bodily structure", "physical constitution", "make or build of a person", "the skeleton structure which supports the boiler and machinery of a locomotive upon its wheels"], "nut": ["the fruit of certain trees and shrubs ( as of the almond , walnut , hickory , beech , filbert , etc", "the tumbler of a gunlock"], "advancement": ["the act of advancing , or the state of being advanced", "progression", "improvement", "furtherance", "promotion to a higher place or dignity", "an advance of money or value", "payment in advance", "property given , usually by a parent to a child , in advance of a future distribution"], "principle": ["a source , or origin", "that from which anything proceeds", "fundamental substance or energy", "primordial substance", "ultimate element , or cause", "an original faculty or endowment", "a fundamental truth", "a comprehensive law or doctrine , from which others are derived , or on which others are founded", "a general truth", "an elementary proposition", "a maxim", "an axiom", "a postulate"], "stray": ["any domestic animal that has an inclosure , or its proper place and company , and wanders at large , or is lost"], "sneer": ["the act of sneering", "a smile , grin , or contortion of the face , indicative of contempt", "an indirect expression or insinuation of contempt"], "successor": ["one who succeeds or follows", "one who takes the place which another has left , and sustains the like part or character"], "vocal": ["a vowel or a diphthong", "a tonic element", "a tonic", "a man who has a right to vote in certain elections"], "center": ["a point equally distant from the extremities of a line , figure , or body , or from all parts of the circumference of a circle", "the middle point or place", "the middle or central portion of anything", "a principal or important point of concentration", "the nucleus around which things are gathered or to which they tend", "an object of attention , action , or force"], "animal": ["an organized living being endowed with sensation and the power of voluntary motion , and also characterized by taking its food into an internal cavity or stomach for digestion", "by giving carbonic acid to the air and taking oxygen in the process of respiration", "and by increasing in motive power or active aggressive force with progress to maturity", "one of the lower animals", "a brute or beast , as distinguished from man"], "whistle": ["a sharp , shrill , more or less musical sound , made by forcing the breath through a small orifice of the lips , or through or instrument which gives a similar sound", "the sound used by a sportsman in calling his dogs", "the shrill note of a bird", "the shrill sound made by wind passing among trees or through crevices , or that made by bullet , or the like , passing rapidly through the air", "the shrill noise ( much used as a signal , etc", "an instrument in which gas or steam forced into a cavity , or against a thin edge , produces a sound more or less like that made by one who whistles through the compressed lips"], "necessity": ["the quality or state of being necessary , unavoidable , or absolutely requisite", "the condition of being needy or necessitous", "pressing need", "indigence", "want", "that which is necessary", "a necessary", "a requisite", "something indispensable"], "bustle": ["great stir", "agitation", "tumult from stirring or excitement", "a kind of pad or cushion worn on the back below the waist , by women , to give fullness to the skirts"], "theology": ["the science of god or of religion", "the science which treats of the existence , character , and attributes of god , his laws and government , the doctrines we are to believe , and the duties we are to practice", "divinity", "as more commonly understood ) \u201c the knowledge derivable from the scriptures , the systematic exhibition of revealed truth , the science of christian faith and life"], "sea": ["one of the larger bodies of salt water , less than an ocean , found on the earth ' s surface", "an inland body of water , especially if large or if salt or brackish", "sometimes , a small fresh - water lake", "the ocean", "the whole body of the salt water which covers a large part of the globe"], "disgust": ["repugnance to what is offensive", "aversion or displeasure produced by something loathsome", "loathing", "strong distaste", "now rather of the analogous repugnance excited by anything extremely unpleasant to the moral taste or higher sensibilities of our nature"], "faction": ["a party , in political society , combined or acting in union , in opposition to the government , or state", "tumult", "discord", "dissension"], "taxation": ["the act of laying a tax , or of imposing taxes , as on the subjects of a state , by government , or on the members of a corporation or company , by the proper authority", "the raising of revenue", "a system of raising revenue", "the act of taxing , or assessing a bill of cost"], "age": ["the whole duration of a being , whether animal , vegetable , or other kind", "that part of the duration of a being or a thing which is between its beginning and any given time", "the latter part of life", "an advanced period of life", "seniority", "state of being old"], "refreshment": ["restoration of strength , spirit , vigor , or liveliness", "relief after suffering", "new life or animation after depression", "that which refreshes", "an article of food or drink"], "football": ["something which is treated in a rough manner , usually as part of a dispute"], "vocation": ["a call", "a summons", "a citation", "a designation or appointment to a particular state business or profession", "destined or appropriate employment", "calling", "occupation", "trade", "business", "profession", "the bestowment of god ' s distinguishing grace upon a person or nation , by which that person or nation is put in the way of salvation"], "jar": ["a turn", "a deep , broad - mouthed vessel of earthenware or glass , for holding fruit , preserves , etc", "a rattling , tremulous vibration or shock", "a shake", "a harsh sound", "a discord", "clash of interest or opinions", "collision", "discord", "debate", "slight disagreement", "a regular vibration , as of a pendulum"], "session": ["the actual sitting of a court , council , legislature , etc", "also the time period or term during which a court council legislature etc"], "confession": ["acknowledgment", "avowal , especially in a matter pertaining to one ' s self", "the admission of a debt , obligation , or crime", "acknowledgment of belief", "profession of one ' s faith", "the act of disclosing sins or faults to a priest in order to obtain sacramental absolution"], "sooner": ["in the western united states , one who settles on government land before it is legally open to settlement in order to gain the prior claim that the law gives to the first settler when the land is opened to settlement"], "aggregate": ["a mass , assemblage , or sum of particulars", "a mass formed by the union of homogeneous particles"], "timidity": ["the quality or state of being timid"], "ancient": ["an aged man", "a patriarch", "a ruler", "a person of influence"], "rub": ["the act of rubbing", "friction", "that which tends to hinder or obstruct motion or progress", "hindrance", "obstruction , an impediment", "a difficulty or obstruction hard to overcome", "a pinch", "inequality of surface , as of the ground in the game of bowls", "unevenness"], "granite": ["a crystalline , granular rock , consisting of quartz , feldspar , and mica , and usually of a whitish , grayish , or flesh - red color"], "security": ["freedom from apprehension , anxiety , or care", "confidence of power or safety", "assurance", "certainty", "carelessness", "negligence", "heedlessness", "freedom from risk", "safety"], "politeness": ["the quality or state of being polite", "refinement of manners", "urbanity", "courteous behavior", "complaisance", "obliging attentions"], "coral": ["the ovaries of a cooked lobster"], "twentieth": ["the next in order after the nineteenth", "one coming after nineteen others", "the quotient of a unit divided by twenty", "one of twenty equal parts of one whole"], "stay": ["a large , strong rope , employed to support a mast , by being extended from the head of one mast down to some other , or to some part of the vessel", "that which serves as a prop", "a support", "a corset stiffened with whalebone or other material , worn by women , and rarely by men", "continuance in a place", "abode for a space of time", "sojourn"], "roman": ["a native , or permanent resident , of rome"], "medium": ["middle place or degree", "mean", "the mean or middle term of a syllogism", "that by which the extremes are brought into connection"], "concert": ["agreement in a design or plan", "union formed by mutual communication of opinions and views", "accordance in a scheme", "harmony", "simultaneous action", "musical accordance or harmony", "concord", "a musical entertainment in which several voices or instruments take part"], "ivy": ["the flowers yellowish and small", "the berries black or yellow"], "knitting": ["the work of a knitter"], "tragedy": ["a dramatic poem , composed in elevated style , representing a signal action performed by some person or persons , and having a fatal issue", "that species of drama which represents the sad or terrible phases of character and life", "a fatal and mournful event", "any event in which human lives are lost by human violence , more especially by unauthorized violence"], "cork": ["a mass of tabular cells formed in any kind of bark , in greater or less abundance"], "daughter": ["the female offspring of the human species", "a female child of any age", "a female descendant", "a woman", "a son ' s wife"], "wreath": ["a garland", "a chaplet , especially one given to a victor", "an appendage to the shield , placed above it , and supporting the crest ( see illustration of crest )"], "schedule": ["a written or printed scroll or sheet of paper", "a document", "a formal list or inventory", "a list or catalogue annexed to a larger document , as to a will , a lease , a statute , etc"], "goddess": ["a female god", "a divinity , or deity , of the female sex", "a woman of superior charms or excellence"], "gratitude": ["the state of being grateful", "warm and friendly feeling toward a benefactor", "kindness awakened by a favor received", "thankfulness"], "flora": ["the goddess of flowers and spring", "the complete system of vegetable species growing without cultivation in a given locality , region , or period", "a list or description of , or treatise on , such plants"], "series": ["a number of things or events standing or succeeding in order , and connected by a like relation", "sequence", "der", "course", "a succession of things", "any comprehensive group of animals or plants including several subordinate related groups"], "sanguine": ["blood color", "red", "red crayon"], "sunshine": ["the light of the sun , or the place where it shines", "the direct rays of the sun , the place where they fall , or the warmth and light which they give", "anything which has a warming and cheering influence like that of the rays of the sun", "warmth", "illumination", "brightness"], "prosperity": ["the state of being prosperous", "advance or gain in anything good or desirable", "successful progress in any business or enterprise", "attainment of the object desired", "good fortune", "success"], "substance": ["substratum", "the permanent subject or cause of phenomena , whether material or spiritual", "that in which properties inhere", "that which is real , in distinction from that which is apparent", "the abiding part of any existence , in distinction from any accident", "that which constitutes anything what it is", "real or existing essence", "the most important element in any existence", "the characteristic and essential components of anything", "the main part", "essential import", "purport", "body", "matter", "material of which a thing is made", "substantiality", "solidity", "firmness"], "organism": ["an organized being", "a living body , either vegetable or animal , composed of different organs or parts with functions which are separate , but mutually dependent , and essential to the life of the individual"], "top": ["the highest part of anything", "the upper end , edge , or extremity", "the upper side or surface", "summit", "apex", "vertex", "cover", "lid", "the utmost degree", "the acme", "the summit", "the highest rank", "the most honorable position", "the utmost attainable place"], "civility": ["courtesy", "politeness", "kind attention", "good breeding", "a polite act or expression"], "tub": ["an open wooden vessel formed with staves , bottom , and hoops", "a kind of short cask , half barrel , or firkin , usually with but one head , -- used for various purposes", "a short , broad boat , etc"], "oath": ["a solemn affirmation or declaration , made with a reverent appeal to god for the truth of what is affirmed", "an appeal ( in verification of a statement made ) to a superior sanction , in such a form as exposes the party making the appeal to an indictment for perjury if the statement be false"], "scenery": ["assemblage of scenes", "the paintings and hangings representing the scenes of a play", "the disposition and arrangement of the scenes in which the action of a play , poem , etc", "representation of place of action or occurence", "sum of scenes or views", "general aspect , as regards variety and beauty or the reverse , in a landscape", "combination of natural views , as woods , hills , etc"], "ivory": ["the hard , white , opaque , fine - grained substance constituting the tusks of the elephant", "the tusks themselves of the elephant , etc"], "load": ["a burden", "that which is laid on or put in anything for conveyance", "that which is borne or sustained", "a weight", "the quantity which can be carried or drawn in some specified way", "the contents of a cart , barrow , or vessel", "that which will constitute a cargo", "lading"], "attention": ["the application of the mind to any object of sense , representation , or thought", "notice", "exclusive or special consideration", "earnest consideration , thought , or regard", "obedient or affectionate heed", "the supposed power or faculty of attending", "an act of civility or courtesy", "care for the comfort and pleasure of others"], "hide": ["an abode or dwelling", "the skin of an animal , either raw or dressed", "the human skin"], "nature": ["the existing system of things", "the universe of matter , energy , time and space", "the physical world", "all of creation", "the personified sum and order of causes and effects", "the powers which produce existing phenomena , whether in the total or in detail", "the agencies which carry on the processes of creation or of being", "the established or regular course of things", "usual order of events", "connection of cause and effect"], "brig": ["a two - masted , square - rigged vessel", "on a united states man - of - war , the prison or place of confinement for offenders"], "appearance": ["the act of appearing or coming into sight", "the act of becoming visible to the eye", "a thing seed", "a phenomenon", "a phase", "an apparition", "personal presence", "exhibition of the person", "look", "aspect", "mien"], "green": ["the color of growing plants", "the color of the solar spectrum intermediate between the yellow and the blue", "a grassy plain or plat", "a piece of ground covered with verdant herbage", "fresh leaves or branches of trees or other plants"], "dock": ["a genus of plants ( rumex ), some species of which are well - known weeds which have a long taproot and are difficult of extermination", "the solid part of an animal ' s tail , as distinguished from the hair", "the stump of a tail", "the part of a tail left after clipping or cutting", "a case of leather to cover the clipped or cut tail of a horse", "an artificial basin or an inclosure in connection with a harbor or river , -- used for the reception of vessels , and provided with gates for keeping in or shutting out the tide", "the slip or water way extending between two piers or projecting wharves , for the reception of ships", "the place in court where a criminal or accused person stands"], "suit": ["the process by which one endeavors to gain an end or an object", "an attempt to attain a certain result", "pursuit", "endeavor", "the solicitation of a woman in marriage", "courtship", "the attempt to gain an end by legal process", "an action or process for the recovery of a right or claim", "legal application to a court for justice", "prosecution of right before any tribunal"], "paste": ["a soft composition , as of flour moistened with water or milk , or of earth moistened to the consistence of dough , as in making potter ' s ware", "pastry dough", "a kind of cement made of flour and water , starch and water , or the like , -- used for uniting paper or other substances , as in bookbinding , etc"], "stride": ["a long step", "the space measured by a long step"], "illusion": ["an unreal image presented to the bodily or mental vision", "a deceptive appearance", "a false show", "mockery", "hallucination", "anything agreeably fascinating and charming", "enchantment", "witchery", "a sensation originated by some external object , but so modified as in any way to lead to an erroneous perception", "as when the rolling of a wagon is mistaken for thunder"], "way": ["that by , upon , or along , which one passes or processes", "opportunity or room to pass", "place of passing", "passage", "road , street , track , or path of any kind", "length of space", "distance", "interval", "a moving", "passage", "procession", "journey"], "deserving": ["desert", "merit"], "transient": ["that which remains but for a brief time"], "difference": ["the act of differing", "the state or measure of being different or unlike", "distinction", "dissimilarity", "unlikeness", "variation", "disagreement in opinion", "dissension", "controversy", "quarrel", "cause of dissension", "matter in controversy", "that by which one thing differs from another", "that which distinguishes or causes to differ", "mark of distinction", "characteristic quality", "specific attribute"], "livelihood": ["subsistence or living , as dependent on some means of support", "the means for support of life", "maintenance"], "pressure": ["the act of pressing , or the condition of being pressed", "compression", "a squeezing", "a crushing", "a contrasting force or impulse of any kind", "affliction", "distress", "grievance"], "model": ["a miniature representation of a thing , with the several parts in due proportion", "sometimes , a facsimile of the same size", "something intended to serve , or that may serve , as a pattern of something to be made", "a material representation or embodiment of an ideal", "sometimes , a drawing", "a plan", "anything which serves , or may serve , as an example for imitation"], "intent": ["the act of turning the mind toward an object", "a design", "a purpose", "intention", "meaning", "drift", "aim"], "average": ["that service which a tenant owed his lord , to be done by the work beasts of the tenant , as the carriage of wheat , turf , etc", "a tariff or duty on goods , etc", "any charge in addition to the regular charge for freight of goods shipped"], "quit": ["any one of numerous species of small passerine birds native of tropical america"], "royal": ["printing and writing papers of particular sizes"], "hire": ["the price , reward , or compensation paid , or contracted to be paid , for the temporary use of a thing or a place , for personal service , or for labor", "wages", "rent", "pay", "a bailment by which the use of a thing , or the services and labor of a person , are contracted for at a certain price or reward"], "adventurer": ["one who adventures", "one who seeks his fortune in new and hazardous or perilous enterprises", "a social pretender on the lookout for advancement"], "exclusive": ["one of a coterie who exclude others"], "offering": ["the act of an offerer", "that which is offered , especially in divine service", "that which is presented as an expiation or atonement for sin , or as a free gift", "a sacrifice", "an oblation", "a sum of money offered , as in church service"], "indication": ["act of pointing out or indicating", "that which serves to indicate or point out", "mark", "token", "sign", "symptom", "evidence", "discovery made", "information"], "second": ["one who , or that which , follows , or comes after", "one next and inferior in place , time , rank , importance , excellence , or power", "one who follows or attends another for his support and aid", "a backer", "an assistant", "specifically , one who acts as another ' s aid in a duel", "an article of merchandise of a grade inferior to the best", "a coarse or inferior kind of flour"], "promotion": ["the act of promoting , advancing , or encouraging", "the act of exalting in rank or honor", "preferment"], "forlorn": ["a lost , forsaken , or solitary person"], "cliff": ["a high , steep rock", "a precipice"], "eighteenth": ["the quotient of a unit divided by eighteen", "one of eighteen equal parts or divisions", "the eighth after the tenth"], "luncheon": ["a lunch , especially one organized by a group as a formal social gathering"], "antique": ["in general , anything very old", "but in a more limited sense , a relic or object of ancient art"], "leader": ["one who goes first", "one having authority to direct", "a chief", "a commander", "a performer who leads a band or choir in music"], "repetition": ["the act of repeating", "a doing or saying again", "iteration", "recital from memory", "rehearsal", "the act of repeating , singing , or playing , the same piece or part a second time", "reiteration of a note"], "inch": ["a small distance or degree , whether of time or space", "a critical moment"], "mischief": ["harm", "damage", "trouble or vexation caused by human agency or by some living being , intentionally or not", "often , calamity , mishap", "cause of trouble or vexation", "trouble"], "laboratory": ["a place devoted to experiments in any branch of natural science"], "glimpse": ["a sudden flash", "transient luster", "a short , hurried view", "a transitory or fragmentary perception", "a quick sight", "a faint idea", "an inkling"], "confirmation": ["the act of confirming or strengthening", "that which gives new strength or assurance", "as to a statement or belief", "additional evidence", "proof", "convincing testimony", "a rite supplemental to baptism , by which a person is admitted , through the laying on of the hands of a bishop , to the full privileges of the church , as in the roman catholic , the episcopal church , etc"], "absolute": ["in a plane , the two imaginary circular points at infinity", "in space of three dimensions , the imaginary circle at infinity"], "governor": ["one who governs", "one who is invested with the supreme executive authority in a state", "a chief ruler or magistrate", "one who has the care or guardianship of a young man", "a tutor", "a guardian"], "hut": ["a mean lodge or dwelling", "a slightly built or temporary structure"], "grandeur": ["the state or quality of being grand", "vastness", "greatness", "splendor", "magnificence", "stateliness", "sublimity", "dignity", "elevation of thought or expression", "nobility of action"], "chaplain": ["an ecclesiastic who has a chapel , or who performs religious service in a chapel", "a clergyman who is officially attached to the army or navy , to some public institution , or to a family or court , for the purpose of performing divine service", "any person ( clergyman or layman ) chosen to conduct religious exercises for a society , etc"], "request": ["the act of asking for anything desired", "expression of desire or demand", "solicitation", "prayer", "petition", "entreaty", "a state of being desired or held in such estimation as to be sought after or asked for", "demand"], "fur": ["the short , fine , soft hair of certain animals , growing thick on the skin , and distinguished from the hair , which is longer and coarser"], "grave": ["an excavation in the earth as a place of burial", "any place of interment", "a tomb", "a sepulcher", "destruction"], "accord": ["agreement or concurrence of opinion , will , or action", "harmony of mind", "consent", "assent", "harmony of sounds", "agreement in pitch and tone", "concord", "agreement , harmony , or just correspondence of things"], "supplement": ["that which fills up , completes , or makes an addition to , something already organized , arranged , or set apart", "specifically , a part added to , or issued as a continuation of , a book or paper , to make good its deficiencies or correct its errors", "the number of degrees which , if added to a specified arc , make it 180 \u00b0", "the quantity by which an arc or an angle falls short of 180 degrees , or an arc falls short of a semicircle"], "pamphlet": ["a writing", "a book", "a small book consisting of a few sheets of printed paper , stitched together , often with a paper cover , but not bound", "a short essay or written discussion , usually on a subject of current interest"], "spit": ["a long , slender , pointed rod , usually of iron , for holding meat while roasting", "a small point of land running into the sea , or a long , narrow shoal extending from the shore into the sea", "the secretion formed by the glands of the mouth", "saliva", "sputum"], "society": ["the relationship of men to one another when associated in any way", "companionship", "fellowship", "company", "a number of persons associated for any temporary or permanent object", "an association for mutual or joint usefulness , pleasure , or profit", "a social union", "a partnership", "the persons , collectively considered , who live in any region or at any period", "any community of individuals who are united together by a common bond of nearness or intercourse"], "spell": ["the relief of one person by another in any piece of work or watching", "a turn at work which is carried on by one person or gang relieving another", "the time during which one person or gang works until relieved", "any relatively short period of time whether a few hours days or weeks", "a gratuitous helping forward of another ' s work", "a stanza , verse , or phrase supposed to be endowed with magical power", "an incantation", "any charm"], "devise": ["the act of giving or disposing of real estate by will", "a will or testament , conveying real estate", "the clause of a will making a gift of real property", "property devised , or given by will"], "industry": ["habitual diligence in any employment or pursuit , either bodily or mental", "steady attention to business", "assiduity", "any department or branch of art , occupation , or business", "one which employs much labor and capital and is a distinct branch of trade", "human exertion of any kind employed for the creation of value , and regarded by some as a species of capital or wealth", "labor"], "patriotism": ["love of country", "devotion to the welfare of one ' s country", "the virtues and actions of a patriot", "the passion which inspires one to serve one ' s country"], "wipe": ["act of rubbing , especially in order to clean", "a blow", "a stroke", "a hit", "a swipe", "a gibe", "a jeer", "a severe sarcasm"], "friction": ["the act of rubbing the surface of one body against that of another", "attrition", "in hygiene , the act of rubbing the body with the hand , with flannel , or with a brush etc", "the resistance which a body meets with from the surface on which it moves", "a clashing between two persons or parties in opinions or work", "a disagreement tending to prevent or retard progress"], "master": ["a vessel having ( so many ) masts", "the employer of a servant", "the owner of a slave", "the person to whom an apprentice is articled"], "banquet": ["a feast", "a sumptuous entertainment of eating and drinking", "often , a complimentary or ceremonious feast , followed by speeches"], "kitchen": ["a room equipped for cooking food", "the room of a house , restaurant , or other building appropriated to cookery", "a utensil for roasting meat"], "substitute": ["one who , or that which , is substituted or put in the place of another", "one who acts for another", "that which stands in lieu of something else"], "contradiction": ["an assertion of the contrary to what has been said or affirmed", "denial of the truth of a statement or assertion", "contrary declaration", "inconsistency", "incongruity or contrariety", "one who , or that which , is inconsistent"], "congregation": ["a collection or mass of separate things", "an assembly of persons", "a gathering", "an assembly of persons met for the worship of god , and for religious instruction", "a body of people who habitually so meet"], "ash": ["sing"], "box": ["a tree or shrub , flourishing in different parts of the world", "a receptacle or case of any firm material and of various shapes", "a space with a few seats partitioned off in a theater , or other place of public amusement", "a blow on the head or ear with the hand"], "population": ["multiplication of inhabitants", "the whole number of people , or inhabitants , in a country , or portion of a country"], "orator": ["a public speaker", "one who delivers an oration", "one distinguished for his skill and power as a public speaker", "one who is eloquent", "a petitioner", "a plaintiff , or complainant , in a bill in chancery"], "agency": ["the faculty of acting or of exerting power", "the state of being in action", "action", "instrumentality", "the office of an agent , or factor", "the relation between a principal and his agent", "business of one intrusted with the concerns of another", "the place of business of am agent"], "sigh": ["a deep and prolonged audible inspiration or respiration of air , as when fatigued or grieved", "the act of sighing", "figuratively , a manifestation of grief"], "style": ["a pen", "an author ' s pen", "a sharp - pointed tool used in engraving", "a graver"], "crossing": ["the act by which anything is crossed", "the act of making the sign of the cross", "a mixing of breeds"], "exultation": ["the act of exulting", "lively joy at success or victory , or at any advantage gained", "rapturous delight", "triumph"], "quickness": ["activity", "briskness", "rapidity of motion", "speed", "celerity", "acuteness of perception", "keen sensibility", "sharpness", "pungency of taste"], "predecessor": ["one who precedes", "one who has preceded another in any state , position , office , etc", "one whom another follows or comes after , in any office or position"], "originality": ["the quality or state of being original", "ability to create new and original ideas , works of art , theories , etc", "ability to express oneself in an original manner", "creativity"], "disciple": ["one who receives instruction from another", "a scholar", "a learner", "a follower who has learned to believe in the truth of the doctrine of his teacher", "an adherent in doctrine"], "relic": ["that which remains", "that which is left after loss or decay", "a remaining portion", "a remnant", "the body from which the soul has departed", "a corpse", "the body or some part of the body of a deceased saint or martyr", "a memorial", "anything preserved in remembrance"], "neglect": ["omission of proper attention", "failure to do , use , or heed anything", "culpable disregard", "slight", "habitual carelessness", "negligence"], "horn": ["a hard , projecting , and usually pointed organ , growing upon the heads of certain animals , especially of the ruminants , as cattle , goats , and the like", "the antler of a deer , which is of bone throughout , and annually shed and renewed", "a projection from the beak of a bird , as in the hornbill"], "chorus": ["a band of singers and dancers", "a company of singers singing in concert"], "prime": ["the first part", "the earliest stage", "the beginning or opening , as of the day , the year , etc", "the dawn", "the spring", "the spring of life", "youth", "full health strength or beauty", "perfection", "that which is first in quantity", "the most excellent portion", "the best part"], "uneasiness": ["the quality or state of being uneasy", "restlessness", "disquietude", "anxiety"], "foliage": ["leaves , collectively , as produced or arranged by nature", "a cluster of leaves , flowers , and branches"], "mortgage": ["the written instrument by which the conveyance is made", "state of being pledged"], "fame": ["public report or rumor", "report or opinion generally diffused", "renown", "public estimation", "celebrity , either favorable or unfavorable"], "invitation": ["the act of inviting", "solicitation", "the requesting of a person ' s company"], "flutter": ["the act of fluttering", "quick and irregular motion", "vibration", "hurry", "tumult", "agitation of the mind", "confusion", "disorder"], "collapse": ["a falling together suddenly , as of the sides of a hollow vessel", "a sudden and complete failure", "an utter failure of any kind", "a breakdown", "extreme depression or sudden failing of all the vital powers , as the result of disease , injury , or nervous disturbance"], "inventor": ["a contriver"], "bright": ["splendor", "brightness"], "splash": ["water , or water and dirt , thrown upon anything , or thrown from a puddle or the like", "a noise made by striking upon or in a liquid"], "enchantment": ["the act of enchanting", "the production of certain wonderful effects by the aid of demons , or the agency of supposed spirits", "the use of magic arts , spells , or charms", "incantation", "the effect produced by the act", "the state of being enchanted", "an influence or power which fascinates or highly delights"], "lookout": ["a careful looking or watching for any object or event", "the place from which such observation is made", "a person engaged in watching", "a sentinel", "a sentry"], "cupboard": ["a small closet in a room , with shelves to receive cups , dishes , food , etc", "any small closet"], "tremor": ["a trembling", "a shivering or shaking", "a quivering or vibratory motion"], "day": ["the time of light , or interval between one night and the next", "the time between sunrise and sunset , or from dawn to darkness", "the light", "sunshine", "the period of the earth ' s revolution on its axis", "those hours , or the daily recurring period , allotted by usage or law for work"], "growl": ["the deep , threatening sound made by a surly dog", "a grumbling sound"], "eccentric": ["a circle not having the same center as another contained in some measure within the first", "one who , or that which , deviates from regularity", "an anomalous or irregular person or thing"], "scotch": ["the dialect or dialects of english spoken by the people of scotland", "collectively , the people of scotland", "a chock , wedge , prop , or other support , to prevent slipping", "a slight cut or incision", "a score"], "emerald": ["a precious stone of a rich green color , a variety of beryl"], "copyright": ["the right of an author or his assignee , under statute , to print and publish his literary or artistic work , exclusively of all other persons"], "providence": ["the act of providing or preparing for future use or application", "a making ready", "preparation", "foresight", "care", "the foresight and care which god manifests for his creatures", "god himself regarded as exercising a constant wise prescience", "a manifestation of the care and superintendence which god exercises over his creatures", "an event ordained by divine direction"], "queen": ["the wife of a king", "a woman who is the sovereign of a kingdom", "a female monarch", "the highest of her kind"], "counter": ["a calculator", "a reckoner", "a piece of metal , ivory , wood , or bone , used in reckoning , in keeping account of games , etc", "a prison", "a table or board on which money is counted and over which business is transacted", "the after part of a vessel ' s body , from the water line to the stern , -- below and somewhat forward of the stern proper", "the breast , or that part of a horse between the shoulders and under the neck"], "ruler": ["one who rules", "one who exercises sway or authority", "a governor", "a straight or curved strip of wood , metal , etc"], "furniture": ["that with which anything is furnished or supplied", "supplies", "outfit", "equipment", "the masts and rigging of a ship"], "abolition": ["an annulling", "abrogation", "utter destruction"], "feat": ["an act", "a deed", "an exploit", "a striking act of strength , skill , or cunning", "a trick"], "disposition": ["the act of disposing , arranging , ordering , regulating , or transferring", "application", "disposal", "the state or the manner of being disposed or arranged", "distribution", "arrangement", "der", "tendency to any action or state resulting from natural constitution", "nature", "quality"], "parallel": ["a line which , throughout its whole extent , is equidistant from another line", "direction conformable to that of another line ,", "conformity continued through many particulars or in all essential points", "resemblance", "similarity"], "mule": ["a hybrid animal", "specifically , one generated between an ass and a mare", "a plant or vegetable produced by impregnating the pistil of one species with the pollen or fecundating dust of another", "a very stubborn person"], "surrender": ["the act of surrendering", "the yielding of a particular estate to him who has an immediate estate in remainder or reversion", "the giving up of a principal into lawful custody by his bail"], "classic": ["a work of acknowledged excellence and authority , or its author", "one learned in the literature of greece and rome , or a student of classical literature"], "sup": ["a small mouthful , as of liquor or broth", "a little taken with the lips", "a sip"], "volcano": ["a mountain or hill , usually more or less conical in form , from which lava , cinders , steam , sulphur gases , and the like , are ejected"], "convict": ["a person proved guilty of a crime alleged against him", "one legally convicted or sentenced to punishment for some crime", "a criminal sentenced to penal servitude"], "vicar": ["the incumbent of an appropriated benefice"], "path": ["a trodden way", "a way , course , or track , in which anything moves or has moved", "route", "passage", "an established way"], "pail": ["a vessel of wood or tin , etc", "a bucket"], "syllable": ["an elementary sound , or a combination of elementary sounds , uttered together , or with a single effort or impulse of the voice , and constituting a word or a part of a word", "in writing and printing , a part of a word , separated from the rest , and capable of being pronounced by a single impulse of the voice", "a small part of a sentence or discourse", "anything concise or short", "a particle"], "interior": ["that which is within", "the internal or inner part of a thing", "the inside", "the inland part of a country , state , or kingdom"], "threat": ["the expression of an intention to inflict evil or injury on another", "the declaration of an evil , loss , or pain to come", "menace", "threatening", "denunciation"], "costume": ["dress in general", "the distinctive style of dress of a people class or period", "such an arrangement of accessories , as in a picture , statue , poem , or play , as is appropriate to the time , place , or other circumstances represented or described", "a character dress , used at fancy balls or for dramatic purposes"], "rabble": ["an iron bar , with the end bent , used in stirring or skimming molten iron in the process of puddling", "a tumultuous crowd of vulgar , noisy people", "a mob", "a confused , disorderly throng", "a confused , incoherent discourse", "a medley of voices", "a chatter"], "neutral": ["a person or a nation that takes no part in a contest between others"], "jewel": ["an ornament of dress usually made of a precious metal , and having enamel or precious stones as a part of its design", "a precious stone", "a gem", "an object regarded with special affection", "a precious thing"], "coldness": ["the state or quality of being cold"], "vigilance": ["the quality or state of being vigilant", "forbearance of sleep", "watchfulness in respect of danger", "care", "caution", "circumspection"], "farmer": ["a cultivator of leased ground", "a tenant", "one who is devoted to the tillage of the soil", "one who cultivates a farm", "an agriculturist", "a husbandman"], "black": ["that which is destitute of light or whiteness", "a negro", "a member or descendant of certain african races"], "vehicle": ["that in or on which any person or thing is , or may be , carried , as a coach , carriage , wagon , cart , car , sleigh , bicycle , etc", "a means of conveyance", "specifically , a means of conveyance upon land", "that which is used as the instrument of conveyance or communication", "a substance in which medicine is taken"], "cool": ["a moderate state of cold", "coolness"], "cable": ["a large , strong rope or chain , of considerable length , used to retain a vessel at anchor , and for other purposes", "a rope of steel wire , or copper wire , usually covered with some protecting or insulating substance", "a molding , shaft of a column , or any other member of convex , rounded section , made to resemble the spiral twist of a rope"], "taking": ["the act of gaining possession", "a seizing", "seizure", "apprehension", "agitation", "excitement", "distress of mind"], "abstraction": ["withdrawal", "the act process of leaving out of consideration one or more properties of a complex object so as to attend to others", "analysis", "an idea or notion of an abstract , or theoretical nature"], "speculation": ["examination by the eye", "view", "mental view of anything in its various aspects and relations", "contemplation", "intellectual examination", "the act or process of reasoning a priori from premises given or assumed"], "partition": ["the act of parting or dividing", "the state of being parted", "separation", "division", "distribution", "that which divides or separates", "that by which different things , or distinct parts of the same thing , are separated", "separating boundary", "dividing line or space", "specifically , an interior wall dividing one part or apartment of a house , a compartment of a room , an inclosure , or the like , from another", "the severance of common or undivided interests , particularly in real estate"], "plank": ["a broad piece of sawed timber , differing from a board only in being thicker", "that which supports or upholds , as a board does a swimmer"], "job": ["a sudden thrust or stab", "a piece of chance or occasional work", "any definite work undertaken in gross for a fixed price", "a public transaction done for private profit", "something performed ostensibly as a part of official duty , but really for private gain", "a corrupt official business", "the hero of the book of that name in the old testament"], "skull": ["the skeleton of the head of a vertebrate animal , including the brain case , or cranium , and the bones and cartilages of the face and mouth", "the head or brain", "the seat of intelligence", "mind", "a sort of oar"], "verge": ["a rod or staff , carried as an emblem of authority"], "sense": ["perception by the sensory organs of the body", "sensation", "sensibility", "feeling", "perception through the intellect", "apprehension", "recognition", "understanding", "discernment", "appreciation"], "composure": ["a settled state", "calmness", "tranquillity", "repose"], "dove": ["a word of endearment for one regarded as pure and gentle", "a person advocating peace , compromise or conciliation rather than war or conflict"], "meal": ["the portion of food taken at a particular time for the satisfaction of appetite", "the quantity usually taken at one time with the purpose of satisfying hunger", "a repast", "a kind of flour made from beans pease etc", "sometimes , any flour , especially if coarse"], "neighbor": ["a person who lives near another", "one whose abode is not far off", "one who is near in sympathy or confidence", "one entitled to , or exhibiting , neighborly kindness", "one of the human race", "a fellow being"], "monster": ["something of unnatural size , shape , or quality", "a prodigy", "an enormity", "a marvel", "specifically , an animal or plant departing greatly from the usual type , as by having too many limbs", "any thing or person of unnatural or excessive ugliness , deformity , wickedness , or cruelty"], "balance": ["an apparatus for weighing", "act of weighing mentally", "comparison", "estimate", "equipoise between the weights in opposite scales"], "shut": ["the act or time of shutting", "close", "the line or place where two pieces of metal are united by welding"], "expansion": ["the act of expanding or spreading out", "the condition of being expanded", "dilation", "enlargement", "that which is expanded", "expanse", "extend surface", "space through which anything is expanded", "pure space"], "keep": ["the act or office of keeping", "custody", "guard", "care", "heed", "charge", "the state of being kept", "the resulting condition", "case", "the means or provisions by which one is kept", "maintenance", "support"], "denial": ["negation", "a refusal to admit the truth of a statement , charge , imputation , etc", "assertion of the untruth of a thing stated or maintained", "a contradiction", "a refusal to grant", "rejection of a request"], "isolation": ["insulation", "separation", "loneliness"], "hull": ["the outer covering of anything , particularly of a nut or of grain", "the outer skin of a kernel", "the husk", "the frame or body of a vessel , exclusive of her masts , yards , sails , and rigging"], "fly": ["any winged insect", "one with transparent wings", "any dipterous insect"], "battle": ["a general action , fight , or encounter , in which all the divisions of an army are or may be engaged", "an engagement", "a combat", "a struggle", "a contest"], "certainty": ["the quality , state , or condition , of being certain", "a fact or truth unquestionable established", "clearness", "freedom from ambiguity", "lucidity"], "roaring": ["a loud , deep , prolonged sound , as of a large beast , or of a person in distress , anger , mirth , etc", "an affection of the windpipe of a horse , causing a loud , peculiar noise in breathing under exertion", "the making of the noise so caused"], "bridal": ["a nuptial festival or ceremony", "a marriage"], "sweetness": ["the quality or state of being sweet ( in any sense of the adjective )", "agreeableness"], "usage": ["the act of using", "mode of using or treating", "treatment", "conduct with respect to a person or a thing", "long - continued practice", "customary mode of procedure", "custom", "habitual use", "method", "customary use or employment , as of a word or phrase in a particular sense or signification"], "forfeit": ["what is or may be taken from one in requital of a misdeed committed", "that which is lost , or the right to which is alienated , by a crime , offense , neglect of duty , or breach of contract", "a fine", "a mulct", "a penalty", "something deposited and redeemable by a sportive fine"], "strip": ["a narrow piece , or one comparatively long", "a trough for washing ore", "the issuing of a projectile from a rifled gun without acquiring the spiral motion"], "divine": ["one skilled in divinity", "a theologian", "a minister of the gospel", "a priest", "a clergyman"], "steep": ["something steeped , or used in steeping", "a fertilizing liquid to hasten the germination of seeds", "a precipitous place , hill , mountain , rock , or ascent", "any elevated object sloping with a large angle to the plane of the horizon", "a precipice"], "strength": ["the quality or state of being strong", "ability to do or to bear", "capacity for exertion or endurance , whether physical , intellectual , or moral", "force", "vigor", "power", "power to resist force", "solidity or toughness", "the quality of bodies by which they endure the application of force without breaking or yielding", "power of resisting attacks", "impregnability"], "admission": ["the act or practice of admitting", "power or permission to enter", "admittance", "entrance", "access", "power to approach", "the granting of an argument or position not fully proved", "acknowledgment", "concession"], "wench": ["a young woman", "a girl", "a maiden", "a low , vicious young woman", "a drab", "a strumpet"], "shiver": ["one of the small pieces , or splinters , into which a brittle thing is broken by sudden violence", "a variety of blue slate", "the act of shivering or trembling"], "infinite": ["boundless space or duration", "infinity", "an infinity", "an incalculable or very great number"], "heart": ["a hollow , muscular organ , which , by contracting rhythmically , keeps up the circulation of the blood", "the seat of the affections or sensibilities , collectively or separately , as love , hate , joy , grief , courage , and the like", "rarely , the seat of the understanding or will", "the spring of all our actions and purposes", "the seat of moral life and character", "the moral affections and character itself", "the individual disposition and character", "the nearest the middle or center", "the part most hidden and within", "the inmost or most essential part of any body or system", "the source of life and motion in any organization", "the chief or vital portion", "the center of activity , or of energetic or efficient action"], "miniature": ["in modern times , any very small painting , especially a portrait", "greatly diminished size or form", "reduced scale"], "companionship": ["fellowship", "association", "the act or fact of keeping company with any one"], "obscurity": ["the quality or state of being obscure"], "hang": ["the manner in which one part or thing hangs upon , or is connected with , another", "connection", "arrangement", "plan", "a sharp or steep declivity or slope"], "tenant": ["one who has the occupation or temporary possession of lands or tenements the title of which is in another", "one who has possession of any place", "a dweller", "an occupant"], "hardness": ["the quality or state of being hard , literally or figuratively", "the cohesion of the particles on the surface of a body , determined by its capacity to scratch another , or be itself scratched", "the peculiar quality exhibited by water which has mineral salts dissolved in it"], "lever": ["a rigid piece which is capable of turning about one point , or axis ( the fulcrum ), and in which are two or more other points where forces are applied", "a bar , as a capstan bar , applied to a rotatory piece to turn it", "an arm on a rock shaft , to give motion to the shaft or to obtain motion from it"], "store": ["a source from which supplies may be drawn", "an abundance", "a great quantity , or a great number", "a place of deposit for goods , especially for large quantities", "a storehouse", "a warehouse", "a magazine", "articles , especially of food , accumulated for some specific object", "supplies , as of provisions , arms , ammunition , and the like"], "profusion": ["the act of one who is profuse", "abundance", "exuberant plenty", "lavish supply"], "tribe": ["a number of species or genera having certain structural characteristics in common", "a body of rude people united under one leader or government"], "nursery": ["the place , or apartment , in a house , appropriated to the care of children", "a place where young of any species , plant or animal , are nourished preparatory to transfer elsewhere"], "captive": ["a prisoner taken by force or stratagem , especially , by an enemy , in war", "one kept in bondage or in the power of another"], "profit": ["acquisition beyond expenditure", "excess of value received for producing , keeping , or selling , over cost", "pecuniary gain in any transaction or occupation", "emolument", "accession of good", "valuable results", "useful consequences", "benefit", "avail", "gain"], "attachment": ["the act attaching , or state of being attached", "close adherence or affection", "fidelity", "regard", "an \ufffd passion of affection that binds a person", "that by which one thing is attached to another", "connection", "something attached", "some adjunct attached to an instrument , machine , or other object"], "valor": ["strength of mind in regard to danger", "that quality which enables a man to encounter danger with firmness", "personal bravery", "courage", "prowess", "intrepidity"], "treatise": ["a written composition on a particular subject , in which its principles are discussed or explained", "a tract"], "tomorrow": ["the day after the present", "the morrow"], "vine": ["any woody climbing plant which bears grapes", "a climbing or trailing plant", "a creeper"], "chapel": ["a small church , often a private foundation , as for a memorial", "a small building attached to a church", "a room or recess in a church , containing an altar"], "accidental": ["a property which is not essential", "a nonessential", "anything happening accidentally", "those fortuitous effects produced by luminous rays falling on certain objects so that some parts stand forth in abnormal brightness and other parts are cast into a deep shadow", "a sharp , flat , or natural , occurring not at the commencement of a piece of music as the signature , but before a particular note"], "circumstance": ["that which attends , or relates to , or in some way affects , a fact or event", "an attendant thing or state of things", "an event", "a fact", "a particular incident", "condition in regard to worldly estate", "state of property", "situation", "surroundings"], "bark": ["the short , loud , explosive sound uttered by a dog", "a similar sound made by some other animals", "a rowing boat", "a barge", "a three - masted vessel , having her foremast and mainmast square - rigged , and her mizzenmast schooner - rigged"], "competition": ["the act of seeking , or endeavoring to gain , what another is endeavoring to gain at the same time", "common strife for the same objects", "strife for superiority", "rivalry , as for approbation , for a prize , or as where two or more persons are engaged in the same business and each seeking patronage"], "friendliness": ["the condition or quality of being friendly"], "tomb": ["a pit in which the dead body of a human being is deposited", "a grave", "a sepulcher", "a house or vault , formed wholly or partly in the earth , with walls and a roof , for the reception of the dead", "a monument erected to inclose the body and preserve the name and memory of the dead"], "drill": ["an instrument with an edged or pointed end used for making holes in hard substances", "strictly , a tool that cuts with its end , by revolving , as in drilling metals , or by a succession of blows , as in drilling stone", "the act or exercise of training soldiers in the military art , as in the manual of arms , in the execution of evolutions , and the like", "diligent and strict instruction and exercise in the rudiments and methods of any business", "a kind or method of military exercises", "any exercise , physical or mental , enforced with regularity and by constant repetition", "an implement for making holes for sowing seed , and sometimes so formed as to contain seeds and drop them into the hole made", "a light furrow or channel made to put seed into sowing", "a large african baboon", "same as drilling"], "paradise": ["the abode of sanctified souls after death", "a place of bliss", "a region of supreme felicity or delight", "a state of happiness"], "natural": ["one born without the usual powers of reason or understanding", "an idiot", "a person who has an innate talent that makes success in some specific endeavor , such as sports , much easier than for others"], "irony": ["dissimulation", "a sort of humor , ridicule , or light sarcasm , which adopts a mode of speech the meaning of which is contrary to the literal sense of the words"], "mate": ["same as checkmate", "one who customarily associates with another", "a companion", "an associate", "any object which is associated or combined with a similar object", "specifically a husband or wife", "and among the lower animals , one of a pair associated for propagation and the care of their young", "a suitable companion", "a match", "an equal"], "lighter": ["one who , or that which , lights", "a large boat or barge , mainly used in unloading or loading vessels which can not reach the wharves at the place of shipment or delivery"], "block": ["a piece of wood more or less bulky", "a solid mass of wood , stone , etc", "the wooden mold on which hats , bonnets , etc"], "vacation": ["a making void or of no force", "intermission of judicial proceedings", "the space of time between the end of one term and the beginning of the next", "recess", "a period of intermission of regular paid work or employment , or of studies and exercises at an educational institution", "holidays", "recess ( at a school )"], "effective": ["that which produces a given effect", "a cause", "one who is capable of active service", "specie or coin , as distinguished from paper currency"], "blame": ["an expression of disapprobation fir something deemed to be wrong", "imputation of fault", "censure", "that which is deserving of censure or disapprobation", "fault", "crime", "sin"], "obligation": ["the binding power of a promise , contract , oath , or vow , or of law", "that which constitutes legal or moral duty", "any act by which a person becomes bound to do something to or for another , or to forbear something", "external duties imposed by law , promise , or contract , by the relations of society , or by courtesy , kindness , etc"], "aversion": ["opposition or repugnance of mind", "fixed dislike", "antipathy", "disinclination", "reluctance", "the object of dislike or repugnance"], "judgment": ["the act of judging", "the operation of the mind , involving comparison and discrimination , by which a knowledge of the values and relations of things , whether of moral qualities , intellectual concepts , logical propositions , or material facts , is obtained", "the power or faculty of performing such operations ( see 1 )", "when unqualified the faculty of judging or deciding rightly justly or wisely", "good sense", "the conclusion or result of judging", "an opinion", "a decision"], "violet": ["any plant or flower of the genus viola , of many species", "in art , a color produced by a combination of red and blue in equal proportions", "a bluish purple color"], "rest": ["a state of quiet or repose", "a cessation from motion or labor", "tranquillity", "peace", "security", "sleep", "slumber", "poetically death", "that which is left , or which remains after the separation of a part , either in fact or in contemplation", "remainder", "residue", "those not included in a proposition or description", "the remainder", "others", "in the bank of england , the balance of assets above liabilities"], "silk": ["thread spun or cloth woven from the above - named material"], "uniformity": ["the quality or state of being uniform", "freedom from variation or difference", "resemblance to itself at all times", "sameness of action , effect , etc", "even tenor", "consistency", "sameness", "similitude between the parts of a whole"], "stable": ["a house , shed , or building , for beasts to lodge and feed in"], "rally": ["a political mass meeting", "good - humored raillery"], "reward": ["that which is given in return for good or evil done or received", "that which is offered or given in return for some service or attainment as for excellence in studies for the return of something lost etc", "recompense", "requital", "the fruit of one ' s labor or works", "compensation or remuneration for services", "a sum of money paid or taken for doing , or forbearing to do , some act"], "treaty": ["the act of treating for the adjustment of differences , as for forming an agreement", "negotiation", "an agreement so made", "an agreement between two or more independent states"], "rainbow": ["a bow or arch exhibiting , in concentric bands , the several colors of the spectrum , and formed in the part of the hemisphere opposite to the sun by the refraction and reflection of the sun ' s rays in drops of falling rain"], "fellow": ["a companion", "a comrade", "an associate", "a partner", "a sharer", "a man without good breeding or worth", "an ignoble or mean man", "an equal in power , rank , character , etc"], "enemy": ["one hostile to another", "a foe", "an adversary"], "initiative": ["an introductory step or movement", "an act which originates or begins", "the right or power to introduce a new measure or course of action , as in legislation", "the right or procedure by which legislation may be introduced or enacted directly by the people , as in the swiss confederation and in many of the states of the united states"], "remove": ["the act of removing", "a removal", "the transfer of one ' s business , or of one ' s domestic belongings , from one location or dwelling house to another", "the state of being removed"], "verbal": ["a noun derived from a verb"], "tradition": ["the act of delivering into the hands of another", "delivery", "the unwritten or oral delivery of information , opinions , doctrines , practices , rites , and customs , from father to son , or from ancestors to posterity", "that which is transmitted orally from father to son or from ancestors to posterity", "custom or practice long observed"], "margin": ["a border", "edge", "brink", "verge", "specifically : the part of a page at the edge left uncovered in writing or printing", "the difference between the cost and the selling price of an article"], "condition": ["mode or state of being", "state or situation with regard to external circumstances or influences , or to physical or mental integrity , health , strength , etc", "predicament", "rank", "position , estate", "essential quality", "property", "attribute", "that which must exist as the occasion or concomitant of something else", "that which is requisite in order that something else should take effect", "an essential qualification", "stipulation", "terms specified"], "roof": ["that which resembles , or corresponds to , the covering or the ceiling of a house", "the surface or bed of rock immediately overlying a bed of coal or a flat vein"], "violation": ["the act of violating , treating with violence , or injuring", "the state of being violated", "infringement", "transgression", "an act of irreverence or desecration", "profanation or contemptuous treatment of sacred things"], "queer": ["counterfeit money"], "split": ["a crack , rent , or longitudinal fissure", "a breach or separation , as in a political party", "a division", "a splinter", "a fragment"], "enjoyment": ["the condition of enjoying anything", "pleasure or satisfaction , as in the possession or occupancy of anything", "possession and use", "that which gives pleasure or keen satisfaction"], "waiter": ["one who , or that which , waits", "an attendant", "a servant in attendance , especially at table", "a vessel or tray on which something is carried , as dishes , etc", "a salver"], "soft": ["an idiot"], "allusion": ["a reference to something supposed to be known , but not explicitly mentioned", "a covert indication", "indirect reference", "a hint"], "eye": ["a brood"], "twelve": ["the number next following eleven", "the sum of ten and two , or of twice six", "a dozen"], "peculiarity": ["the quality or state of being peculiar", "individuality", "singularity", "that which is peculiar", "a special and distinctive characteristic or habit", "particularity"], "hanging": ["the act of suspending anything", "the state of being suspended", "death by suspension", "execution by a halter", "that which is hung as lining or drapery for the walls of a room , as tapestry , paper , etc"], "folding": ["the act of making a fold or folds", "a fold", "a doubling", "a plication"], "hum": ["a low monotonous noise , as of bees in flight , of a swiftly revolving top , of a wheel , or the like", "a drone", "a buzz", "the confused noise of a crowd or of machinery , etc", "a buzz or murmur , as of approbation"], "railroad": ["a road or way consisting of one or more parallel series of iron or steel rails , patterned and adjusted to be tracks for the wheels of vehicles , and suitably supported on a bed or substructure", "the road , track , etc"], "appeal": ["an application for the removal of a cause or suit from an inferior to a superior judge or court for re \u00eb xamination or review", "the mode of proceeding by which such removal is effected"], "wheat": ["a cereal grass and its grain , which furnishes a white flour for bread , and , next to rice , is the grain most largely used by the human race"], "ridicule": ["an object of sport or laughter", "a laughingstock", "a laughing matter", "remarks concerning a subject or a person designed to excite laughter with a degree of contempt", "wit of that species which provokes contemptuous laughter", "disparagement by making a person an object of laughter", "banter"], "observation": ["the act or the faculty of observing or taking notice", "the act of seeing , or of fixing the mind upon , anything", "the result of an act , or of acts , of observing", "view", "reflection", "conclusion", "judgment", "an expression of an opinion or judgment upon what one has observed", "a remark"], "scrape": ["the act of scraping", "the effect of scraping as a scratch or a harsh sound", "a drawing back of the right foot when bowing", "a bow made with that accompaniment", "a disagreeable and embarrassing predicament out of which one can not get without undergoing , as it were , a painful rubbing or scraping", "a perplexity", "a difficulty"], "declaration": ["the act of declaring , or publicly announcing", "explicit asserting", "undisguised token of a ground or side taken on any subject", "proclamation", "exposition", "that which is declared or proclaimed", "announcement", "distinct statement", "formal expression", "avowal", "the document or instrument containing such statement or proclamation"], "merchandise": ["the objects of commerce", "whatever is usually bought or sold in trade , or market , or by merchants", "wares", "goods", "commodities", "the act or business of trading", "trade", "traffic"], "guidance": ["the act or result of guiding", "the superintendence or assistance of a guide", "direction", "government", "a leading"], "daring": ["boldness"], "bedroom": ["a room or apartment intended or used for a bed", "a lodging room", "room in a bed"], "short": ["a summary account"], "lock": ["a tuft of hair", "a flock or small quantity of wool , hay , or other like substance", "a tress or ringlet of hair", "anything that fastens", "specifically , a fastening , as for a door , a lid , a trunk , a drawer , and the like , in which a bolt is moved by a key so as to hold or to release the thing fastened", "a fastening together or interlacing", "a closing of one thing upon another", "a state of being fixed or immovable"], "degree": ["one of a series of progressive steps upward or downward , in quality , rank , acquirement , and the like", "a stage in progression", "grade", "gradation", "the point or step of progression to which a person has arrived", "rank or station in life", "position", "measure of advancement", "quality", "extent"], "whiskey": ["same as whisky , a liquor", "a light carriage built for rapid motion"], "sewing": ["the act or occupation of one who sews", "that which is sewed with the needle"], "archbishop": ["a chief bishop"], "sore": ["a young hawk or falcon in the first year", "a young buck in the fourth year", "a place in an animal body where the skin and flesh are ruptured or bruised , so as to be tender or painful", "a painful or diseased place , such as an ulcer or a boil", "grief", "affliction", "trouble", "difficulty"], "petition": ["a prayer", "a supplication", "an entreaty", "a request of a solemn or formal kind", "a prayer to the supreme being , or to a person of superior power , rank , or authority", "a single clause in such a prayer", "a formal written request addressed to an official person , or to an organized body , having power to grant it", "specifically law , a supplication to government , in either of its branches , for the granting of a particular grace or right", "the written document"], "humming": ["a sound like that made by bees", "a low , murmuring sound", "a hum"], "elbow": ["the joint or bend of the arm", "the outer curve in the middle of the arm when bent", "a sudden turn in a line of coast or course of a river", "an angular or jointed part of any structure as the raised arm of a chair or sofa or a short pipe fitting turning at an angle or bent", "a sharp angle in any surface of wainscoting or other woodwork"], "distance": ["the space between two objects", "the length of a line , especially the shortest line joining two points or things that are separate", "measure of separation in place", "a remote place", "a space marked out in the last part of a race course"], "hood": ["a soft covering for the head , worn by women , which leaves only the face exposed", "a part of a monk ' s outer garment , with which he covers his head", "a cowl", "a like appendage to a cloak or loose overcoat , that may be drawn up over the head at pleasure"], "hit": ["a striking against", "the collision of one body against another", "the stroke that touches anything", "a stroke of success in an enterprise , as by a fortunate chance", "a performance , as a musical recording , movie , or play , which achieved great popularity or acclaim"], "gratification": ["the act of gratifying , or pleasing , either the mind , the taste , or the appetite", "that which affords pleasure", "satisfaction", "enjoyment", "fruition : delight", "a reward", "a recompense", "a gratuity"], "wrap": ["a wrapper"], "responsibility": ["the state of being responsible , accountable , or answerable , as for a trust , debt , or obligation", "that for which anyone is responsible or accountable", "ability to answer in payment", "means of paying"], "miracle": ["a wonder or wonderful thing", "an event or effect contrary to the established constitution and course of things , or a deviation from the known laws of nature"], "log": ["a hebrew measure of liquids , containing 2", "an apparatus for measuring the rate of a ship ' s motion through the water", "the record of the rate of speed of a ship or airplane , and of the course of its progress for the duration of a voyage", "the full nautical record of a ship ' s cruise or voyage"], "forbearance": ["the act of forbearing or waiting", "the exercise of patience", "the quality of being forbearing", "indulgence toward offenders or enemies", "long - suffering"], "position": ["the manner in which anything is placed", "attitude", "condition", "the spot where a person or thing is placed or takes a place", "site", "place", "station", "situation", "the ground which any one takes in an argument or controversy", "the point of view from which any one proceeds to a discussion", "a principle laid down as the basis of reasoning", "a proposition", "a thesis"], "pause": ["a temporary stop or rest", "an intermission of action", "interruption", "suspension", "cessation", "temporary inaction or waiting", "hesitation", "doubt", "in speaking or reading aloud , a brief arrest or suspension of voice , to indicate the limits and relations of sentences and their parts"], "dominant": ["the fifth tone of the scale"], "regulation": ["the act of regulating , or the state of being regulated", "a rule or order prescribed for management or government", "prescription", "a regulating principle", "a governing direction", "precept", "law"], "girl": ["a female child , from birth to the age of puberty", "a young maiden", "a female servant", "a maidservant"], "soul": ["the spiritual , rational , and immortal part in man", "that part of man which enables him to think , and which renders him a subject of moral government", "the understanding", "the seat of knowledge , as distinguished from feeling", "the seat of real life or vitality", "the source of action", "the animating or essential part", "the leader", "the moving spirit", "the heart"], "multitude": ["a great number of persons collected together", "a numerous collection of persons", "a crowd", "an assembly", "a great number of persons or things , regarded collectively", "the state of being many"], "worm": ["any helminth", "any annelid", "an insect larva"], "fifth": ["the quotient of a unit divided by five", "one of five equal parts", "the interval of three tones and a semitone , embracing five diatonic degrees of the scale", "the dominant of any key"], "pose": ["the attitude or position of a person", "the position of the body or of any member of the body", "a position formally assumed for the sake of effect", "an artificial position"], "snare": ["a contrivance , often consisting of a noose of cord , or the like , by which a bird or other animal may be entangled and caught", "a trap", "a gin", "anything by which one is entangled and brought into trouble", "the gut or string stretched across the lower head of a drum"], "opinion": ["a notion or conviction founded on probable evidence", "belief stronger than impression , less strong than positive knowledge", "settled judgment in regard to any point of knowledge or action", "the judgment or sentiment which the mind forms of persons or things", "estimation", "the formal decision , or expression of views , of a judge , an umpire , a counselor , or other party officially called upon to consider and decide upon a matter or point submitted"], "bridle": ["the head gear with which a horse is governed and restrained , consisting of a headstall , a bit , and reins , with other appendages", "a restraint", "a curb", "a check", "the piece in the interior of a gun lock , which holds in place the tumbler , sear , etc"], "sentry": ["a soldier placed on guard", "a sentinel", "guard", "watch , as by a sentinel"], "park": ["a piece of ground inclosed , and stored with beasts of the chase , which a man may have by prescription , or the king ' s grant", "a tract of ground kept in its natural state , about or adjacent to a residence , as for the preservation of game , for walking , riding , or the like", "a piece of ground , in or near a city or town , inclosed and kept for ornament and recreation"], "brand": ["a burning piece of wood", "a stick piece of wood partly burnt , whether burning after the fire is extinct", "a sword , so called from its glittering or flashing brightness", "a mark made by burning with a hot iron , as upon a cask , to designate the quality , manufacturer , etc", "kind", "grade"], "affect": ["the emotional complex associated with an idea or mental state"], "quiver": ["the act or state of quivering", "a tremor", "a case or sheath for arrows to be carried on the person"], "scene": ["the structure on which a spectacle or play is exhibited", "the part of a theater in which the acting is done , with its adjuncts and decorations", "the stage", "one of the slides , or other devices , used to give an appearance of reality to the action of a play", "so much of a play as passes without change of locality or time , or important change of character", "a subdivision of an act", "a separate portion of a play , subordinate to the act , but differently determined in different plays"], "laugh": ["an expression of mirth peculiar to the human species", "the sound heard in laughing", "laughter"], "patch": ["a piece of cloth , or other suitable material , sewed or otherwise fixed upon a garment to repair or strengthen it , especially upon an old garment to cover a hole", "a small piece of anything used to repair a breach", "a small piece of black silk stuck on the face , or neck , to hide a defect , or to heighten beauty"], "madness": ["the condition of being mad", "insanity", "lunacy", "frenzy", "ungovernable rage", "extreme folly"], "spring": ["a leap", "a bound", "a jump", "a flying back", "the resilience of a body recovering its former state by its elasticity", "elastic power or force"], "notice": ["observation by the senses or intellect", "cognizance", "note", "intelligence , by whatever means communicated", "knowledge given or received", "means of knowledge", "express notification", "announcement", "warning", "an announcement , often accompanied by comments or remarks"], "fabric": ["the structure of anything", "the manner in which the parts of a thing are united", "workmanship", "texture", "make", "framework", "structure", "edifice", "building", "cloth of any kind that is woven or knit from fibers , whether vegetable , animal , or synthetic", "manufactured cloth"], "delay": ["procrastination", "lingering inactivity", "stop", "detention", "hindrance"], "hedge": ["a thicket of bushes , usually thorn bushes", "such a thicket planted as a fence between any two portions of land", "particularly , such a thicket planted round a field to fence it , or in rows to separate the parts of a garden"], "firmament": ["the region of the air", "the sky or heavens", "the orb of the fixed stars"], "apology": ["something said or written in defense or justification of what appears to others wrong , or of what may be liable to disapprobation", "justification", "an acknowledgment intended as an atonement for some improper or injurious remark or act", "an admission to another of a wrong or discourtesy done him , accompanied by an expression of regret", "anything provided as a substitute", "a makeshift"], "ferocity": ["fury", "cruelty"], "message": ["any notice , word , or communication , written or verbal , sent from one person to another", "specifically an official communication not made in person but delivered by a messenger"], "canopy": ["a covering fixed over a bed , dais , or the like , or carried on poles over an exalted personage or a sacred object , etc", "an ornamental projection , over a door , window , niche , etc"], "love": ["a feeling of strong attachment induced by that which delights or commands admiration", "pre \u00eb minent kindness or devotion to another", "affection", "tenderness", "devoted attachment to or tender or passionate affection for one of the opposite sex", "courtship"], "sham": ["that which deceives expectation", "a make - believe", "delusion", "imposture", "humbug", "a false front , or removable ornamental covering"], "aristocracy": ["government by the best citizens", "a form a government , in which the supreme power is vested in the principal persons of a state , or in a privileged order", "an oligarchy", "the nobles or chief persons in a state", "a privileged class or patrician order", "in a popular use ) those who are regarded as superior to the rest of the community , as in rank , fortune , or intellect"], "arrogance": ["proud contempt of others", "haughtiness", "self - assumption", "presumption"], "supper": ["a meal taken at the close of the day", "the evening meal"], "desk": ["especially in the united states ), a pulpit"], "prosecution": ["the act or process of prosecuting , or of endeavoring to gain or accomplish something", "pursuit by efforts of body or mind", "the institution and carrying on of a suit in a court of law or equity , to obtain some right , or to redress and punish some wrong", "the carrying on of a judicial proceeding in behalf of a complaining party , as distinguished from defense", "the institution , or commencement , and continuance of a criminal suit", "the process of exhibiting formal charges against an offender before a legal tribunal , and pursuing them to final judgment on behalf of the state or government , as by indictment or information"], "expression": ["the act of expressing", "the act of forcing out by pressure", "of extorting or eliciting", "the act of declaring or signifying", "declaration", "utterance", "lively or vivid representation of meaning , sentiment , or feeling , etc", "significant and impressive indication , whether by language , appearance , or gesture", "that manner or style which gives life and suggestive force to ideas and sentiments"], "delight": ["a high degree of gratification of mind", "a high - wrought state of pleasurable feeling", "lively pleasure", "extreme satisfaction", "joy"], "bliss": ["gladness", "now , the highest degree of happiness", "blessedness", "exalted felicity", "heavenly joy"], "misunderstanding": ["mistake of the meaning", "error", "misconception", "disagreement", "difference of opinion", "dissension", "quarrel"], "repentance": ["the act of repenting , or the state of being penitent", "sorrow for what one has done or omitted to do", "contrition for sin"], "affinity": ["relationship by marriage ( as between a husband and his wife ' s blood relations , or between a wife and her husband ' s blood relations )", "kinship generally", "close agreement", "relation", "conformity", "resemblance", "connection", "that attraction which takes place , at an insensible distance , between the heterogeneous particles of bodies , and unites them to form chemical compounds"], "wish": ["desire", "eager desire", "longing", "expression of desire", "request", "petition", "invocation or imprecation", "a thing desired", "an object of desire"], "respectability": ["the state or quality of being respectable", "the state or quality which deserves or commands respect"], "ally": ["one united to another by treaty or league", "a confederate", "anything associated with another as a helper", "an auxiliary", "anything akin to another by structure , etc"], "ken": ["a house", "one which is a resort for thieves", "cognizance", "view", "reach of sight or knowledge"], "achievement": ["the act of achieving or performing", "an obtaining by exertion", "successful performance", "accomplishment", "a great or heroic deed", "something accomplished by valor , boldness , or praiseworthy exertion", "a feat", "an escutcheon or ensign armorial"], "longing": ["an eager desire", "a craving", "a morbid appetite", "an earnest wish", "an aspiration"], "grace": ["the exercise of love , kindness , mercy , favor", "disposition to benefit or serve another", "favor bestowed or privilege conferred", "the divine favor toward man", "the mercy of god , as distinguished from his justice", "any benefits his mercy imparts", "divine love or pardon", "a state of acceptance with god", "enjoyment of the divine favor"], "pilgrim": ["a wayfarer", "a wanderer", "a traveler", "a stranger", "one who travels far , or in strange lands , to visit some holy place or shrine as a devotee"], "northwest": ["the point in the horizon between the north and west , and equally distant from each", "the northwestern part of the contiguous forty - eight states of the united states , especially the states of washington and oregon"], "breach": ["the act of breaking , in a figurative sense", "specifically : a breaking or infraction of a law , or of any obligation or tie", "violation", "non - fulfillment", "the space between the parts of a solid body rent by violence", "a break", "a rupture"], "weariness": ["the quality or state of being weary or tried", "lassitude", "exhaustion of strength", "fatigue"], "tramp": ["a foot journey or excursion", "a foot traveler", "a tramper", "often used in a bad sense for a vagrant or wandering vagabond", "the sound of the foot , or of feet , on the earth , as in marching"], "gem": ["a bud", "a precious stone of any kind , as the ruby , emerald , topaz , sapphire , beryl , spinel , etc", "a jewel"], "gallant": ["a man of mettle or spirit", "a gay , fashionable man", "a young blood", "one fond of paying attention to ladies", "a lover", "a suitor", "in a bad sense , a seducer"], "majority": ["the military rank of a major", "the condition of being of full age , or authorized by law to manage one ' s own affairs", "the greater number", "more than half"], "pass": ["an opening , road , or track , available for passing", "one through or over some dangerous or otherwise impracticable barrier", "a passageway", "a defile", "a ford", "a thrust or push", "an attempt to stab or strike an adversary", "a movement of the hand over or along anything"], "abandonment": ["the act of abandoning , or the state of being abandoned", "total desertion", "relinquishment", "the relinquishment by the insured to the underwriters of what may remain of the property insured after a loss or damage by a peril insured against", "the relinquishment of a right , claim , or privilege , as to mill site , etc"], "mad": ["an earthworm"], "boot": ["remedy", "relief", "amends", "reparation", "one who brings relief", "that which is given to make an exchange equal , or to make up for the deficiency of value in one of the things exchanged", "a covering for the foot and lower part of the leg , ordinarily made of leather", "an instrument of torture for the leg , formerly used to extort confessions , particularly in scotland", "a place for baggage at either end of an old - fashioned stagecoach"], "thief": ["one who steals", "one who commits theft or larceny", "a waster in the snuff of a candle"], "statement": ["the act of stating , reciting , or presenting , orally or on paper", "that which is stated", "a formal embodiment in language of facts or opinions", "a narrative", "a recital"], "coachman": ["a man whose business is to drive a coach or carriage", "a tropical fish of the atlantic ocean"], "hunter": ["one who hunts wild animals either for sport or for food", "a huntsman", "a dog that scents game , or is trained to the chase", "a hunting dog", "a horse used in the chase", "a thoroughbred bred and trained for hunting"], "believer": ["one who believes", "one who is persuaded of the truth or reality of some doctrine , person , or thing", "one who gives credit to the truth of the scriptures , as a revelation from god", "a christian", "one who was admitted to all the rights of divine worship and instructed in all the mysteries of the christian religion , in distinction from a catechumen , or one yet under instruction"], "elegance": ["the state or quality of being elegant", "grace given by art or practice", "fine polish", "refinement", "that which is elegant", "that which is tasteful and highly attractive"], "muster": ["an assembling or review of troops , as for parade , verification of numbers , inspection , exercise , or introduction into service", "the sum total of an army when assembled for review and inspection", "the whole number of effective men in an army", "any assemblage or display", "a gathering"], "sign": ["that by which anything is made known or represented", "that which furnishes evidence", "a mark", "a token", "an indication", "a proof", "a remarkable event , considered by the ancients as indicating the will of some deity", "a prodigy", "an omen", "an event considered by the jews as indicating the divine will , or as manifesting an interposition of the divine power for some special end", "a miracle", "a wonder"], "concentration": ["the act or process of concentrating", "the process of becoming concentrated , or the state of being concentrated", "the act or process of reducing the volume of a liquid , as by evaporation", "the act or process of removing the dress of ore and of reducing the valuable part to smaller compass , as by currents of air or water"], "oxygen": ["a colorless , tasteless , odorless , gaseous element of atomic number 8 , occurring in the free state in the atmosphere , of which it forms about 23 per cent by weight and about 21 per cent by volume , being slightly heavier than nitrogen"], "monarchy": ["a state or government in which the supreme power is lodged in the hands of a monarch", "a system of government in which the chief ruler is a monarch", "the territory ruled over by a monarch", "a kingdom"], "cutting": ["the act or process of making an incision , or of severing , felling , shaping , etc", "something cut , cut off , or cut out , as a twig or scion cut off from a stock for the purpose of grafting or of rooting as an independent plant", "something cut out of a newspaper", "an excavation cut through a hill or elsewhere to make a way for a railroad , canal , etc", "a cut"], "privilege": ["a peculiar benefit , advantage , or favor", "a right or immunity not enjoyed by others or by all", "special enjoyment of a good , or exemption from an evil or burden", "a prerogative", "advantage", "franchise"], "reserve": ["reservation", "that which is reserved , or kept back , as for future use", "that which is excepted", "exception"], "ebb": ["the european bunting", "the reflux or flowing back of the tide", "the return of the tidal wave toward the sea", "the state or time of passing away", "a falling from a better to a worse state", "low state or condition", "decline", "decay"], "rascal": ["a mean , trickish fellow", "a base , dishonest person", "a rogue", "a scoundrel", "a trickster"], "geography": ["the science which treats of the world and its inhabitants", "a description of the earth , or a portion of the earth , including its structure , features , products , political divisions , and the people by whom it is inhabited", "a treatise on this science"], "ancestor": ["one from whom a person is descended , whether on the father ' s or mother ' s side , at any distance of time", "a progenitor", "a fore father", "an earlier type", "a progenitor", "one from whom an estate has descended"], "vote": ["a wish , choice , or opinion , of a person or a body of persons , expressed in some received and authorized way", "the expression of a wish , desire , will , preference , or choice , in regard to any measure proposed , in which the person voting has an interest in common with others , either in electing a person to office , or in passing laws , rules , regulations , etc", "suffrage", "that by means of which will or preference is expressed in elections , or in deciding propositions", "voice", "a ballot", "a ticket", "expression of judgment or will by a majority"], "friend": ["one who entertains for another such sentiments of esteem , respect , and affection that he seeks his society and welfare", "an intimate associate", "sometimes , an attendant", "one not inimical or hostile", "one not a foe or enemy", "one of the same nation party kin etc", "a promoter"], "conjunction": ["union", "association", "league", "the meeting of two or more stars or planets in the same degree of the zodiac", "a connective or connecting word"], "freedom": ["the state of being free", "exemption from the power and control of another", "liberty", "independence", "privileges"], "violence": ["the quality or state of being violent", "highly excited action , whether physical or moral", "vehemence", "impetuosity", "force", "injury done to that which is entitled to respect , reverence , or observance", "profanation", "infringement", "unjust force", "outrage", "assault", "ravishment", "rape"], "knock": ["a blow", "a stroke with something hard or heavy", "a jar", "a stroke , as on a door for admittance", "a rap"], "share": ["the part ( usually an iron or steel plate ) of a plow which cuts the ground at the bottom of a furrow", "a plowshare", "the part which opens the ground for the reception of the seed , in a machine for sowing seed", "a certain quantity", "a portion", "a part", "a division", "the part allotted or belonging to one of any property or interest owned by a number", "a portion among others", "an allotment", "a dividend", "one of a certain number of equal portions into which any property or invested capital is divided"], "twilight": ["the light perceived before the rising , and after the setting , of the sun , or when the sun is less than 18 \u00b0 below the horizon , occasioned by the illumination of the earth ' s atmosphere by the direct rays of the sun and their reflection on the earth", "faint light", "a dubious or uncertain medium through which anything is viewed"], "offensive": ["aggressive attitude", "the act of the attacking party"], "mistress": ["a woman having power , authority , or ownership", "a woman who exercises authority , is chief , etc", "the female head of a family , a school , etc", "a woman well skilled in anything , or having the mastery over it", "a woman regarded with love and devotion", "she who has command over one ' s heart", "a beloved object", "a sweetheart"], "repute": ["character reputed or attributed", "reputation , whether good or bad", "established opinion", "public estimate", "specifically : good character or reputation", "credit or honor derived from common or public opinion"], "temporal": ["a temporality"], "reputation": ["the estimation in which one is held", "character in public opinion", "the character attributed to a person , thing , or action", "repute", "the character imputed to a person in the community in which he lives", "favorable regard", "public esteem", "general credit", "good name"], "horse": ["a hoofed quadruped of the genus equus", "the male of the genus equus , in distinction from the female or male", "usually , a castrated male", "mounted soldiery", "cavalry"], "humility": ["the state or quality of being humble", "freedom from pride and arrogance", "lowliness of mind", "a modest estimate of one ' s own worth", "a sense of one ' s own unworthiness through imperfection and sinfulness", "self - abasement", "humbleness", "an act of submission or courtesy"], "flag": ["that which flags or hangs down loosely", "a cloth usually bearing a device or devices and used to indicate nationality , party , etc", "a standard", "a banner", "an ensign", "the colors", "a flat stone used for paving", "any hard , evenly stratified sandstone , which splits into layers suitable for flagstones"], "alarm": ["a summons to arms , as on the approach of an enemy", "any sound or information intended to give notice of approaching danger", "a warning sound to arouse attention", "a warning of danger", "sudden surprise with fear or terror excited by apprehension of danger", "in the military use , commonly , sudden apprehension of being attacked by surprise"], "noise": ["sound of any kind", "loud confused or senseless sound", "clamor", "din", "loud or continuous talk", "general talk or discussion", "rumor", "report"], "take": ["the quantity or copy given to a compositor at one time"], "wonder": ["that emotion which is excited by novelty , or the presentation to the sight or mind of something new , unusual , strange , great , extraordinary , or not well understood", "surprise", "astonishment", "admiration", "amazement", "that which excites surprise", "a strange thing", "a prodigy", "a miracle"], "tract": ["a written discourse or dissertation , generally of short extent", "a short treatise , especially on practical religion", "something drawn out or extended", "expanse", "a region or quantity of land or water , of indefinite extent", "an area", "continued or protracted duration", "length", "extent"], "splendor": ["great brightness", "brilliant luster", "brilliancy", "pomp", "parade", "brilliancy", "glory"], "proclamation": ["the act of proclaiming", "official or general notice", "publication", "a published ordinance"], "transformation": ["change of form or condition", "any change in an organism which alters its general character and mode of life , as in the development of the germ into the embryo , the egg into the animal , the larva into the insect ( metamorphosis ), etc", "change of one from of material into another , as in assimilation", "metabolism", "metamorphosis"], "legislature": ["the body of persons in a state or kingdom invested with power to make and repeal laws", "a legislative body"], "player": ["one who plays , or amuses himself", "one without serious aims", "an idler", "a trifler", "one who plays any game", "a dramatic actor"], "battery": ["the unlawful beating of another", "any place where cannon or mortars are mounted , for attack or defense"], "palace": ["the official residence of a bishop or other distinguished personage", "loosely , any unusually magnificent or stately house"], "phase": ["that which is exhibited to the eye", "the appearance which anything manifests , especially any one among different and varying appearances of the same object", "any appearance or aspect of an object of mental apprehension or view", "a particular appearance or state in a regularly recurring cycle of changes with respect to quantity of illumination or form of enlightened disk"], "research": ["diligent inquiry or examination in seeking facts or principles", "laborious or continued search after truth", "systematic observation of phenomena for the purpose of learning new facts or testing the application of theories to known facts"], "plea": ["that which is alleged by a party in support of his cause", "in a still more limited sense , and in modern practice , the defendant ' s answer to the plaintiff ' s declaration and demand", "a cause in court", "a lawsuit", "an excuse", "an apology"], "soap": ["a substance which dissolves in water , thus forming a lather , and is used as a cleansing agent"], "landing": ["a going or bringing on shore", "the level part of a staircase , at the top of a flight of stairs , or connecting one flight with another"], "design": ["a preliminary sketch", "an outline or pattern of the main features of something to be executed , as of a picture , a building , or a decoration", "a delineation", "a plan", "a plan or scheme formed in the mind of something to be done", "preliminary conception", "idea intended to be expressed in a visible form or carried into action", "intention", "purpose", "scheme", "plot", "specifically , intention or purpose as revealed or inferred from the adaptation of means to an end"], "regret": ["pain of mind on account of something done or experienced in the past , with a wish that it had been different", "a looking back with dissatisfaction or with longing", "grief", "sorrow", "a mourning on account of the loss of some joy advantage or satisfaction"], "fragrance": ["the quality of being fragrant", "sweetness of smell", "a sweet smell", "a pleasing odor", "perfume"], "isle": ["an island", "a spot within another of a different color , as upon the wings of some insects"], "gesture": ["a motion of the body or limbs expressive of sentiment or passion", "any action or posture intended to express an idea or a passion , or to enforce or emphasize an argument , assertion , or opinion"], "reformation": ["change from worse to better", "correction or amendment of life , manners , or of anything vicious or corrupt"], "toe": ["one of the terminal members , or digits , of the foot of a man or an animal", "the fore part of the hoof or foot of an animal"], "earth": ["the globe or planet which we inhabit", "the world , in distinction from the sun , moon , or stars", "the solid materials which make up the globe , in distinction from the air or water", "the dry land", "the softer inorganic matter composing part of the surface of the globe , in distinction from the firm rock", "soil of all kinds , including gravel , clay , loam , and the like", "sometimes , soil favorable to the growth of plants", "the visible surface of the globe", "the ground"], "lover": ["one who loves", "one who is in love", "a friend", "one strongly attached to another", "one who greatly desires the welfare of any person or thing", "one who has a strong liking for anything , as books , science , or music"], "alcohol": ["pure spirit of wine", "the spirituous or intoxicating element of fermented or distilled liquors , or more loosely a liquid containing it in considerable quantity"], "rug": ["a kind of coarse , heavy frieze , formerly used for garments", "a rough , woolly , or shaggy dog"], "combat": ["a fight", "a contest of violence", "a struggle for supremacy", "an engagement of no great magnitude", "one in which the parties engaged are not armies"], "manure": ["any matter which makes land productive", "a fertilizing substance"], "submission": ["the act of submitting", "the act of yielding to power or authority", "surrender of the person and power to the control or government of another", "obedience", "compliance", "the state of being submissive", "humble or suppliant behavior", "meekness", "resignation", "confession of error"], "rattle": ["a rapid succession of sharp , clattering sounds", "noisy , rapid talk", "an instrument with which a rattling sound is made"], "crowd": ["a number of things collected or closely pressed together", "a number of things adjacent to each other", "a throng", "the lower orders of people", "the populace", "the vulgar", "the rabble", "the mob", "an ancient instrument of music with six strings"], "admirer": ["one who admires"], "science": ["knowledge", "knowledge of principles and causes", "ascertained truth of facts", "knowledge classified and made available in work , life , or the search for truth", "comprehensive , profound , or philosophical knowledge", "such knowledge when it relates to the physical world and its phenomena the nature constitution and forces of matter the qualities and functions of living tissues etc"], "bundle": ["a number of things bound together , as by a cord or envelope , into a mass or package convenient for handling or conveyance", "a loose package", "a roll"], "arch": ["any part of a curved line", "usually a curved member made up of separate wedge - shaped solids , with the joints between them disposed in the direction of the radii of the curve", "used to support the wall or other weight above an opening"], "homage": ["a symbolical acknowledgment made by a feudal tenant to , and in the presence of , his lord , on receiving investiture of fee , or coming to it by succession , that he was his man , or vassal", "profession of fealty to a sovereign", "respect or reverential regard", "deference", "respect paid by external action", "obeisance", "reverence directed to the supreme being", "reverential worship", "devout affection"], "plague": ["a blow", "a calamity", "any afflictive evil or torment", "a great trail or vexation", "any pestilence"], "motive": ["that which incites to action", "cause", "reason", "inducement", "object", "motivation { 2 }", "the theme or subject", "that which produces conception , invention , or creation in the mind of the artist in undertaking his subject", "the guiding or controlling idea manifested in a work of art , or any part of one"], "resolve": ["the act of resolving or making clear", "resolution", "solution", "that which has been resolved on or determined", "decisive conclusion", "fixed purpose", "determination", "legal or official determination", "a legislative declaration", "a resolution"], "sailor": ["one who follows the business of navigating ships or other vessels", "one who understands the practical management of ships", "one of the crew of a vessel", "a mariner", "a common seaman"], "stability": ["the state or quality of being stable , or firm", "steadiness", "firmness", "strength to stand without being moved or overthrown", "steadiness or firmness of character", "firmness of resolution or purpose", "the quality opposite to fickleness irresolution , or inconstancy", "constancy", "steadfastness", "fixedness"], "stress": ["pressure , strain", "except in mechanics", "urgency", "importance", "weight", "significance", "the force , or combination of forces , which produces a strain", "force of utterance expended upon words or syllables"], "cost": ["the amount paid , charged , or engaged to be paid , for anything bought or taken in barter", "charge", "expense", "whatever as labor self - denial suffering etc", "loss of any kind", "detriment", "pain", "suffering", "expenses incurred in litigation"], "raft": ["a collection of logs , boards , pieces of timber , or the like , fastened together , either for their own collective conveyance on the water , or to serve as a support in conveying other things", "a float", "a collection of logs , fallen trees , etc", "a large collection of people or things taken indiscriminately"], "cat": ["a strong vessel with a narrow stern , projecting quarters , and deep waist"], "couple": ["two of the same kind connected or considered together", "a pair", "a brace", "a male and female associated together", "a man and woman who are married or betrothed"], "ambush": ["a disposition or arrangement of troops for attacking an enemy unexpectedly from a concealed station", "a device to entrap", "a snare", "a concealed station , where troops or enemies lie in wait to attack by surprise"], "tint": ["a slight coloring", "a pale or faint tinge of any color", "a color considered with reference to other very similar colors"], "telegram": ["a message sent by telegraph", "a telegraphic dispatch"], "village": ["a small assemblage of houses in the country , less than a town or city"], "poverty": ["the quality or state of being poor or indigent", "want or scarcity of means of subsistence", "indigence", "need", "any deficiency of elements or resources that are needed or desired , or that constitute richness"], "caste": ["a separate and fixed order or class of persons in society who chiefly hold intercourse among themselves"], "dream": ["the thoughts , or series of thoughts , or imaginary transactions , which occupy the mind during sleep", "a sleeping vision", "a visionary scheme", "a wild conceit", "an idle fancy", "a vagary"], "union": ["the act of uniting or joining two or more things into one , or the state of being united or joined", "junction", "coalition", "combination", "agreement and conjunction of mind , spirit , will , affections , or the like", "harmony", "concord", "that which is united , or made one", "something formed by a combination or coalition of parts or members", "a confederation", "a consolidated body", "a league"], "prize": ["that which is taken from another", "something captured", "a thing seized by force , stratagem , or superior power", "anything captured by a belligerent using the rights of war", "property captured at sea in virtue of the rights of war as a vessel"], "flat": ["a level surface , without elevation , relief , or prominences", "an extended plain", "specifically , in the united states , a level tract along the along the banks of a river", "a level tract lying at little depth below the surface of water , or alternately covered and left bare by the tide", "a shoal", "a shallow", "a strand"], "disgrace": ["the condition of being out of favor", "loss of favor , regard , or respect", "dishonor", "shame", "ignominy", "that which brings dishonor", "cause of shame or reproach", "great discredit"], "wad": ["a little mass , tuft , or bundle , as of hay or tow", "specifically : a little mass of some soft or flexible material , such as hay , straw , tow , paper , or old rope yarn , used for retaining a charge of powder in a gun , or for keeping the powder and shot close", "to diminish or avoid the effects of windage", "a soft mass , especially of some loose , fibrous substance , used for various purposes , as for stopping an aperture , padding a garment , etc", "black ocher", "plumbago , or black lead"], "walk": ["the act of walking , or moving on the feet with a slow pace", "advance without running or leaping", "the act of walking for recreation or exercise", "manner of walking", "gait", "step"], "flank": ["the fleshy or muscular part of the side of an animal , between the ribs and the hip", "the side of an army , or of any division of an army , as of a brigade , regiment , or battalion", "the extreme right or left", "any part of a work defending another by a fire along the outside of its parapet"], "rustic": ["an inhabitant of the country , especially one who is rude , coarse , or dull", "a clown", "a rural person having a natural simplicity of character or manners", "an artless , unaffected person"], "leap": ["the act of leaping , or the space passed by leaping", "a jump", "a spring", "a bound", "a fault"], "sitting": ["the state or act of one who sits", "the posture of one who occupies a seat", "a seat , or the space occupied by or allotted for a person , in a church , theater , etc"], "cultivation": ["the art or act of cultivating", "improvement for agricultural purposes or by agricultural processes", "tillage", "production by tillage", "bestowal of time or attention for self - improvement or for the benefit of others", "fostering care", "the state of being cultivated", "advancement in physical , intellectual , or moral condition", "refinement", "culture"], "democracy": ["government by the people", "a form of government in which the supreme power is retained and directly exercised by the people", "government by popular representation", "a form of government in which the supreme power is retained by the people , but is indirectly exercised through a system of representation and delegated authority periodically renewed", "a constitutional representative government", "a republic", "collectively , the people , regarded as the source of government"], "witch": ["one who practices the black art , or magic", "one regarded as possessing supernatural or magical power by compact with an evil spirit , especially with the devil", "a sorcerer or sorceress", "an ugly old woman", "a hag", "one who exercises more than common power of attraction", "a charming or bewitching person", "one given to mischief"], "build": ["form or mode of construction", "general figure", "make"], "brilliant": ["below , it has a small face or collet , parallel to the table , connected with the girdle by a pavilion of elongated facets", "the smallest size of type used in england printing", "a kind of cotton goods , figured on the weaving"], "volunteer": ["one who enters into , or offers for , any service of his own free will", "one who enters into service voluntarily , but who , when in service , is subject to discipline and regulations like other soldiers", "specifically , a voluntary member of the organized militia of a country as distinguished from the standing army", "a grantee in a voluntary conveyance", "one to whom a conveyance is made without valuable consideration", "a party , other than a wife or child of the grantor , to whom , or for whose benefit , a voluntary conveyance is made"], "framework": ["the work of framing , or the completed work", "work done in , or by means of , a frame or loom"], "president": ["the chief officer of a corporation , company , institution , society , or the like"], "revelation": ["the act of revealing , disclosing , or discovering to others what was before unknown to them", "that which is revealed", "the act of revealing divine truth"], "name": ["the title by which any person or thing is known or designated", "a distinctive specific appellation , whether of an individual or a class", "a descriptive or qualifying appellation given to a person or thing , on account of a character or acts", "reputed character", "reputation , good or bad", "estimation", "fame", "illustrious character or fame", "honorable estimation", "distinction"], "call": ["the act of calling", "a summons", "an entreaty", "an invitation", "a signal , as on a drum , bugle , trumpet , or pipe , to summon soldiers or sailors to duty", "an invitation to take charge of or serve a church as its pastor"], "instrument": ["that by means of which any work is performed , or result is effected", "a tool", "a utensil", "an implement", "a device", "a contrivance or implement , by which musical sounds are produced", "a writing , as the means of giving formal expression to some act", "a writing expressive of some act , contract , process , as a deed , contract , writ , etc"], "township": ["the district or territory of a town", "in surveys of the public land of the united states , a division of territory six miles square , containing 36 sections", "in canada , one of the subdivisions of a county"], "future": ["time to come", "collectively , events that are to happen in time to come"], "residence": ["the act or fact of residing , abiding , or dwelling in a place for some continuance of time", "the place where one resides", "an abode", "a dwelling or habitation", "a settled or permanent home or domicile", "the residing of an incumbent on his benefice"], "span": ["the space from the thumb to the end of the little finger when extended", "nine inches", "eighth of a fathom", "a small space or a brief portion of time"], "holder": ["one who is employed in the hold of a vessel", "one who , or that which , holds", "one who holds land , etc", "a tenant", "the payee of a bill of exchange or a promissory note , or the one who owns or holds it"], "limit": ["the bound , border , or edge", "the utmost extent", "the space or thing defined by limits", "that which terminates a period of time", "the period itself", "the full time or extent"], "father": ["one who has begotten a child , whether son or daughter", "a generator", "a male parent", "a male ancestor more remote than a parent", "a progenitor", "a first ancestor", "a founder of a race or family"], "absurdity": ["the quality of being absurd or inconsistent with obvious truth , reason , or sound judgment", "that which is absurd", "an absurd action", "a logical contradiction"], "primitive": ["an original or primary word", "a word not derived from another"], "reproach": ["censure mingled with contempt", "abusive reflections", "a cause of blame or censure", "shame", "disgrace", "an object of blame , censure , scorn , or derision"], "wear": ["same as weir", "the act of wearing , or the state of being worn", "consumption by use", "diminution by friction", "the thing worn", "style of dress", "the fashion", "the result of wearing or use", "consumption , diminution , or impairment due to use , friction , or the like"], "fidelity": ["faithfulness", "adherence to right", "careful and exact observance of duty , or discharge of obligations", "adherence to a person or party to which one is bound", "loyalty", "adherence to the marriage contract"], "express": ["a messenger sent on a special errand", "a courier", "a regular and fast conveyance", "commonly , a company or system for the prompt and safe transportation of merchandise or parcels", "a railway train or bus for transporting passengers or goods with speed and punctuality", "a train or bus that does not stop at certain stations"], "shepherd": ["a man employed in tending , feeding , and guarding sheep , especially a flock grazing at large", "the pastor of a church", "one with the religious guidance of others"], "moderate": ["one of a party in the church of scotland in the 18th century , and part of the 19th , professing moderation in matters of church government , in discipline , and in doctrine"], "dead": ["the most quiet or deathlike time"], "hint": ["a remote allusion", "slight mention", "intimation", "insinuation", "a suggestion or reminder , without a full declaration or explanation", "an occasion or motive"], "envy": ["chagrin , mortification , discontent , or uneasiness at the sight of another ' s excellence or good fortune , accompanied with some degree of hatred and a desire to possess equal advantages", "malicious grudging", "an object of envious notice or feeling"], "strike": ["the act of striking", "an instrument with a straight edge for leveling a measure of grain , salt , and the like , scraping off what is above the level of the top", "fullness of measure", "excellence of quality"], "pint": ["a measure of capacity , equal to half a quart , or four gills , -- used in liquid and dry measures"], "ground": ["the surface of the earth", "the outer crust of the globe , or some indefinite portion of it", "a floor or pavement supposed to rest upon the earth", "a floor or pavement supposed to rest upon the earth"], "fatigue": ["weariness from bodily labor or mental exertion", "lassitude or exhaustion of strength", "the cause of weariness", "labor", "toil", "the weakening of a metal when subjected to repeated vibrations or strains"], "scent": ["that which , issuing from a body , affects the olfactory organs of animals", "odor", "smell", "specifically , the odor left by an animal on the ground in passing over it", "course of pursuit", "track of discovery", "the power of smelling", "the sense of smell"], "gray": ["any mixture of white and black", "a neutral or whitish tint", "the confederate army or a soldier in the confederate army"], "lumber": ["old or refuse household stuff", "things cumbrous , or bulky and useless , or of small value", "timber sawed or split into the form of beams , joists , boards , planks , staves , hoops , etc", "that which is smaller than heavy timber"], "sound": ["the air bladder of a fish", "a narrow passage of water , or a strait between the mainland and an island", "a strait connecting two seas or connecting a sea or lake with the ocean", "a sensation or perception of the mind received through the ear , and produced by the impulse or vibration of the air or other medium with which the ear is in contact", "the effect of an impression made on the organs of hearing by an impulse or vibration of the air caused by a collision of bodies , or by other means", "noise", "report", "noise without signification", "empty noise", "noise and nothing else"], "carriage": ["the act of carrying , transporting , or conveying", "the price or expense of carrying", "a wheeled vehicle for persons , especially one designed for elegance and comfort"], "breakfast": ["the first meal in the day , or that which is eaten at the first meal"], "carter": ["a man who drives a cart", "a teamster", "a british fish", "the whiff"], "association": ["the act of associating , or state of being associated", "union", "connection , whether of persons of things", "mental connection , or that which is mentally linked or associated with a thing", "union of persons in a company or society for some particular purpose"], "disclaimer": ["a denial , disavowal , or renunciation , as of a title , claim , interest , estate , or trust", "a public disavowal , as of pretensions , claims , opinions , and the like"], "length": ["the longest , or longer , dimension of any object , in distinction from breadth or width", "extent of anything from end to end", "the longest line which can be drawn through a body , parallel to its sides", "the quality or state of being long , in space or time", "extent", "duration"], "grass": ["popularly : herbage", "the plants which constitute the food of cattle and other beasts", "pasture", "spring"], "rash": ["a fine eruption or efflorescence on the body , with little or no elevation"], "inquisition": ["the act of inquiring", "inquiry", "search", "examination", "inspection", "investigation", "judicial inquiry", "official examination", "inquest", "the finding of a jury , especially such a finding under a writ of inquiry"], "conspiracy": ["a combination of people for an evil purpose", "an agreement , between two or more persons , to commit a crime in concert , as treason", "a plot", "an agreement , manifesting itself in words or deeds , by which two or more persons confederate to do an unlawful act , or to use unlawful to do an act which is lawful", "confederacy"], "invention": ["the act of finding out or inventing", "contrivance or construction of that which has not before existed", "that which is invented", "an original contrivance or construction", "a device", "thought", "idea"], "gait": ["a going", "a walk", "a march", "a way", "manner of walking or stepping", "bearing or carriage while moving"], "dialect": ["means or mode of expressing thoughts", "language", "tongue", "form of speech", "the form of speech of a limited region or people , as distinguished from ether forms nearly related to it", "a variety or subdivision of a language", "speech characterized by local peculiarities or specific circumstances"], "skipper": ["a young , thoughtless person", "the saury", "the master of a fishing or small trading vessel", "the master or captain of any vessel"], "depth": ["the quality of being deep", "deepness", "perpendicular measurement downward from the surface , or horizontal measurement backward from the front", "profoundness", "extent or degree of intensity", "abundance", "completeness", "lowness"], "fuel": ["any matter used to produce heat by burning", "that which feeds fire", "combustible matter used for fires , as wood , coal , peat , etc", "anything that serves to feed or increase passion or excitement"], "heir": ["one who inherits , or is entitled to succeed to the possession of , any property after the death of its owner", "one who receives any endowment from an ancestor or relation"], "injury": ["any damage or hurt done to a person or thing", "detriment to , or violation of , the person , character , feelings , rights , property , or interests of an individual", "that which injures , or occasions wrong , loss , damage , or detriment", "harm", "hurt", "loss", "mischief", "wrong", "evil"], "use": ["the act of employing anything , or of applying it to one ' s service", "the state of being so employed or applied", "application", "employment", "conversion to some purpose", "occasion or need to employ", "necessity", "yielding of service", "advantage derived", "capability of being used", "usefulness", "utility"], "sixteenth": ["the quotient of a unit divided by sixteen", "one of sixteen equal parts of one whole", "the next in order after the fifteenth", "the sixth after the tenth", "an interval comprising two octaves and a second"], "facility": ["the quality of being easily performed", "freedom from difficulty", "ease", "ease in performance", "readiness proceeding from skill or use", "dexterity", "easiness to be persuaded", "readiness or compliance", "pliancy"], "coloring": ["the act of applying color to", "that which produces color", "change of appearance as by addition of color", "appearance", "show", "disguise", "misrepresentation"], "fact": ["an effect produced or achieved", "anything done or that comes to pass", "an act", "an event", "a circumstance", "reality", "actuality", "truth", "the assertion or statement of a thing done or existing", "sometimes , even when false , improperly put , by a transfer of meaning , for the thing done , or supposed to be done", "a thing supposed or asserted to be done"], "bid": ["a statement of a sum which one will give for something to be received , or will take for something to be done or furnished", "that which is offered"], "parting": ["the state of being parted", "division", "separation", "a separation", "a leave - taking", "a surface or line of separation where a division occurs"], "medicine": ["the science which relates to the prevention , cure , or alleviation of disease", "any substance administered in the treatment of disease", "a remedial agent", "a medication", "a medicament", "a remedy", "physic", "among the north american indians , any object supposed to give control over natural or magical forces , to act as a protective charm , or to cause healing", "magical power itself", "the potency which a charm , token , or rite is supposed to exert"], "giving": ["the act of bestowing as a gift", "a conferring or imparting", "the act of softening , breaking , or yielding"], "yea": ["an affirmative vote", "one who votes in the affirmative"], "emperor": ["the sovereign or supreme monarch of an empire"], "conductor": ["one who , or that which , conducts", "a leader", "a commander", "a guide", "a manager", "a director", "one in charge of a public conveyance , as of a railroad train or a street car", "the leader or director of an orchestra or chorus"], "shelf": ["a flat tablet or ledge of any material set horizontally at a distance from the floor , to hold objects of use or ornament", "a sand bank in the sea , or a rock , or ledge of rocks , rendering the water shallow , and dangerous to ships", "a stratum lying in a very even manner", "a flat , projecting layer of rock"], "minute": ["the sixtieth part of an hour", "sixty seconds", "the sixtieth part of a degree", "a nautical or a geographic mile"], "brotherhood": ["the state of being brothers or a brother", "an association for any purpose , as a society of monks", "a fraternity", "the whole body of persons engaged in the same business , -- especially those of the same profession"], "comfortable": ["a stuffed or quilted coverlet for a bed", "a comforter", "a comfort"], "running": ["the act of one who , or of that which runs", "that which runs or flows", "the quantity of a liquid which flows in a certain time or during a certain operation", "the discharge from an ulcer or other sore"], "motor": ["one who , or that which , imparts motion", "a source of mechanical power", "a prime mover", "a machine by means of which a source of power , as steam , moving water , electricity , etc"], "criticism": ["the rules and principles which regulate the practice of the critic", "a critical judgment passed or expressed", "a critical observation or detailed examination and review", "a critique", "censure"], "plenty": ["full or adequate supply", "enough and to spare", "sufficiency", "specifically , abundant productiveness of the earth", "ample supply for human wants", "abundance"], "stump": ["the part of a tree or plant remaining in the earth after the stem or trunk is cut off", "the stub", "a fixed or rooted remnant", "a stub", "the legs"], "wine": ["the expressed juice of grapes , especially when fermented", "a beverage or liquor prepared from grapes by squeezing out their juice , and ( usually ) allowing it to ferment", "intoxication"], "workmanship": ["the art or skill of a workman", "the execution or manner of making anything", "that which is effected , made , or produced", "manufacture , something made by manual labor"], "sanction": ["solemn or ceremonious ratification", "establishment or furtherance of anything by giving authority to it", "confirmation", "approbation", "anything done or said to enforce the will , law , or authority of another"], "salary": ["the recompense or consideration paid , or stipulated to be paid , to a person at regular intervals for services", "fixed wages , as by the year , quarter , or month", "stipend", "hire"], "surgeon": ["one whose profession or occupation is to cure diseases or injuries of the body by manual operation"], "gather": ["a plait or fold in cloth , made by drawing a thread through it", "a pucker", "the inclination forward of the axle journals to keep the wheels from working outward"], "habit": ["the usual condition or state of a person or thing , either natural or acquired , regarded as something had , possessed , and firmly retained", "physical temperament or constitution", "the general appearance and manner of life of a living organism", "fixed or established custom", "dinary course of conduct", "practice", "usage", "prominently the involuntary tendency or aptitude to perform certain actions which is acquired by their frequent repetition", "peculiar ways of acting", "characteristic forms of behavior"], "location": ["situation", "place", "locality", "that which is located", "a tract of land designated in place"], "constancy": ["the state or quality of being constant or steadfast", "freedom from change", "stability", "fixedness", "immutability", "fixedness or firmness of mind", "persevering resolution", "firmness of mind under sufferings steadiness in attachments or perseverance in enterprise", "stability", "fidelity"], "altar": ["a raised structure ( as a square or oblong erection of stone or wood ) on which sacrifices are offered or incense burned to a deity", "in the christian church , a construction of stone , wood , or other material for the celebration of the holy eucharist", "the communion table"], "year": ["the time of the apparent revolution of the sun trough the ecliptic", "the time in which any planet completes a revolution about the sun", "age , or old age"], "yell": ["a sharp , loud , hideous outcry"], "devil": ["the evil one", "satan , represented as the tempter and spiritual of mankind", "an evil spirit", "a demon", "a very wicked person", "any great evil"], "discord": ["want of concord or agreement", "absence of unity or harmony in sentiment or action", "variance leading to contention and strife", "disagreement", "want of musical concord or harmony", "a chord demanding resolution into a concord"], "match": ["anything used for catching and retaining or communicating fire , made of some substance which takes fire readily , or remains burning some time", "a person or thing equal or similar to another", "one able to mate or cope with another", "an equal", "a mate", "a contest to try strength or skill , or to determine superiority", "a sporting contest", "a matrimonial union", "a marriage"], "hawk": ["an effort to force up phlegm from the throat , accompanied with noise", "a small board , with a handle on the under side , to hold mortar"], "comb": ["an instrument with teeth , for straightening , cleansing , and adjusting the hair , or for keeping it in place", "a toothed instrument used for separating and cleansing wool , flax , hair , etc", "a dry measure"], "boat": ["any vessel", "usually with some epithet descriptive of its use or mode of propulsion", "the term is sometimes applied to steam vessels , even of the largest class"], "standpoint": ["a fixed point or station", "a basis or fundamental principle", "a position from which objects or principles are viewed , and according to which they are compared and judged"], "heat": ["a force in nature which is recognized in various effects , but especially in the phenomena of fusion and evaporation , and which , as manifested in fire , the sun ' s rays , mechanical action , chemical combination , etc", "the bodily feeling experienced on exposure to fire , the sun ' s rays , etc", "the reverse of cold", "high temperature , as distinguished from low temperature , or cold"], "attire": ["dress", "clothes", "headdress", "anything which dresses or adorns", "ornamental clothing", "the antlers , or antlers and scalp , of a stag or buck"], "fantastic": ["an eccentric person", "a fop"], "disappearance": ["the act of disappearing", "cessation of appearance", "removal from sight", "vanishing"], "dispute": ["verbal controversy", "contest by opposing argument or expression of opposing views or claims", "controversial discussion", "altercation", "debate", "contest", "struggle", "quarrel"], "seventh": ["one next in order after the sixth", "one coming after six others", "the quotient of a unit divided by seven", "one of seven equal parts into which anything is divided", "an interval embracing seven diatonic degrees of the scale"], "garrison": ["a body of troops stationed in a fort or fortified town"], "meeting": ["a coming together", "an assembling", "a junction , crossing , or union", "a congregation", "a collection of people", "a convention"], "carelessness": ["the quality or state of being careless", "heedlessness", "negligence", "inattention"], "knot": ["a fastening together of the parts or ends of one or more threads , cords , ropes , etc", "a lump or loop formed in a thread , cord , rope", "an ornamental tie , as of a ribbon"], "fisherman": ["one whose occupation is to catch fish", "a ship or vessel employed in the business of taking fish , as in the cod fishery"], "progress": ["in the growth of an animal or plant", "increase", "in business of any kind"], "tremble": ["an involuntary shaking or quivering"], "wages": ["a compensation given to a hired person for services", "price paid for labor", "recompense", "hire", "the share of the annual product or national dividend which goes as a reward to labor , as distinct from the remuneration received by capital in its various forms"], "life": ["the state of being which begins with generation , birth , or germination , and ends with death", "the time during which this state continues", "that state of an animal or plant in which all or any of its organs are capable of performing all or any of their functions", "of human beings : the union of the soul and body", "the duration of their union", "sometimes , the deathless quality or existence of the soul", "the vital force , whether regarded as physical or spiritual"], "inn": ["a tavern", "a public house", "a hotel", "the town residence of a nobleman or distinguished person", "one of the colleges ( societies or buildings ) in london , for students of the law barristers"], "grain": ["a single small hard seed", "a kernel , especially of those plants , like wheat , whose seeds are used for food", "the fruit of certain grasses which furnish the chief food of man , as corn , wheat , rye , oats , etc", "any small , hard particle , as of sand , sugar , salt , etc", "any minute portion or particle", "one the branches of a valley or of a river", "an iron fish spear or harpoon , having four or more barbed points", "a blade of a sword , knife , etc"], "restaurant": ["an eating house"], "herald": ["an officer whose business was to denounce or proclaim war , to challenge to battle , to proclaim peace , and to bear messages from the commander of an army", "in the middle ages , the officer charged with the above duties , and also with the care of genealogies , of the rights and privileges of noble families , and especially of armorial bearings", "one who , or that which , publishes or announces"], "mask": ["a cover , or partial cover , for the face , used for disguise or protection", "a pretext or subterfuge", "a festive entertainment of dancing or other diversions , where all wear masks", "a masquerade", "a revel", "a frolic", "a delusive show"], "disease": ["an alteration in the state of the body or of some of its organs , interrupting or disturbing the performance of the vital functions , and causing or threatening pain and weakness", "malady", "affection", "illness", "sickness", "disorder"], "circus": ["a level oblong space surrounded on three sides by seats of wood , earth , or stone , rising in tiers one above another , and divided lengthwise through the middle by a barrier around which the track or course was laid out", "a circular inclosure for the exhibition of feats of horsemanship , acrobatic displays , etc"], "ethics": ["the science of human duty", "the body of rules of duty drawn from this science", "rules of practice in respect to a single class of human actions"], "suffering": ["the bearing of pain , inconvenience , or loss", "pain endured", "distress , loss , or injury incurred"], "sultan": ["a ruler , or sovereign , of a mohammedan state", "specifically , the ruler of the turks"], "lightness": ["the state , condition , or quality , of being light or not heavy", "buoyancy", "levity", "fickleness", "nimbleness", "delicacy", "grace", "illumination , or degree of illumination"], "world": ["the earth and the surrounding heavens", "the creation", "the system of created things", "existent creation", "the universe", "any planet or heavenly body , especially when considered as inhabited , and as the scene of interests analogous with human interests", "the earth and its inhabitants , with their concerns", "the sum of human affairs and interests"], "tavern": ["an inn", "a hotel", "in modern times a public house licensed to sell liquor in small quantities"], "duck": ["a pet", "a darling", "a linen ( or sometimes cotton ) fabric , finer and lighter than canvas , -- used for the lighter sails of vessels , the sacking of beds , and sometimes for men ' s clothing", "the light clothes worn by sailors in hot climates"], "ministry": ["the act of ministering", "ministration", "service", "agency", "instrumentality", "the office , duties , or functions of a minister , servant , or agent", "ecclesiastical , executive , or ambassadorial function or profession"], "identity": ["the state or quality of being identical , or the same", "sameness", "the condition of being the same with something described or asserted , or of possessing a character claimed", "an identical equation"], "tailor": ["one whose occupation is to cut out and make men ' s garments", "one who cuts out and makes ladies ' outer garments", "the silversides"], "deck": ["larger ships have two or three decks", "the roof of a passenger car"], "nurse": ["one who nourishes", "a person who supplies food , tends , or brings up", "as : a woman who has the care of young children", "a lieutenant or first officer , who is the real commander when the captain is unfit for his place"], "afternoon": ["the part of the day which follows noon , between noon and evening"], "ward": ["the act of guarding", "watch", "guard", "guardianship", "specifically , a guarding during the day", "one who , or that which , guards", "garrison", "defender", "protector", "means of guarding", "defense", "protection", "the state of being under guard or guardianship", "confinement under guard", "the condition of a child under a guardian", "custody"], "discretion": ["the quality of being discreet", "wise conduct and management", "cautious discernment , especially as to matters of propriety and self - control", "prudence", "circumspection", "wariness", "discrimination", "freedom to act according to one ' s own judgment", "unrestrained exercise of choice or will"], "trap": ["a machine or contrivance that shuts suddenly , as with a spring , used for taking game or other animals", "a snare", "an ambush", "a stratagem", "any device by which one may be caught unawares"], "fish": ["a counter , used in various games", "a name loosely applied in popular usage to many animals of diverse characteristics , living in the water", "the twelfth sign of the zodiac"], "sweep": ["the act of sweeping", "the compass or range of a stroke", "the compass of any turning body or of any motion"], "literature": ["learning", "acquaintance with letters or books", "the collective body of literary productions , embracing the entire results of knowledge and fancy preserved in writing", "the whole body of literary productions or writings upon a given subject or in reference to a particular science or branch of knowledge or of a given country or period"], "necessary": ["something that one can not do without", "a requisite", "an essential", "a privy", "a water - closet"], "purchase": ["the act of seeking and acquiring property", "the acquisition of title to , or properly in , anything for a price", "buying for money or its equivalent", "that which is obtained , got , or acquired , in any manner , honestly or dishonestly", "property", "possession", "acquisition"], "sensibility": ["the quality or state of being sensible , or capable of sensation", "capacity to feel or perceive", "the capacity of emotion or feeling , as distinguished from the intellect and the will", "peculiar susceptibility of impression , pleasurable or painful", "delicacy of feeling", "quick emotion or sympathy", "experience of sensation", "actual feeling"], "axis": ["a straight line , real or imaginary , passing through a body , on which it revolves , or may be supposed to revolve", "a line passing through a body or system around which the parts are symmetrically arranged", "a straight line with respect to which the different parts of a magnitude are symmetrically arranged", "the stem", "the central part , or longitudinal support , on which organs or parts are arranged", "the central line of any body"], "interest": ["excitement of feeling , whether pleasant or painful , accompanying special attention to some object", "concern", "a desire to learn more about a topic or engage often in an activity", "participation in advantage , profit , and responsibility", "share", "portion", "part", "advantage , personal or general", "good , regarded as a selfish benefit", "profit", "benefit"], "guarantee": ["in law and common usage : a promise to answer for the payment of some debt , or the performance of some duty , in case of the failure of another person , who is , in the first instance , liable to such payment or performance", "a warranty", "a security", "one who binds himself to see an undertaking of another performed", "a guarantor", "the person to whom a guaranty is made"], "manhood": ["the state of being man as a human being , or man as distinguished from a child or a woman", "manly quality", "virility", "courage", "bravery", "resolution", "the genitalia of a male human"], "apparition": ["the act of becoming visible", "appearance", "visibility", "the thing appearing", "a visible object", "a form", "an unexpected , wonderful , or preternatural appearance", "a ghost", "a specter", "a phantom"], "wanderer": ["one who wanders", "a rambler", "one who deviates from duty"], "exit": ["the departure of a player from the stage , when he has performed his part", "any departure", "the act of quitting the stage of action or of life", "death", "a way of departure", "passage out of a place", "egress", "way out"], "bury": ["a borough", "a manor"], "basin": ["a hollow vessel or dish , to hold water for washing , and for various other uses"], "perception": ["the act of perceiving", "cognizance by the senses or intellect", "discernment", "cognition", "the faculty of perceiving", "the faculty , or peculiar part , of man ' s constitution by which he has knowledge through the medium or instrumentality of the bodily organs"], "cry": ["a loud utterance", "the inarticulate sound produced by one of the lower animals", "outcry", "clamor", "tumult", "popular demand", "any expression of grief , distress , etc", "a loud sound , uttered in lamentation"], "thigh": ["the proximal segment of the hind limb between the knee and the trunk"], "spy": ["one who keeps a constant watch of the conduct of others", "a person sent secretly into an enemy ' s camp , territory , or fortifications , to inspect his works , ascertain his strength , movements , or designs , and to communicate such intelligence to the proper officer"], "casting": ["the act of one who casts or throws , as in fishing", "the act or process of making casts or impressions , or of shaping metal or plaster in a mold", "the act or the process of pouring molten metal into a mold", "that which is cast in a mold", "the mass of metal so cast"], "assistant": ["one who , or that which , assists", "a helper", "an auxiliary", "a means of help", "an attendant", "one who is present"], "branch": ["a shoot or secondary stem growing from the main stem , or from a principal limb or bough of a tree or other plant", "any arm or part connected with the main body of thing", "ramification", "any member or part of a body or system", "a distinct article", "a section or subdivision", "a department"], "pan": ["a part", "a portion", "a leaf of gold or silver", "a shallow , open dish or vessel , usually of metal , employed for many domestic uses , as for setting milk for cream , for frying or baking food , etc", "employed for various uses in manufacturing", "a closed vessel for boiling or evaporating", "the part of a flintlock which holds the priming"], "spear": ["a long , pointed weapon , used in war and hunting , by thrusting or throwing", "a weapon with a long shaft and a sharp head or blade", "a lance"], "radiant": ["a body radiating light brightly", "a straight line proceeding from a given point , or fixed pole , about which it is conceived to revolve", "the point in the heavens at which the apparent paths of shooting stars meet , when traced backward , or whence they appear to radiate"], "shrink": ["the act shrinking", "shrinkage", "contraction", "recoil", "withdrawal"], "artillery": ["cannon", "great guns"], "gospel": ["glad tidings", "the good news concerning christ the kingdom of god and salvation", "a selection from one of the gospels , for use in a religious service"], "influence": ["in general the bringing about of an effect physical or moral by a gradual process", "controlling power quietly exerted", "reputation", "acknowledged ascendency", "induction"], "dispatch": ["the act of sending a message or messenger in haste or on important business", "any sending away", "dismissal", "riddance", "the finishing up of a business", "speedy performance , as of business", "prompt execution", "diligence", "haste"], "peninsula": ["a portion of land nearly surrounded by water , and connected with a larger body by a neck , or isthmus"], "kingdom": ["the rank , quality , state , or attributes of a king", "royal authority", "sovereign power", "rule", "dominion", "monarchy", "the territory or country subject to a king or queen", "the dominion of a monarch", "the sphere in which one is king or has control", "an extensive scientific division distinguished by leading or ruling characteristics", "a principal division", "a department"], "coolness": ["the state of being cool", "a moderate degree of cold", "a moderate degree , or a want , of passion", "want of ardor , zeal , or affection", "calmness", "calm impudence", "self - possession"], "effect": ["execution", "performance", "realization", "operation", "manifestation", "expression", "sign", "in general : that which is produced by an agent or cause", "the event which follows immediately from an antecedent , called the cause", "result", "consequence", "outcome", "fruit"], "mystery": ["a profound secret", "something wholly unknown , or something kept cautiously concealed , and therefore exciting curiosity or wonder", "something which has not been or can not be explained", "specifically that which is beyond human comprehension", "a kind of secret religious celebration , to which none were admitted except those who had been initiated by certain preparatory ceremonies", "the consecrated elements in the eucharist", "a trade", "a handicraft", "any business with which one is usually occupied", "a dramatic representation of a scriptural subject , often some event in the life of christ", "a dramatic composition of this character"], "avail": ["profit", "advantage toward success", "benefit", "value", "proceeds"], "lift": ["act of lifting", "that which is lifted", "the space or distance through which anything is lifted", "help", "assistance , as by lifting"], "bewilderment": ["the state of being bewildered", "a bewildering tangle or confusion"], "assault": ["a violent onset or attack with physical means , as blows , weapons , etc", "an onslaught", "the rush or charge of an attacking force", "onset", "a violent onset or attack with moral weapons , as words , arguments , appeals , and the like", "an apparently violent attempt , or willful offer with force or violence , to do hurt to another", "an attempt or offer to beat another , accompanied by a degree of violence , but without touching his person , as by lifting the fist , or a cane , in a threatening manner , or by striking at him , and missing him"], "agriculture": ["the art or science of cultivating the ground , including the harvesting of crops , and the rearing and management of live stock", "tillage", "husbandry", "farming"], "wickedness": ["the quality or state of being wicked", "departure from the rules of the divine or the moral law", "evil disposition or practices", "immorality", "depravity", "sinfulness", "a wicked thing or act", "crime", "sin", "iniquity"], "float": ["a mass of timber or boards fastened together , and conveyed down a stream by the current", "a raft", "the hollow , metallic ball of a self - acting faucet , which floats upon the water in a cistern or boiler", "the cork or quill used in angling , to support the bait line , and indicate the bite of a fish"], "gout": ["a drop", "a clot or coagulation", "a constitutional disease , occurring by paroxysms"], "duchess": ["the wife or widow of a duke", "a lady who has the sovereignty of a duchy in her own right"], "chariot": ["a two - wheeled car or vehicle for war , racing , state processions , etc", "a four - wheeled pleasure or state carriage , having one seat"], "burden": ["that which is borne or carried", "a load", "that which is borne with labor or difficulty", "that which is grievous , wearisome , or oppressive", "the capacity of a vessel , or the weight of cargo that she will carry", "the verse repeated in a song , or the return of the theme at the end of each stanza", "the chorus", "refrain", "the main topic", "the drone of a bagpipe"], "dish": ["a vessel , as a platter , a plate , a bowl , used for serving up food at the table", "any particular kind of food especially prepared food"], "pull": ["the act of pulling or drawing with force", "an effort to move something by drawing toward one", "a contest", "a struggle", "a pluck", "loss or violence suffered"], "sister": ["a female who has the same parents with another person , or who has one of them only", "one of the same kind , or of the same condition"], "drop": ["the quantity of fluid which falls in one small spherical mass", "a liquid globule", "a minim", "also the smallest easily measured portion of a fluid", "a small quantity", "as a hanging diamond ornament , an earring , a glass pendant on a chandelier , a sugarplum ( sometimes medicated ), or a kind of shot or slug"], "deception": ["the act of deceiving or misleading", "that which deceives or is intended to deceive", "false representation", "artifice", "cheat", "fraud"], "wood": ["a large and thick collection of trees", "a forest or grove", "the substance of trees and the like", "the hard fibrous substance which composes the body of a tree and its branches , and which is covered by the bark", "timber", "the fibrous material which makes up the greater part of the stems and branches of trees and shrubby plants , and is found to a less extent in herbaceous stems"], "cellar": ["a room or rooms under a building , and usually below the surface of the ground , where provisions and other stores are kept"], "gear": ["clothing", "garments", "naments", "goods", "property", "household stuff", "whatever is prepared for use or wear", "manufactured stuff or material"], "lawyer": ["one versed in the laws , or a practitioner of law", "the black - necked stilt", "the bowfin"], "courtesy": ["politeness", "civility", "urbanity", "an act of civility or respect", "an act of kindness or favor performed with politeness", "favor or indulgence , as distinguished from right", "an act of civility , respect , or reverence , made by women , consisting of a slight depression or dropping of the body , with bending of the knees"], "contribution": ["the act of contributing", "that which is contributed"], "birth": ["the act or fact of coming into life , or of being born", "lineage", "extraction", "descent", "noble extraction", "the condition to which a person is born", "natural state or position", "inherited disposition or tendency"], "amendment": ["an alteration or change for the better", "correction of a fault or of faults", "reformation of life by quitting vices", "in public bodies", "any alternation made or proposed to be made in a bill or motion by adding , changing , substituting , or omitting", "correction of an error in a writ or process"], "candy": ["it is often made by boiling sugar or molasses to the desired consistency , and than crystallizing , molding , or working in the required shape", "cocaine"], "rear": ["the back or hindmost part", "that which is behind , or last in order", "specifically , the part of an army or fleet which comes last , or is stationed behind the rest"], "superior": ["one who is above , or surpasses , another in rank , station , office , age , ability , or merit", "one who surpasses in what is desirable", "the head of a monastery , convent , abbey , or the like"], "quarry": ["a part of the entrails of the beast taken , given to the hounds", "a heap of game killed", "the object of the chase", "the animal hunted for", "game", "the game hunted with hawks", "a place , cavern , or pit where stone is taken from the rock or ledge , or dug from the earth , for building or other purposes", "a stone pit"], "guard": ["one who , or that which , guards from injury , danger , exposure , or attack", "defense", "protection", "a man , or body of men , stationed to protect or control a person or position", "a watch", "a sentinel", "one who has charge of a mail coach or a railway train", "a conductor"], "angle": ["the inclosed space near the point where two lines meet", "a corner", "a nook", "the figure made by", "the difference of direction of two lines"], "performance": ["the act of performing", "the carrying into execution or action", "execution", "achievement", "accomplishment", "representation by action", "that which is performed or accomplished", "a thing done or carried through", "an achievement", "a deed", "an act", "a feat", "an action of an elaborate or public character"], "divinity": ["the state of being divine", "the nature or essence of god", "deity", "godhead", "the deity", "the supreme being", "god", "a pretended deity of pagans", "a false god"], "sponge": ["one who lives upon others", "a pertinacious and indolent dependent", "a parasite", "a sponger"], "abstract": ["a brief", "a state of separation from other things"], "elect": ["one chosen or set apart", "those who are chosen for salvation"], "revival": ["renewed attention to something , as to letters or literature", "renewed performance of , or interest in , something , as the drama and literature"], "tempest": ["an extensive current of wind , rushing with great velocity and violence , and commonly attended with rain , hail , or snow", "a furious storm", "any violent tumult or commotion"], "intellectual": ["the intellect or understanding", "mental powers or faculties", "a learned person or one of high intelligence", "one who places greatest value on activities requiring exercise of the intelligence , such as study , complex forms of knowledge , literature and aesthetic matters , reflection and philosophical speculation"], "fireplace": ["the part a chimney appropriated to the fire", "a hearth"], "flashing": ["the creation of an artifical flood by the sudden letting in of a body of water", "pieces of metal , built into the joints of a wall , so as to lap over the edge of the gutters or to cover the edge of the roofing", "the reheating of an article at the furnace aperture during manufacture to restore its plastic condition", "the reheating of a globe of crown glass to allow it to assume a flat shape as it is rotated"], "morrow": ["the next following day", "the day subsequent to any day specified or understood", "the day following the present"], "snuff": ["the part of a candle wick charred by the flame , whether burning or not", "a sniff", "pulverized tobacco , etc", "the amount taken at once"], "tariff": ["a schedule , system , or scheme of duties imposed by the government of a country upon goods imported or exported", "the duty , or rate of duty , so imposed", "any schedule or system of rates , changes , etc"], "murderer": ["one guilty of murder", "a person who , in possession of his reason , unlawfully kills a human being with premeditated malice"], "olive": ["a tree with small oblong or elliptical leaves , axillary clusters of flowers , and oval , one - seeded drupes"], "smell": ["the quality of any thing or substance , or emanation therefrom , which affects the olfactory organs", "odor", "scent", "fragrance", "perfume"], "planting": ["the act or operation of setting in the ground for propagation , as seeds , trees , shrubs , etc", "that which is planted", "a plantation", "the laying of the first courses of stone in a foundation"], "liberty": ["the state of a free person", "exemption from subjection to the will of another claiming ownership of the person or services", "freedom", "freedom from imprisonment , bonds , or other restraint upon locomotion", "a privilege conferred by a superior power", "permission granted", "leave"], "admiration": ["wonder mingled with approbation or delight", "an emotion excited by a person or thing possessed of wonderful or high excellence", "something to excite wonder , or pleased surprise", "a prodigy"], "incline": ["an inclined plane", "an ascent or descent", "a grade or gradient", "a slope"], "nobility": ["the quality or state of being noble", "superiority of mind or of character", "commanding excellence", "eminence", "the state of being of high rank or noble birth", "patrician dignity", "antiquity of family", "distinction by rank , station , or title , whether inherited or conferred", "those who are noble", "the collective body of nobles or titled persons in a state", "the aristocratic and patrician class", "the peerage"], "apprentice": ["one who is bound by indentures or by legal agreement to serve a mechanic , or other person , for a certain time , with a view to learn the art , or trade , in which his master is bound to instruct him", "one not well versed in a subject", "a tyro"], "communication": ["the act or fact of communicating", "intercourse by words , letters , or messages", "interchange of thoughts or opinions , by conference or other means", "conference", "correspondence", "association", "company"], "hiding": ["concealment", "a flogging"], "custody": ["a keeping or guarding", "care , watch , inspection , for keeping , preservation , or security", "judicial or penal safe - keeping", "restraint of liberty", "confinement", "imprisonment"], "random": ["a roving motion", "course without definite direction", "want of direction , rule , or method", "hazard", "chance", "at hazard", "distance to which a missile is cast", "range", "reach", "the direction of a rake - vein"], "alley": ["a narrow passage", "a walk or passage in a garden or park , bordered by rows of trees or bushes", "a bordered way", "a narrow passage or way in a city , as distinct from a public street", "a choice taw or marble"], "season": ["one of the divisions of the year , marked by alterations in the length of day and night , or by distinct conditions of temperature , moisture , etc", "other parts have but two , -- the dry and the rainy", "a period of time especially as regards its fitness for anything contemplated or done", "a suitable or convenient time", "proper conjuncture", "a period of time not very long", "a while", "a time"], "distinction": ["the act of distinguishing or denoting the differences between objects , or the qualities by which one is known from others", "exercise of discernment", "discrimination", "that which distinguishes one thing from another", "distinguishing quality", "sharply defined difference", "estimation of difference", "regard to differences or distinguishing circumstance"], "conception": ["the act of conceiving in the womb", "the initiation of an embryonic animal life", "the state of being conceived", "beginning", "the power or faculty of apprehending of forming an idea in the mind", "the power of recalling a past sensation or perception"], "brother": ["a male person who has the same father and mother with another person , or who has one of them only", "one related or closely united to another by some common tie or interest , as of rank , profession , membership in a society , toil , suffering , etc", "one who , or that which , resembles another in distinctive qualities or traits of character"], "weaving": ["an incessant motion of a horse ' s head , neck , and body , from side to side , fancied to resemble the motion of a hand weaver in throwing the shuttle"], "embrace": ["intimate or close encircling with the arms", "pressure to the bosom", "clasp", "hug"], "stanza": ["a number of lines or verses forming a division of a song or poem , and agreeing in meter , rhyme , number of lines , etc", "a part of a poem , ordinarily containing every variation of measure in that poem", "a combination or arrangement of lines usually recurring , whether like or unlike , in measure", "an apartment or division in a building", "a room or chamber"], "revolver": ["one who , or that which , revolves", "specifically , a firearm ( commonly a pistol ) with several chambers or barrels so arranged as to revolve on an axis , and be discharged in succession by the same lock", "a repeater"], "squadron": ["a body of cavalry comprising two companies or troops , and averaging from one hundred and twenty to two hundred men", "a detachment of vessels employed on any particular service or station , under the command of the senior officer"], "glee": ["joy", "merriment", "mirth", "gayety", "an unaccompanied part song for three or more solo voices"], "churchyard": ["the ground adjoining a church , in which the dead are buried", "a cemetery"], "market": ["a meeting together of people , at a stated time and place , for the purpose of buying and selling ( as cattle , provisions , wares , etc", "a place where provisions are sold", "an opportunity for selling or buying anything", "demand , as shown by price offered or obtainable"], "territory": ["a large extent or tract of land", "a region", "a country", "a district", "the extent of land belonging to , or under the dominion of , a prince , state , or other form of government", "often , a tract of land lying at a distance from the parent country or from the seat of government", "in the united states , a portion of the country not included within the limits of any state , and not yet admitted as a state into the union , but organized with a separate legislature , under a territorial governor and other officers appointed by the president and senate of the united states"], "ruin": ["destruction", "overthrow", "that which is fallen down and become worthless from injury or decay", "in the plural the remains of a destroyed dilapidated or desolate house fortress city or the like"], "hero": ["an illustrious man , supposed to be exalted , after death , to a place among the gods", "a demigod , as hercules", "a man of distinguished valor or enterprise in danger , or fortitude in suffering", "a prominent or central personage in any remarkable action or event", "a great or illustrious person", "the principal personage in a poem , story , and the like , or the person who has the principal share in the transactions related"], "tact": ["the sense of touch", "feeling", "the stroke in beating time", "sensitive mental touch", "peculiar skill or faculty", "nice perception or discernment"], "move": ["the act of moving", "a movement", "the act of moving one of the pieces , from one position to another , in the progress of the game", "one ' s turn", "an act for the attainment of an object", "a step in the execution of a plan or purpose"], "peer": ["an equal", "a match", "a mate", "a comrade", "a companion", "a fellow", "an associate", "a nobleman", "a member of one of the five degrees of the british nobility , namely , duke , marquis , earl , viscount , baron"], "dash": ["violent striking together of two bodies", "collision", "crash", "a sudden check", "frustration", "ruin", "a slight admixture , infusion , or adulteration"], "principal": ["a leader , chief , or head", "one who takes the lead", "one who acts independently , or who has controlling authority or influence"], "white": ["the color of pure snow", "one of the natural colors of bodies , yet not strictly a color , but a composition of all colors", "the opposite of black", "whiteness", "something having the color of snow", "the center of a mark at which a missile is shot"], "failure": ["cessation of supply , or total defect", "a failing", "deficiency", "omission", "nonperformance", "want of success"], "dealing": ["the act of one who deals", "distribution of anything , as of cards to the players", "method of business", "traffic", "intercourse", "transaction"], "mastery": ["the position or authority of a master", "dominion", "command", "supremacy", "superiority", "superiority in war or competition", "victory", "triumph", "the act process of mastering"], "characteristic": ["a distinguishing trait , quality , or property", "an element of character", "that which characterized", "the integral part ( whether positive or negative ) of a logarithm"], "philosopher": ["one versed in , or devoted to , philosophy", "one who reduces the principles of philosophy to practice in the conduct of life", "one who lives according to the rules of practical wisdom"], "dagger": ["a timber placed diagonally in a ship ' s frame"], "theater": ["an edifice in which dramatic performances or spectacles are exhibited for the amusement of spectators", "anciently uncovered , except the stage , but in modern times roofed"], "setting": ["the act of one who , or that which , sets", "the act of marking the position of game , as a setter does", "hunting with a setter", "something set in , or inserted"], "reporter": ["one who reports", "an officer or person who makes authorized statements of law proceedings and decisions , or of legislative debates", "one who reports speeches , the proceedings of public meetings , news , etc"], "haunt": ["a place to which one frequently resorts"], "reading": ["the act of one who reads", "perusal", "printed or written matter to be read", "study of books", "literary scholarship", "public recital"], "garb": ["clothing in general", "the whole dress or suit of clothes worn by any person , especially when indicating rank or office", "costume", "fashion", "a sheaf of grain ( wheat , unless otherwise specified )"], "spoke": ["the radius or ray of a wheel", "one of the small bars which are inserted in the hub , or nave , and which serve to support the rim or felly", "a projecting handle of a steering wheel", "a rung , or round , of a ladder"], "wanton": ["a roving , frolicsome thing", "a trifler", "one brought up without restraint", "a lewd person", "a lascivious man or woman"], "winter": ["the season of the year in which the sun shines most obliquely upon any region", "the period of decay , old age , death , or the like"], "existence": ["the state of existing or being", "actual possession of being", "continuance in being", "continued or repeated manifestation", "occurrence , as of events of any kind", "that which exists", "a being", "a creature", "an entity"], "support": ["that which upholds , sustains , or keeps from falling , as a prop , a pillar , or a foundation of any kind", "that which maintains or preserves from being overcome , falling , yielding , sinking , giving way , or the like", "subsistence", "maintenance", "assistance"], "objective": ["an object glass"], "honesty": ["the quality or state of being honest", "probity", "fairness and straightforwardness of conduct , speech , etc", "integrity", "sincerity", "freedom from fraud or guile", "chastity", "modesty", "satin flower", "the name of two cruciferous herbs having large flat pods , the round shining partitions of which are more beautiful than the blossom"], "swallow": ["the act of swallowing", "the gullet , or esophagus", "the throat", "taste", "relish", "inclination", "liking"], "upset": ["an overturn"], "lasting": ["continuance", "endurance", "a species of very durable woolen stuff , used for women ' s shoes", "everlasting", "the act or process of shaping on a last"], "illumination": ["the act of illuminating , or supplying with light", "the state of being illuminated", "festive decoration of houses or buildings with lights", "adornment of books and manuscripts with colored illustrations"], "compact": ["an agreement between parties", "a covenant or contract"], "parent": ["one who begets , or brings forth , offspring", "a father or a mother", "that which produces", "cause", "source", "author", "begetter"], "inclination": ["the act of inclining , or state of being inclined", "a leaning", "a direction or tendency from the true vertical or horizontal direction", "a tendency towards another body or point"], "shining": ["emission or reflection of light"], "air": ["the fluid which we breathe , and which surrounds the earth", "the atmosphere", "a particular state of the atmosphere , as respects heat , cold , moisture , etc"], "thread": ["a very small twist of flax , wool , cotton , silk , or other fibrous substance , drawn out to considerable length", "one fiber of a cord composed of multiple fibers", "a filament of any substance , as of glass , gold or silver", "a filamentous part of an object , such as a flower", "a component fiber of any or of any fibrous substance , as of bark", "the prominent part of the spiral of a screw or nut", "the rib"], "censure": ["reprehension", "blame", "judicial or ecclesiastical sentence or reprimand", "condemnatory judgment"], "welfare": ["well - doing or well - being in any respect", "exemption from any evil or calamity", "prosperity", "happiness"], "tracing": ["the act of one who traces", "the act of copying by marking on thin paper or other transparent substance the lines of a pattern placed beneath", "a regular path or track", "a course"], "lily": ["that end of a compass needle which should point to the north"], "dainty": ["that which is delicious or delicate", "a delicacy", "a term of fondness"], "destructive": ["one who destroys", "a radical reformer"], "rung": ["a floor timber in a ship", "one of the rounds of a ladder", "one of the stakes of a cart", "a spar", "a heavy staff"], "joy": ["the passion or emotion excited by the acquisition or expectation of good", "pleasurable feelings or emotions caused by success , good fortune , and the like , or by a rational prospect of possessing what we love or desire", "gladness", "exhilaration of spirits", "delight", "gayety", "mirth", "merriment", "festivity"], "inquisitive": ["one curious in research"], "ordinance": ["a rule established by authority", "a permanent rule of action", "a statute , law , regulation , rescript , or accepted usage", "an edict or decree", "a local law enacted by a municipal government", "an established rite or ceremony"], "doll": ["a small , usually flexible figure representing a human being , especially a toy baby for a little girl", "a child ' s puppet", "an attractive woman or girl"], "half": ["one of two equal parts into which anything may be divided , or considered as divided"], "external": ["outward part", "that which makes a show , rather than that which is intrinsic", "visible form"], "coin": ["a corner or external angle", "a wedge", "a piece of metal on which certain characters are stamped by government authority , making it legally current as money", "that which serves for payment or recompense"], "basket": ["the two back seats facing one another on the outside of a stagecoach"], "clergy": ["the body of men set apart , by due ordination , to the service of god , in the christian church , in distinction from the laity", "in england , usually restricted to the ministers of the established church"], "vigor": ["active strength or force of body or mind", "capacity for exertion , physically , intellectually , or morally", "force", "energy", "strength or force in animal or vegetable nature or action", "strength", "efficacy", "potency"], "finding": ["that which is found , come upon , or provided", "plural ), that which a journeyman artisan finds or provides for himself", "as tools , trimmings , etc", "support", "maintenance", "that which is provided for one", "provision", "the result of a judicial examination or inquiry , especially into some matter of fact", "a verdict"], "intuition": ["direct apprehension or cognition", "immediate knowledge , as in perception or consciousness", "quick or ready insight or apprehension", "any quick insight , recognized immediately without a reasoning process", "a belief arrived at unconsciously"], "instant": ["a point in time", "a moment", "a portion of time too short to be estimated", "any particular moment", "a day of the present or current month"], "voluntary": ["specifically , an organ solo played before , during , or after divine service"], "mineral": ["an inorganic species or substance occurring in nature , having a definite chemical composition and usually a distinct crystalline form"], "fourth": ["one of four equal parts into which one whole may be divided", "the quotient of a unit divided by four", "the interval of two tones and a semitone , embracing four diatonic degrees of the scale", "one coming next in order after the third"], "resistance": ["the act of resisting", "opposition , passive or active", "the quality of not yielding to force or external pressure", "that power of a body which acts in opposition to the impulse or pressure of another , or which prevents the effect of another power", "a means or method of resisting", "that which resists"], "dying": ["passage from life to death", "loss of life"], "cup": ["a small vessel , used commonly to drink from", "in modern times the pottery or porcelain vessel commonly with a handle used with a saucer in drinking tea coffee and the like", "the contents of such a vessel", "social or excessive indulgence in intoxicating drinks", "revelry"], "dam": ["a female parent", "sometimes applied in contempt to a human mother", "a king or crowned piece in the game of draughts", "a barrier to prevent the flow of a liquid", "a bank of earth or wall of any kind as of masonry or wood built across a water course to confine and keep back flowing water"], "subsistence": ["real being", "existence", "that which furnishes support to animal life", "means of support", "provisions , or that which produces provisions", "livelihood"], "devotion": ["the act of devoting", "consecration", "the state of being devoted", "addiction", "eager inclination", "strong attachment love or affection", "zeal", "feelings toward god appropriately expressed by acts of worship", "devoutness", "manifestation of strong attachment", "act of worship", "prayer"], "ease": ["tranquillity", "peace", "comfort", "security", "freedom from constraint , formality , difficulty , embarrassment , etc", "facility", "liberty", "naturalness"], "eighteen": ["the number greater by a unit than seventeen"], "flute": ["a musical wind instrument , consisting of a hollow cylinder or pipe , with holes along its length , stopped by the fingers or by keys which are opened by the fingers", "a channel of curved section", "a similar channel or groove made in wood or other material , especially in plaited cloth , as in a lady ' s ruffle"], "ore": ["a native metal or its compound with the rock in which it occurs , after it has been picked over to throw out what is worthless"], "surplus": ["that which remains when use or need is satisfied , or when a limit is reached", "excess", "specifically , an amount in the public treasury at any time greater than is required for the ordinary purposes of the government"], "semblance": ["appearance", "show", "figure", "form", "likeness", "resemblance , actual or apparent", "similitude"], "tone": ["sound , or the character of a sound , or a sound considered as of this or that character", "accent , or inflection or modulation of the voice , as adapted to express emotion or passion", "a whining style of speaking", "a kind of mournful or artificial strain of voice"], "bee": ["a neighborly gathering of people who engage in united labor for the benefit of an individual or family", "pieces of hard wood bolted to the sides of the bowsprit , to reeve the fore - topmast stays through"], "abyss": ["any deep immeasurable and specifically hell or the bottomless pit", "infinite time", "a vast intellectual or moral depth", "the center of an escutcheon"], "arctic": ["a warm waterproof overshoe"], "purple": ["a color formed by , or resembling that formed by , a combination of the primary colors red and blue", "imperial sovereignty", "royal rank , dignity , or favor", "loosely and colloquially , any exalted station", "great wealth"], "direction": ["the act of directing , of aiming , regulating , guiding , or ordering", "guidance", "management", "superintendence", "administration", "that which is imposed by directing", "a guiding or authoritative instruction", "prescription", "der", "command", "the name and residence of a person to whom any thing is sent , written upon the thing sent", "address"], "silver": ["a soft white metallic element , sonorous , ductile , very malleable , and capable of a high degree of polish"], "bohemian": ["a native of bohemia"], "law": ["in general , a rule of being or of conduct , established by an authority able to enforce its will", "a controlling regulation", "the mode or order according to which an agent or a power acts", "in morals : the will of god as the rule for the disposition and conduct of all responsible beings toward him and toward each other", "a rule of living , conformable to righteousness", "the rule of action as obligatory on the conscience or moral nature", "the jewish or mosaic code , and that part of scripture where it is written , in distinction from the gospel", "also the old testament"], "deliberation": ["the act of deliberating , or of weighing and examining the reasons for and against a choice or measure", "careful consideration", "mature reflection", "careful discussion and examination of the reasons for and against a measure"], "route": ["the course or way which is traveled or passed , or is to be passed", "a passing", "a course", "a road or path", "a march"], "shop": ["a building or an apartment in which goods , wares , drugs , etc", "a person ' s occupation , business , profession , or the like , as a subject of attention , interest , conversation , etc"], "arrow": ["a missile weapon of offense , slender , pointed , and usually feathered and barbed , to be shot from a bow"], "sally": ["a leaping forth", "a darting", "a spring", "a rushing or bursting forth", "a quick issue", "a sudden eruption", "specifically , an issuing of troops from a place besieged to attack the besiegers", "a sortie", "an excursion from the usual track", "range", "digression", "deviation"], "unity": ["the state of being one", "oneness", "concord", "harmony", "conjunction", "agreement", "uniformity", "any definite quantity , or aggregate of quantities or magnitudes taken as one , or for which 1 is made to stand in calculation"], "source": ["the rising from the ground , or beginning , of a stream of water or the like", "a spring", "a fountain", "that from which anything comes forth , regarded as its cause or origin", "the person from whom anything originates", "first cause"], "touch": ["the act of touching , or the state of being touched", "contact", "the sense by which pressure or traction exerted on the skin is recognized", "the sense by which the properties of bodies are determined by contact", "the tactile sense", "act or power of exciting emotion"], "fuss": ["a tumult", "a bustle", "unnecessary or annoying ado about trifles"], "oracle": ["the answer of a god , or some person reputed to be a god , to an inquiry respecting some affair or future event , as the success of an enterprise or battle", "the deity who was supposed to give the answer", "the place where it was given", "the entire sacred scriptures -- usually in the plural"], "veneration": ["the highest degree of respect and reverence", "respect mingled with awe", "a feeling or sentiment excited by the dignity , wisdom , or superiority of a person , by sacredness of character , by consecration to sacred services , or by hallowed associations"], "secret": ["something studiously concealed", "a thing kept from general knowledge", "what is not revealed , or not to be revealed", "a thing not discovered", "a mystery", "the parts which modesty and propriety require to be concealed", "the genital organs"], "resurrection": ["a rising again", "the resumption of vigor", "the rising again from the dead", "the resumption of life by the dead", "state of being risen from the dead", "future state"], "submarine": ["a ship that can travel under the surface of the water"], "liar": ["a person who knowingly utters falsehood", "one who lies"], "comfort": ["encouragement", "solace", "consolation in trouble", "that which affords consolation", "a state of quiet enjoyment", "freedom from pain , want , or anxiety", "whatever contributes to such a condition", "a comfortable"], "marking": ["the act of one who , or that which , marks", "the mark or marks made", "arrangement or disposition of marks or coloring"], "knave": ["a tricky , deceitful fellow", "a dishonest person", "a rogue", "a villain", "a playing card marked with the figure of a servant or soldier", "a jack"], "supremacy": ["the state of being supreme , or in the highest station of power", "highest or supreme authority or power"], "hermit": ["a recluse", "one who so lives from religious motives", "a spiced molasses cookie , often containing chopped raisins and nuts"], "brain": ["the whitish mass of soft matter ( the center of the nervous system , and the seat of consciousness and volition ) which is inclosed in the cartilaginous or bony cranium of vertebrate animals", "the anterior or cephalic ganglion in insects and other invertebrates", "the organ or seat of intellect", "the understanding"], "slice": ["a thin , broad piece cut off", "a broad , thin piece of plaster", "a salver , platter , or tray"], "line": ["the longer and finer fiber of flax", "a linen thread or string", "a slender , strong cord", "a cord of any thickness", "a rope", "a hawser", "a more or less threadlike mark of pen , pencil , or graver", "any long mark", "the course followed by anything in motion", "a road or route"], "torrent": ["a violent stream , as of water , lava , or the like", "a stream suddenly raised and running rapidly , as down a precipice", "a violent or rapid flow", "a strong current", "a flood"], "insurance": ["the act of insuring , or assuring , against loss or damage by a contingent event", "a contract whereby , for a stipulated consideration , called premium , one party undertakes to indemnify or guarantee another against loss by certain specified risks", "the premium paid for insuring property or life", "the sum for which life or property is insured"], "search": ["the act of seeking or looking for something", "quest", "inquiry", "pursuit for finding something", "examination"], "weakness": ["the quality or state of being weak", "want of strength or firmness", "lack of vigor", "want of resolution or of moral strength", "feebleness", "that which is a mark of lack of strength or resolution", "a fault", "a defect"], "propriety": ["the quality or state of being proper", "suitableness to an acknowledged or correct standard or rule", "consonance with established principles , rules , or customs", "fitness", "appropriateness"], "tube": ["a hollow cylinder , of any material , used for the conveyance of fluids , and for various other purposes", "a pipe", "a telescope", "a vessel in animal bodies or plants , which conveys a fluid or other substance"], "passing": ["the act of one who , or that which , passes", "the act of going by or away"], "high": ["an elevated place", "a superior region", "a height", "the sky", "heaven", "the highest card dealt or drawn"], "seat": ["the place or thing upon which one sits", "a site", "an abode , a station", "a post", "a situation", "that part of a thing on which a person sits"], "committee": ["one or more persons elected or appointed , to whom any matter or business is referred , either by a legislative body , or by a court , or by any collective body of men acting together", "one to whom the charge of the person or estate of another , as of a lunatic , is committed by suitable authority", "a guardian"], "cage": ["a box or inclosure , wholly or partly of openwork , in wood or metal , used for confining birds or other animals", "an outer framework of timber , inclosing something within it"], "disk": ["a discus", "a flat , circular plate", "the circular figure of a celestial body , as seen projected of the heavens"], "shirt": ["a loose under - garment for the upper part of the body , made of cotton , linen , or other material"], "lining": ["the act of one who lines", "that which covers the inner surface of anything , as of a garment or a box", "the contents of anything"], "departure": ["separation or removal from a place", "the act or process of departing or going away", "removal from the present life", "death", "decease", "deviation or abandonment , as from or of a rule or course of action , a plan , or a purpose"], "worthy": ["a man of eminent worth or value", "one distinguished for useful and estimable qualities", "a person of conspicuous desert"], "exposition": ["the act of exposing or laying open", "a setting out or displaying to public view", "explanation", "interpretation", "the sense put upon a passage", "a law , or the like , by an interpreter", "a work containing explanations or interpretations", "a commentary", "a public exhibition or show , as of industrial and artistic productions"], "vain": ["vanity", "emptiness"], "recital": ["the act of reciting", "the repetition of the words of another , or of a document", "rehearsal", "a telling in detail and due order of the particulars of anything , as of a law , an adventure , or a series of events", "narration", "that which is recited", "a story", "a narration"], "nineteenth": ["the quotient of a unit divided by nineteen", "one of nineteen equal parts of anything", "the next in order after the eighteenth", "an interval of two octaves and a fifth"], "vast": ["a waste region", "boundless space", "immensity"], "rice": ["a well - known cereal grass and its seed"], "shipping": ["the act of one who , or of that which , ships", "the collective body of ships in one place , or belonging to one port , country , etc", "vessels , generally", "tonnage", "navigation"], "fortitude": ["that strength or firmness of mind which enables a person to encounter danger with coolness and courage , or to bear pain or adversity without murmuring , depression , or despondency", "passive courage", "resolute endurance"], "charcoal": ["impure carbon prepared from vegetable or animal substances"], "management": ["the act or art of managing", "the manner of treating , directing , carrying on , or using , for a purpose", "conduct", "administration", "guidance", "control", "business dealing", "negotiation", "arrangement", "judicious use of means to accomplish an end", "conduct directed by art or address", "skillful treatment", "cunning practice"], "receiver": ["one who takes or receives in any manner", "a person appointed to take charge of the estate and effects of a corporation , and to do other acts necessary to winding up its affairs , in certain cases", "one who takes or buys stolen goods from a thief , knowing them to be stolen"], "secrecy": ["the state or quality of being hidden", "seclusion", "privacy", "retirement", "the quality of being secretive", "fidelity to a secret", "forbearance of disclosure or discovery"], "spectator": ["one who on", "a beholder", "one who is personally present at , and sees , any exhibition"], "latitude": ["extent from side to side , or distance sidewise from a given point or line", "breadth", "width", "room", "space", "freedom from confinement or restraint", "looseness", "laxity", "independence", "extent or breadth of signification , application , etc", "extent of deviation from a standard , as truth , style , etc"], "speed": ["prosperity in an undertaking", "favorable issue", "success", "the act or state of moving swiftly", "swiftness", "velocity", "rapidly", "rate of motion", "dispatch"], "nominal": ["a verb formed from a noun", "a name", "an appellation"], "murder": ["intentional and unlawful homicide"], "leg": ["a limb or member of an animal used for supporting the body , and in running , climbing , and swimming", "that part of the limb between the knee and foot", "any long and slender support on which any object rests"], "pulpit": ["an elevated place , or inclosed stage , in a church , in which the clergyman stands while preaching", "the whole body of the clergy", "preaching", "a desk , or platform , for an orator or public speaker"], "menace": ["the show of an intention to inflict evil", "a threat or threatening", "indication of a probable evil or catastrophe to come"], "announcement": ["the act of announcing , or giving notice", "that which announces", "proclamation", "publication"], "weapon": ["an instrument of offensive of defensive combat", "something to fight with", "anything used , or designed to be used , in destroying , defeating , or injuring an enemy , as a gun , a sword , etc", "the means or instrument with which one contends against another", "a thorn , prickle , or sting with which many plants are furnished"], "audacity": ["daring spirit , resolution , or confidence", "reckless daring", "presumptuous impudence"], "rail": ["an outer cloak or covering", "a neckerchief for women", "a horizontal piece in a frame or paneling", "a bar of steel or iron , forming part of the track on which the wheels roll"], "track": ["a mark left by something that has passed along", "a mark or impression left by the foot , either of man or beast", "trace", "vestige", "footprint", "the entire lower surface of the foot"], "representative": ["one who , or that which , represents ( anything )", "that which exhibits a likeness or similitude", "an agent , deputy , or substitute , who supplies the place of another , or others , being invested with his or their authority", "one who represents , or stands in the place of , another"], "frail": ["a basket made of rushes , used chiefly for containing figs and raisins", "a rush for weaving baskets"], "gilt": ["a female pig , when young", "gold , or that which resembles gold , laid on the surface of a thing", "gilding"], "lion": ["a large carnivorous feline mammal , found in southern asia and in most parts of africa , distinct varieties occurring in the different countries", "the mane is darker , and the terminal tuft of the tail is black", "a sign and a constellation", "leo", "an object of interest and curiosity , especially a person who is so regarded"], "example": ["one or a portion taken to show the character or quality of the whole", "a sample", "a specimen", "that which is to be followed or imitated as a model", "a pattern or copy", "that which resembles or corresponds with something else", "a precedent", "a model"], "manner": ["mode of action", "way of performing or effecting anything", "method", "style", "form", "fashion", "customary method of acting", "habit", "carriage", "behavior", "deportment", "becoming behavior", "well - bred carriage and address"], "party": ["a number of persons united in opinion or action , as distinguished from , or opposed to , the rest of a community or association", "one of the parts into which a people is divided on questions of public policy", "a part of a larger body of company", "a detachment"], "benefit": ["an act of kindness", "a favor conferred", "whatever promotes prosperity and personal happiness , or adds value to property", "advantage", "profit", "a theatrical performance , a concert , or the like , the proceeds of which do not go to the lessee of the theater or to the company , but to some individual actor , or to some charitable use"], "recourse": ["recurrence in difficulty , perplexity , need , or the like", "access or application for aid", "resort"], "peg": ["a small , pointed piece of wood , used in fastening boards together , in attaching the soles of boots or shoes , etc", "a wooden pin , or nail , on which to hang things , as coats , etc", "a reason", "a pretext", "one of the pins of a musical instrument , on which the strings are strained"], "joke": ["something said for the sake of exciting a laugh", "something witty or sportive ( commonly indicating more of hilarity or humor than jest )", "a jest", "a witticism", "something not said seriously , or not actually meant", "something done in sport"], "sage": ["a wise man", "a man of gravity and wisdom", "a man venerable for years and of sound judgment and prudence", "a grave philosopher"], "satisfaction": ["the act of satisfying , or the state of being satisfied", "gratification of desire", "contentment in possession and enjoyment", "repose of mind resulting from compliance with its desires or demands", "settlement of a claim , due , or demand", "payment", "indemnification", "adequate compensation", "atonement"], "morsel": ["a little bite or bit of food", "a small quantity", "a little piece", "a fragment"], "stake": ["a piece of wood , usually long and slender , pointed at one end so as to be easily driven into the ground as a support or stay", "a stick inserted upright in a loop , eye , or mortise , at the side or end of a cart , a flat car , or the like , to prevent goods from falling off", "the piece of timber to which a martyr was affixed to be burned", "martyrdom by fire"], "mare": ["the female of the horse and other equine quadrupeds", "the incubus"], "body": ["the material organized substance of an animal , whether living or dead , as distinguished from the spirit , or vital principle", "the physical person", "the trunk , or main part , of a person or animal , as distinguished from the limbs and head", "the main , central , or principal part , as of a tree , army , country , etc", "the real , as opposed to the symbolical", "the substance , as opposed to the shadow"], "commission": ["the act of committing , doing , or performing", "a charge", "instructions as to how a trust shall be executed", "the duty or employment intrusted to any person or persons", "a trust", "a charge"], "dig": ["a thrust", "a punch", "a poke", "a tool for digging", "an act of digging"], "geneva": ["a strongly alcoholic liquor , flavored with juniper berries", "holland gin"], "morality": ["the relation of conformity or nonconformity to the moral standard or rule", "quality of an intention , a character , an action , a principle , or a sentiment , when tried by the standard of right", "the quality of an action which renders it good", "the conformity of an act to the accepted standard of right", "the doctrines or rules of moral duties , or the duties of men in their social character", "ethics"], "sandstone": ["a rock made of sand more or less firmly united"], "stead": ["place or room which another had , has , or might have"], "tyranny": ["the government or authority of a tyrant", "a country governed by an absolute ruler", "arbitrary or despotic exercise of power", "exercise of power over subjects and others with a rigor not authorized by law or justice , or not requisite for the purposes of government", "cruel government or discipline", "severity", "rigor", "inclemency"], "web": ["that which is woven", "a texture", "textile fabric", "something woven in a loom", "a whole piece of linen cloth as woven", "the texture of very fine thread spun by a spider for catching insects at its prey", "a cobweb"], "indifference": ["the quality or state of being indifferent , or not making a difference", "lack of sufficient importance to constitute a difference", "absence of weight", "insignificance", "mediocrity", "impartiality", "freedom from prejudice , prepossession , or bias"], "dance": ["the leaping , tripping , or measured stepping of one who dances", "an amusement , in which the movements of the persons are regulated by art , in figures and in accord with music"], "alert": ["an alarm from a real or threatened attack", "a sudden attack", "a bugle sound to give warning"], "staff": ["a long piece of wood", "a stick", "the long handle of an instrument or weapon", "a pole or stick , used for many purposes", "a stick carried in the hand for support or defense by a person walking", "a support", "that which props or upholds", "a pole , stick , or wand borne as an ensign of authority", "a badge of office", "plaster combined with fibrous and other materials so as to be suitable for sculpture in relief or in the round , or for forming flat plates or boards of considerable size which can be nailed to framework to make the exterior of a larger structure , forming joints which may afterward be repaired and concealed with fresh plaster"], "clan": ["a clique", "a sect , society , or body of persons", "a body of persons united by some common interest or pursuit"], "mount": ["a mass of earth , or earth and rock , rising considerably above the common surface of the surrounding land", "a mountain", "a high hill", "otherwise , chiefly in poetry", "a bank", "a fund", "that upon which a person or thing is mounted", "a horse", "the cardboard or cloth on which a drawing , photograph , or the like is mounted", "a mounting"], "division": ["the act or process of diving anything into parts , or the state of being so divided", "separation", "that which divides or keeps apart", "a partition", "the portion separated by the divining of a mass or body", "a distinct segment or section"], "charity": ["love", "universal benevolence", "good will", "liberality in judging of men and their actions", "a disposition which inclines men to put the best construction on the words and actions of others", "liberality to the poor and the suffering , to benevolent institutions , or to worthy causes", "generosity"], "marble": ["a massive , compact limestone", "a variety of calcite , capable of being polished and used for architectural and ornamental purposes", "in the plural a child ' s game played with marbles"], "mortal": ["a being subject to death", "a human being", "man"], "administration": ["the act of administering", "government of public affairs", "the service rendered , or duties assumed , in conducting affairs", "the conducting of any office or employment", "direction", "management", "the executive part of government", "the persons collectively who are intrusted with the execution of laws and the superintendence of public affairs", "the chief magistrate and his cabinet or council", "the council , ministry , alone , as in great britain", "dispensation"], "occurrence": ["a coming or happening", "any event or incident", "one which happens without being designed or expected"], "mark": ["an old weight and coin", "the unit of monetary account of the german empire , equal to 23", "a visible sign or impression made or left upon anything", "a line point stamp figure or the like drawn or impressed so as to attract the attention and convey some information or intimation", "a token", "a trace", "a character or device put on an article of merchandise by the maker to show by whom it was made", "a character ( usually a cross ) made as a substitute for a signature by one who can not write"], "terror": ["extreme fear", "fear that agitates body and mind", "violent dread", "fright", "that which excites dread", "a cause of extreme fear"], "cleaning": ["the act of making clean"], "general": ["the whole", "the total", "one of the chief military officers of a government or country", "the commander of an army , of a body of men not less than a brigade", "the roll of the drum which calls the troops together"], "dropping": ["the action of causing to drop or of letting drop", "falling", "that which falls in drops", "the excrement or dung of animals"], "digestion": ["the act or process of digesting", "reduction to order", "classification", "thoughtful consideration", "generation of pus", "suppuration"], "villa": ["a country seat", "a country or suburban residence of some pretensions to elegance"], "derivative": ["that which is derived", "anything obtained or deduced from another", "a word formed from another word , by a prefix or suffix , an internal modification , or some other change", "a word which takes its origin from a root", "a chord , not fundamental , but obtained from another by inversion"], "polish": ["a smooth , glossy surface , usually produced by friction", "a gloss or luster", "anything used to produce a gloss", "refinement", "elegance of manners"], "enmity": ["the quality of being an enemy", "hostile or unfriendly disposition", "a state of opposition", "hostility"], "yarn": ["spun wool", "woolen thread", "thread of other material as of cotton flax hemp or silk", "material spun and prepared for use in weaving , knitting , manufacturing sewing thread , or the like", "one of the threads of which the strands of a rope are composed", "a story told by a sailor for the amusement of his companions", "a story or tale"], "proverb": ["an old and common saying", "a phrase which is often repeated", "a sentence which briefly and forcibly expresses some practical truth or the result of experience and observation", "a maxim", "a saw", "an adage", "a striking or paradoxical assertion", "an obscure saying", "an enigma", "a parable", "a familiar illustration", "a subject of contemptuous reference"], "woman": ["an adult female person", "a grown - up female person , as distinguished from a man or a child", "sometimes , any female person", "the female part of the human race", "womankind", "a female attendant or servant"], "winding": ["a call by the boatswain ' s whistle", "a turn or turning", "a bend", "a curve", "flexure", "meander", "the material , as wire or rope , wound or coiled about anything , or a single round or turn of the material"], "captivity": ["the state of being a captive or a prisoner", "a state of being under control", "subjection of the will or affections", "bondage"], "flight": ["the act of flying", "a passing through the air by the help of wings", "mode or style of flying", "the act of fleeing", "the act of running away , to escape danger or expected evil", "hasty departure", "lofty elevation and excursion", "a mounting"], "bathe": ["the immersion of the body in water"], "courage": ["that quality of mind which enables one to encounter danger and difficulties with firmness , or without fear , or fainting of heart", "valor", "boldness", "resolution"], "estimate": ["rough or approximate calculation"], "bearing": ["the manner in which one bears or conducts one ' s self", "mien", "behavior", "carriage", "patient endurance", "suffering without complaint", "the situation of one object , with respect to another , such situation being supposed to have a connection with the object , or influence upon it , or to be influenced by it", "relation", "connection"], "serenity": ["the quality or state of being serene", "clearness and calmness", "quietness", "stillness", "peace", "calmness of mind", "undisturbed state", "coolness", "composure"], "daylight": ["the light of day as opposed to the darkness of night", "the light of the sun , as opposed to that of the moon or to artificial light"], "sword": ["an offensive weapon , having a long and usually sharp - pointed blade with a cutting edge or edges", "the emblem of judicial vengeance or punishment or of authority and power", "war", "dissension"], "report": ["an account or statement of the results of examination or inquiry made by request or direction", "relation", "a story or statement circulating by common talk", "a rumor", "fame", "repute", "reputation", "sound", "noise"], "collar": ["something worn round the neck , whether for use , ornament , restraint , or identification"], "essay": ["an effort made , or exertion of body or mind , for the performance of anything", "a trial", "attempt", "a composition treating of any particular subject"], "mud": ["earth and water mixed so as to be soft and adhesive"], "reform": ["amendment of what is defective , vicious , corrupt , or depraved", "reformation"], "blunt": ["a short needle with a strong point"], "salute": ["salutation", "greeting", "a sign , token , or ceremony , expressing good will , compliment , or respect , as a kiss , a bow , etc"], "town": ["any number or collection of houses to which belongs a regular market , and which is not a city or the see of a bishop", "any collection of houses larger than a village , and not incorporated as a city", "loosely any large closely populated place whether incorporated or not in distinction from the country or from rural communities"], "marriage": ["the act of marrying , or the state of being married", "legal union of a man and a woman for life , as husband and wife", "wedlock", "matrimony", "any intimate or close union"], "drum": ["an instrument of percussion , consisting either of a hollow cylinder , over each end of which is stretched a piece of skin or vellum , to be beaten with a stick", "of a metallic hemisphere ( kettledrum ) with a single piece of skin to be so beaten", "the common instrument for marking time in martial music", "a small cylindrical box in which figs , etc"], "glen": ["a secluded and narrow valley", "a dale", "a depression between hills"], "laying": ["the act of one who , or that which , lays", "the eggs laid for one incubation", "a clutch", "the first coat on laths of plasterer ' s two - coat work"], "midday": ["the middle part of the day", "noon"], "composition": ["the invention or combination of the parts of any literary work or discourse , or of a work of art", "the art or practice of so combining the different parts of a work of art as to produce a harmonious whole", "a work of art considered as such", "the act of writing for practice in a language , as english , latin , german , etc"], "marquis": ["a nobleman in england , france , and germany , of a rank next below that of duke"], "personal": ["a movable", "a chattel"], "catch": ["act of seizing", "a grasp", "that by which anything is caught or temporarily fastened", "that which is caught or taken", "profit", "gain", "the whole quantity caught or taken at one time"], "transport": ["transportation", "carriage", "conveyance", "vehement emotion", "passion", "ecstasy", "rapture"], "exclamation": ["a loud calling or crying out", "outcry", "loud or emphatic utterance", "clamor", "sudden expression of sound or words indicative of emotion , as in surprise , pain , grief , joy , anger , etc", "a word expressing outcry", "an interjection", "a word expressing passion , as wonder , fear , or grief", "a mark or sign by which outcry or emphatic utterance is marked"], "demon": ["a spirit , or immaterial being , holding a middle place between men and deities in pagan mythology", "one ' s genius", "a tutelary spirit or internal voice", "an evil spirit", "a devil"], "mast": ["the fruit of the oak and beech , or other forest trees", "nuts", "a pole , or long , strong , round piece of timber , or spar , set upright in a boat or vessel , to sustain the sails , yards , rigging , etc", "the vertical post of a derrick or crane"], "jail": ["a kind of prison", "a building for the confinement of persons held in lawful custody , especially for minor offenses or with reference to some future judicial proceeding"], "mining": ["the act or business of making mines or of working them"], "secular": ["a church official whose functions are confined to the vocal department of the choir", "a layman , as distinguished from a clergyman"], "fountain": ["a spring of water issuing from the earth", "an artificially produced jet or stream of water", "the structure or works in which such a jet or stream rises or flows", "a basin built and constantly supplied with pure water for drinking and other useful purposes , or for ornament", "a reservoir or chamber to contain a liquid which can be conducted or drawn off as needed for use"], "leather": ["dressed hides collectively"], "sympathy": ["feeling corresponding to that which another feels", "the quality of being affected by the affection of another , with feelings correspondent in kind , if not in degree", "fellow - feeling", "an agreement of affections or inclinations , or a conformity of natural temperament , which causes persons to be pleased , or in accord , with one another", "kindness of feeling toward one who suffers", "pity", "commiseration", "compassion"], "abundance": ["an overflowing fullness", "ample sufficiency", "great plenty", "profusion", "copious supply", "superfluity", "wealth : -- strictly applicable to quantity only , but sometimes used of number"], "handwriting": ["the cast or form of writing peculiar to each hand or person", "that which is written by hand", "manuscript"], "continuance": ["a holding on , or remaining in a particular state", "permanence , as of condition , habits , abode , etc", "perseverance", "constancy", "duration", "stay", "uninterrupted succession", "continuation", "constant renewal", "perpetuation", "propagation", "the adjournment of the proceedings in a cause from one day , or from one stated term of a court , to another"], "meaning": ["that which is meant or intended", "intent", "purpose", "aim", "object", "signification", "sense", "import"], "estate": ["settled condition or form of existence", "state", "condition or circumstances of life or of any person", "situation", "social standing or rank", "quality", "dignity", "a property which a person possesses", "a fortune", "possessions , especially property in land", "property of all kinds which a person leaves to be divided at his death"], "thinking": ["imagination", "cogitation", "judgment"], "dismay": ["loss of courage and firmness through fear", "a sinking of the spirits", "consternation", "ruin"], "rule": ["that which is prescribed or laid down as a guide for conduct or action", "a governing direction for a specific purpose", "an authoritative enactment", "a regulation", "a prescription", "a precept", "uniform or established course of things", "systematic method or practice"], "mess": ["a quantity of food set on a table at one time", "provision of food for a person or party for one meal", "the food given to a beast at one time", "a number of persons who eat together , and for whom food is prepared in common", "persons in the military or naval service who eat at the same table", "the milk given by a cow at one milking"], "trunk": ["the stem , or body , of a tree , apart from its limbs and roots", "the main stem , without the branches", "stock", "stalk", "the body of an animal , apart from the head and limbs", "the main body of anything"], "rhyme": ["an expression of thought in numbers , measure , or verse", "a composition in verse", "poetry", "harmony of language", "correspondence of sound in the terminating words or syllables of two or more verses , one succeeding another immediately or at no great distance", "verses , usually two , having this correspondence with each other", "a couplet", "a poem containing rhymes"], "stairway": ["a flight of stairs or steps", "a staircase"], "border": ["the outer part or edge of anything , as of a garment , a garden , etc", "margin", "verge", "brink", "a boundary", "a frontier of a state or of the settled part of a country", "a frontier district", "a strip or stripe arranged along or near the edge of something , as an ornament or finish"], "art": ["the employment of means to accomplish some desired end", "the adaptation of things in the natural world to the uses of life", "the application of knowledge or power to practical purposes", "a system of rules serving to facilitate the performance of certain actions", "a system of principles and rules for attaining a desired end", "method of doing well some special work", "the systematic application of knowledge or skill in effecting a desired result"], "haul": ["a pulling with force", "a violent pull", "a single draught of a net", "that which is caught , taken , or gained at once , as by hauling a net"], "reluctance": ["the state or quality of being reluctant", "repugnance", "aversion of mind", "unwillingness"], "dirt": ["any foul of filthy substance , as excrement , mud , dust , etc", "whatever , adhering to anything , renders it foul or unclean", "earth", "meanness", "sordidness", "in placer mining , earth , gravel , etc"], "disorder": ["want of order or regular disposition", "lack of arrangement", "confusion", "disarray", "neglect of order or system", "irregularity", "breach of public order", "disturbance of the peace of society", "tumult"], "seeming": ["appearance", "show", "semblance", "fair appearance"], "death": ["the cessation of all vital phenomena without capability of resuscitation , either in animals or plants", "total privation or loss", "extinction", "cessation", "manner of dying", "act or state of passing from life"], "scarlet": ["a deep bright red tinged with orange or yellow , -- of many tints and shades", "a vivid or bright red color"], "simple": ["something not mixed or compounded", "a medicinal plant"], "infantry": ["a body of soldiers serving on foot", "foot soldiers , in distinction from cavalry"], "rite": ["the act of performing divine or solemn service , as established by law , precept , or custom", "a formal act of religion or other solemn duty", "a solemn observance", "a ceremony"], "reaction": ["any action in resisting other action or force", "counter tendency", "movement in a contrary direction", "reverse action", "the mutual or reciprocal action of chemical agents upon each other , or the action upon such chemical agents of some form of energy , as heat , light , or electricity , resulting in a chemical change in one or more of these agents , with the production of new compounds or the manifestation of distinctive characters", "an action induced by vital resistance to some other action"], "hair": ["the collection or mass of filaments growing from the skin of an animal , and forming a covering for a part of the head or for any part or the whole of the body"], "girdle": ["a circumference", "a belt", "a belt sash or article of dress encircling the body usually at the waist", "the zodiac", "the equator"], "boss": ["any protuberant part", "a round , swelling part or body", "a knoblike process", "a protuberant ornament on any work , either of different material from that of the work or of the same , as upon a buckler or bridle", "a stud", "a knob", "the central projection of a shield", "a projecting ornament placed at the intersection of the ribs of ceilings , whether vaulted or flat , and in other situations", "a master workman or superintendent", "a director or manager", "a political dictator"], "azure": ["the clear blue color of the sky", "a pigment or dye of this color", "the blue vault above", "the unclouded sky", "a blue color , represented in engraving by horizontal parallel lines"], "reckoning": ["an account of time", "adjustment of claims and accounts", "settlement of obligations , liabilities , etc", "the charge or account made by a host at an inn"], "pioneer": ["a soldier detailed or employed to form roads , dig trenches , and make bridges , as an army advances", "one who goes before , as into the wilderness , preparing the way for others to follow"], "chaos": ["the confused , unorganized condition or mass of matter before the creation of distinct and orderly forms", "any confused or disordered collection or state of things", "a confused mixture", "confusion", "disorder"], "finish": ["that which finishes , puts an end to \ufffd or perfects", "the joiner work and other finer work required for the completion of a building , especially of the interior", "the labor required to give final completion to any work", "minute detail careful elaboration or the like"], "preparation": ["the act of preparing or fitting beforehand for a particular purpose , use , service , or condition", "previous arrangement or adaptation", "a making ready", "the state of being prepared or made ready", "preparedness", "readiness", "fitness", "that which makes ready , prepares the way , or introduces", "a preparatory act or measure"], "revision": ["the act of revising", "re \u00eb xamination for correction", "review", "that which is made by revising"], "boiling": ["the act of ebullition or of tumultuous agitation", "exposure to the action of a hot liquid"], "alternate": ["a substitute", "one designated to take the place of another , if necessary , in performing some duty", "a proportion derived from another proportion by interchanging the means"], "respite": ["a putting off of that which was appointed", "a postponement or delay", "temporary intermission of labor , or of any process or operation", "interval of rest", "pause", "delay", "temporary suspension of the execution of a capital offender", "reprieve"], "raising": ["the act of lifting , setting up , elevating , exalting , producing , or restoring to life", "specifically , the operation or work of setting up the frame of a building"], "torment": ["extreme pain", "anguish", "torture", "the utmost degree of misery , either of body or mind", "that which gives pain , vexation , or misery"], "shock": ["a pile or assemblage of sheaves of grain , as wheat , rye , or the like , set up in a field , the sheaves varying in number from twelve to sixteen", "a lot consisting of sixty pieces", "a quivering or shaking which is the effect of a blow , collision , or violent impulse", "a blow , impact , or collision", "a concussion", "a sudden violent impulse or onset", "a sudden agitation of the mind or feelings", "a sensation of pleasure or pain caused by something unexpected or overpowering", "a sudden agitating or overpowering event", "a sudden depression of the vital forces of the entire body , or of a port of it , marking some profound impression produced upon the nervous system , as by severe injury , overpowering emotion , or the like", "a dog with long hair or shag", "a thick mass of bushy hair"], "expectation": ["the act or state of expecting or looking forward to an event as about to happen", "that which is expected or looked for", "the prospect of the future", "grounds upon which something excellent is expected to happen", "prospect of anything good to come , especially of property or rank"], "face": ["the exterior form or appearance of anything", "that part which presents itself to the view", "the front or upper part or surface", "that which particularly offers itself to the view of a spectator", "that part of a body , having several sides , which may be seen from one point , or which is presented toward a certain direction", "one of the bounding planes of a solid", "the principal dressed surface of a plate , disk , or pulley", "the principal flat surface of a part or object"], "breast": ["the fore part of the body , between the neck and the belly", "the chest", "either one of the protuberant glands , situated on the front of the chest or thorax in the female of man and of some other mammalia , in which milk is secreted for the nourishment of the young", "a mamma", "a teat", "the front or forward part of anything"], "sugar": ["compliment or flattery used to disguise or render acceptable something obnoxious", "honeyed or soothing words"], "rendezvous": ["a place appointed for a meeting , or at which persons customarily meet", "the appointed place for troops or for the ships of a fleet to assemble", "a place for enlistment", "a meeting by appointment"], "affirmative": ["that which affirms as opposed to that which denies", "that side of question which affirms or maintains the proposition stated", "a word or phrase expressing affirmation or assent"], "sin": ["transgression of the law of god", "disobedience of the divine command", "any violation of god ' s will , either in purpose or conduct", "moral deficiency in the character", "iniquity", "an offense , in general", "a violation of propriety", "a misdemeanor"], "expanse": ["that which is expanded or spread out", "a wide extent of space or body", "the arch of the sky"], "apostle": ["literally : one sent forth", "a messenger", "the missionary who first plants the christian faith in any part of the world", "one who initiates any great moral reform or first advocates any important belief", "one who has extraordinary success as a missionary or reformer", "a paper sent up on appeals in the admiralty courts"], "car": ["a small vehicle moved on wheels", "usually , one having but two wheels and drawn by one horse", "a cart", "a vehicle adapted to the rails of a railroad", "a chariot of war or of triumph", "a vehicle of splendor , dignity , or solemnity"], "sensible": ["anything perceptible"], "significance": ["the quality or state of being significant", "that which is signified", "meaning", "import", "importance", "moment", "weight", "consequence"], "caution": ["a careful attention to the probable effects of an act , in order that failure or harm may be avoided", "prudence in regard to danger", "provident care", "wariness", "precept or warning against evil of any kind", "exhortation to wariness", "advice", "injunction", "a pledge , bond , or other security for the performance of an obligation either in or out of judicial proceedings", "the promise or contract of one not for himself but another", "security"], "sergeant": ["in a company , battery , or troop , a noncommissioned officer next in rank above a corporal , whose duty is to instruct recruits in discipline , to form the ranks , etc", "a lawyer of the highest rank , answering to the doctor of the civil law"], "forty": ["the sum of four tens"], "rebellion": ["open and avowed renunciation of the authority of the government to which one owes obedience , and resistance to its officers and laws , either by levying war , or by aiding others to do so", "an organized uprising of subjects for the purpose of coercing or overthrowing their lawful ruler or government by force", "revolt", "insurrection", "open resistance to , or defiance of , lawful authority"], "topic": ["a commonplace of argument or oratory", "a treatise on forms of argument", "the subject of any distinct portion of a discourse , or argument , or literary composition", "the general or main subject of the whole", "a matter treated of", "a subject , as of conversation or of thought", "a matter", "a point", "a head"], "valet": ["a male waiting servant", "a servant who attends on a gentleman ' s person", "a body servant", "a kind of goad or stick with a point of iron"], "send": ["the impulse of a wave by which a vessel is carried bodily"], "pot": ["a metallic or earthen vessel , appropriated to any of a great variety of uses , as for boiling meat or vegetables , for holding liquids , for plants , etc", "an earthen or pewter cup for liquors", "a mug"], "foresight": ["the act or the power of foreseeing", "prescience", "foreknowledge", "action in reference to the future", "provident care", "prudence", "wise forethought", "any sight or bearing taken by a compass or theodolite in a forward direction"], "vexation": ["the act of vexing , or the state of being vexed", "agitation", "disquiet", "trouble", "irritation", "the cause of trouble or disquiet", "affliction", "a harassing by process of law", "a vexing or troubling , as by a malicious suit"], "material": ["the substance or matter of which anything is made or may be made"], "shook": ["a set of boards for a sugar box", "the parts of a piece of house furniture , as a bedstead , packed together"], "table": ["a smooth , flat surface , like the side of a board", "a thin , flat , smooth piece of anything", "a slab", "a thin , flat piece of wood , stone , metal , or other material , on which anything is cut , traced , written , or painted", "a tablet", "a memorandum book"], "bag": ["a sack or pouch , used for holding anything", "a sac , or dependent gland , in animal bodies , containing some fluid or other substance"], "vice": ["a defect", "a fault", "an error", "a blemish", "an imperfection", "a moral fault or failing", "immoral conduct or habit as in the indulgence of degrading appetites", "customary deviation in a single respect , or in general , from a right standard , implying a defect of natural character , or the result of training and habits", "a harmful custom", "immorality", "depravity", "wickedness"], "wardrobe": ["a room or apartment where clothes are kept , or wearing apparel is stored", "a portable closet for hanging up clothes", "wearing apparel , in general", "articles of dress or personal decoration"], "number": ["that which admits of being counted or reckoned", "a unit , or an aggregate of units", "an assemblage made up of distinct things expressible by figures", "a collection of many individuals", "a numerous assemblage", "a multitude", "many", "a numeral"], "concealment": ["the act of concealing", "the state of being concealed", "a place of hiding", "a secret place", "suppression of such facts and circumstances as in justice ought to be made known"], "irritation": ["the act of irritating , or exciting , or the state of being irritated", "excitement", "stimulation , usually of an undue and uncomfortable kind", "excitement of anger or passion", "provocation", "annoyance", "anger", "the act of exciting , or the condition of being excited to action , by stimulation", "the act of exciting muscle fibers to contraction by artificial stimulation", "the condition of a muscle and nerve under such stimulation", "a state in which the application of ordinary stimuli produces pain or excessive or vitiated action"], "whiteness": ["the quality or state of being white", "white color , or freedom from darkness or obscurity on the surface", "paleness", "as from terror , grief , etc", "freedom from stain or blemish", "purity", "cleanness"], "climax": ["upward movement", "steady increase", "gradation", "ascent", "a figure in which the parts of a sentence or paragraph are so arranged that each succeeding one rises above its predecessor in impressiveness", "the highest point", "the greatest degree"], "ether": ["the modern use of the term is mostly a figurative term for empty space , or for literary effect , and not intended to imply the actual existence of a physical medium", "supposed matter above the air", "the air itself"], "rapid": ["the part of a river where the current moves with great swiftness , but without actual waterfall or cascade"], "eighth": ["the quotient of a unit divided by eight", "one of eight equal parts", "the interval of an octave"], "acid": ["a sour substance"], "decency": ["the quality or state of being decent , suitable , or becoming , in words or behavior", "propriety of form in social intercourse , in actions , or in discourse", "proper formality", "becoming ceremony", "modesty", "that which is proper or becoming"], "check": ["a word of warning denoting that the king is in danger", "such a menace of a player ' s king by an adversary ' s move as would , if it were any other piece , expose it to immediate capture", "a condition of interrupted or impeded progress", "arrest", "stop", "delay", "whatever arrests progress , or limits action", "an obstacle , guard , restraint , or rebuff"], "restoration": ["the act of restoring or bringing back to a former place , station , or condition", "the fact of being restored", "renewal", "the state of being restored", "recovery of health , strength , etc", "that which is restored or renewed"], "holiness": ["the state or quality of being holy", "perfect moral integrity or purity", "freedom from sin", "sanctity", "innocence", "the state of being hallowed , or consecrated to god or to his worship", "sacredness"], "rumor": ["a flying or popular report", "the common talk", "public fame", "notoriety", "a current story passing from one person to another , without any known authority for its truth"], "apprehension": ["the act of seizing or taking hold of", "seizure", "the act of seizing or taking by legal process", "arrest", "the act of grasping with the intellect", "the contemplation of things , without affirming , denying , or passing any judgment", "intellection", "perception"], "doe": ["a female deer or antelope", "specifically , the female of the fallow deer , of which the male is called a buck"], "pipe": ["a wind instrument of music , consisting of a tube or tubes of straw , reed , wood , or metal", "any tube which produces musical sounds", "any long tube or hollow body of wood , metal , earthenware , or the like : especially , one used as a conductor of water , steam , gas , etc", "a small bowl with a hollow stem , -- used in smoking tobacco , and , sometimes , other substances"], "enterprise": ["that which is undertaken", "something attempted to be performed", "a work projected which involves activity , courage , energy , and the like", "a bold , arduous , or hazardous attempt", "an undertaking", "willingness or eagerness to engage in labor which requires boldness , promptness , energy , and like qualities"], "preliminary": ["that which precedes the main discourse , work , design , or business", "something introductory or preparatory"], "smile": ["the act of smiling", "a somewhat similar expression of countenance , indicative of satisfaction combined with malevolent feelings , as contempt , scorn , etc", "favor", "countenance"], "repair": ["supply of loss", "reparation"], "rod": ["an instrument of punishment or correction", "figuratively , chastisement", "figuratively power", "authority", "tyranny", "oppression", "a support for a fishing line", "a fish pole"], "issue": ["the act of passing or flowing out", "a moving out from any inclosed place", "egress", "the act of sending out , or causing to go forth", "delivery", "that which passes , flows , or is sent out", "the whole quantity sent forth or emitted at one time"], "emphasis": ["a peculiar impressiveness of expression or weight of thought", "vivid representation , enforcing assent", "a special attention given to , or extra importance attached to , something"], "coast": ["the seashore , or land near it"], "slide": ["the act of sliding", "smooth , even passage or progress"], "familiarity": ["the state of being familiar", "intimate and frequent converse , or association", "unconstrained intercourse", "freedom from ceremony and constraint", "intimacy", "anything said or done by one person to another unceremoniously and without constraint", "in the plural such actions and words as propriety and courtesy do not warrant", "liberties"], "suite": ["a retinue or company of attendants , as of a distinguished personage", "a connected series or succession of objects", "a set"], "ninth": ["the quotient of one divided by nine", "one of nine equal parts of a thing", "the next after the eighth", "an interval containing an octave and a second"], "cent": ["a hundred", "a united states coin , the hundredth part of a dollar , formerly made of copper , now of copper , tin , and zinc"], "harness": ["in general armor", "the equipment of a draught or carriage horse , for drawing a wagon , coach , chaise , etc", "gear"], "calamity": ["any great misfortune or cause of misery", "a state or time of distress or misfortune", "misery"], "renounce": ["act of renouncing"], "woe": ["grief", "sorrow", "misery", "heavy calamity", "a curse", "a malediction"], "intrusion": ["the forcing ( one ' s self ) into a place without right or welcome", "encroachment", "the penetrating of one rock , while in a plastic or metal state , into the cavities of another", "the entry of a stranger , after a particular estate or freehold is determined , before the person who holds in remainder or reversion has taken possession"], "emergency": ["sudden or unexpected appearance", "an unforeseen occurrence", "a sudden occasion", "an unforeseen occurrence or combination of circumstances which calls for immediate action or remedy", "pressing necessity", "exigency"], "nay": ["denial", "refusal", "a negative vote", "one who votes in the negative"], "base": ["the bottom of anything , considered as its support , or that on which something rests for support", "the foundation", "the fundamental or essential part of a thing", "the essential principle", "a groundwork", "the lower part of a wall , pier , or column , when treated as a separate feature , usually in projection , or especially ornamented"], "robe": ["an outer garment", "a dress of a rich , flowing , and elegant style or make", "a dress of state rank office or the like", "a skin of an animal , especially , a skin of the bison , dressed with the fur on , and used as a wrap"], "mental": ["a plate or scale covering the mentum or chin of a fish or reptile"], "joint": ["the place or part where two things or parts are joined or united", "the union of two or more smooth or even surfaces admitting of a close - fitting or junction", "junction", "a joining of two things or parts so as to admit of motion", "an articulation , whether movable or not", "a hinge", "the part or space included between two joints , knots , nodes , or articulations"], "puff": ["a sudden and single emission of breath from the mouth", "any sudden or short blast of wind", "a slight gust", "a whiff", "anything light and filled with air", "an exaggerated or empty expression of praise , especially one in a public journal"], "clerk": ["a parish officer , being a layman who leads in reading the responses of the episcopal church service , and otherwise assists in it", "one employed to keep records or accounts", "a scribe", "an accountant", "an assistant in a shop or store"], "recess": ["a withdrawing or retiring", "a moving back", "retreat", "the state of being withdrawn", "seclusion", "privacy", "remission or suspension of business or procedure", "intermission , as of a legislative body , court , or school", "a decree of the imperial diet of the old german empire"], "youth": ["the quality or state of being young", "juvenility", "the part of life that succeeds to childhood", "the period of existence preceding maturity or age", "the whole early part of life , from childhood , or , sometimes , from infancy , to manhood", "a young person", "a young man"], "pleasure": ["the gratification of the senses or of the mind", "agreeable sensations or emotions", "the excitement , relish , or happiness produced by the expectation or the enjoyment of something good , delightful , or satisfying", "amusement", "sport", "diversion", "self - indulgence", "sensual gratification", "will", "choice", "wish", "purpose"], "dislike": ["disapprobation", "repugnance", "displeasure", "disfavor"], "charm": ["a word or combination of words sung or spoken in the practice of magic", "a magical combination of words , characters , etc", "an incantation", "that which exerts an irresistible power to please and attract", "that which fascinates", "any alluring quality"], "anarchy": ["absence of government", "the state of society where there is no law or supreme power", "political confusion", "confusion or disorder in general"], "despair": ["loss of hope", "complete despondency"], "agreement": ["state of agreeing", "harmony of opinion , statement , action , or character", "concurrence", "concord", "conformity", "concord or correspondence of one word with another in gender , number , case , or person", "a concurrence in an engagement that something shall be done or omitted", "an exchange of promises", "mutual understanding , arrangement , or stipulation", "a contract"], "sleep": ["a natural and healthy , but temporary and periodical , suspension of the functions of the organs of sense , as well as of those of the voluntary and rational soul"], "item": ["an article", "a separate particular in an account", "a short article in a newspaper", "a paragraph", "a topic or piece of information having the salacious character of gossip , especially a romantic relation between two people"], "villain": ["a feudal tenant of the lowest class , a bondman or servant", "a vile , wicked person", "a man extremely depraved , and capable or guilty of great crimes", "a deliberate scoundrel", "a knave", "a rascal", "a scamp"], "road": ["a place where one may ride", "an open way or public passage for vehicles , persons , and animals", "a track for travel , forming a means of communication between one city , town , or place , and another", "a place where ships may ride at anchor at some distance from the shore"], "coat": ["an outer garment fitting the upper part of the body", "such a garment worn by men", "the habit or vesture of an order of men , indicating the order or office", "cloth", "an external covering like a garment , as fur , skin , wool , husk , or bark"], "baker": ["one whose business it is to bake bread , biscuit , etc", "a portable oven in which baking is done"], "grade": ["a step or degree in any series , rank , quality , order", "relative position or standing", "the rate of ascent or descent", "gradient", "deviation from a level surface to an inclined plane", "a graded ascending , descending , or level portion of a road", "a gradient"], "outcome": ["that which comes out of , or follows from , something else", "issue", "result", "consequence", "upshot"], "uncle": ["the brother of one ' s father or mother", "applied to an aunt ' s husband"], "floor": ["the bottom or lower part of any room", "the surface , or the platform , of a structure on which we walk or travel"], "hurry": ["pressure", "urgency", "bustle", "confusion"], "sample": ["a part of anything presented for inspection , or shown as evidence of the quality of the whole", "a specimen"], "theory": ["a doctrine , or scheme of things , which terminates in speculation or contemplation , without a view to practice", "hypothesis", "speculation", "an exposition of the general or abstract principles of any science", "the science , as distinguished from the art"], "worship": ["a title of honor used in addresses to certain magistrates and others of rank or station", "the act of paying divine honors to the supreme being", "religious reverence and homage", "adoration , or acts of reverence , paid to god , or a being viewed as god", "obsequious or submissive respect", "extravagant admiration", "adoration"], "aloof": ["same as alewife"], "peace": ["a state of quiet or tranquillity", "freedom from disturbance or agitation", "calm", "repose", "exemption from , or cessation of , war with public enemies", "public quiet , order , and contentment in obedience to law"], "faith": ["belief", "the assent of the mind to the truth of what is declared by another , resting solely and implicitly on his authority and veracity", "reliance on testimony", "the assent of the mind to the statement or proposition of another , on the ground of the manifest truth of what he utters", "firm and earnest belief , on probable evidence of any kind , especially in regard to important moral truth"], "ticket": ["a small piece of paper , cardboard , or the like , serving as a notice , certificate , or distinguishing token of something", "a certificate or token of right of admission to a place of assembly , or of passage in a public conveyance", "a label to show the character or price of goods"], "umbrella": ["a shade , screen , or guard , carried in the hand for sheltering the person from the rays of the sun , or from rain or snow"], "shelter": ["that which covers or defends from injury or annoyance", "a protection", "a screen", "one who protects", "a guardian", "a defender", "the state of being covered and protected", "protection", "security"], "salvation": ["the act of saving", "preservation or deliverance from destruction , danger , or great calamity", "the redemption of man from the bondage of sin and liability to eternal death , and the conferring on him of everlasting happiness", "saving power", "that which saves"], "replacement": ["the act of replacing", "the removal of an edge or an angle by one or more planes"], "beggar": ["one who asks or entreats earnestly , or with humility", "a petitioner", "one who makes it his business to ask alms", "one who is dependent upon others for support"], "resource": ["means of overcoming a difficulty", "resort", "expedient", "pecuniary means", "funds", "money , or any property that can be converted into supplies"], "deceit": ["an attempt or disposition to deceive or lead into error", "any declaration , artifice , or practice , which misleads another , or causes him to believe what is false", "a contrivance to entrap", "deception", "a wily device", "fraud", "any trick , collusion , contrivance , false representation , or underhand practice , used to defraud another"], "sledge": ["a strong vehicle with low runners or low wheels", "a sled", "a sleigh", "a large , heavy hammer , usually wielded with both hands"], "maker": ["one who makes , forms , or molds", "a manufacturer", "specifically , the creator", "the person who makes a promissory note"], "hunt": ["chase", "pursuit", "search", "a district of country hunted over"], "breadth": ["distance from side to side of any surface or thing", "measure across , or at right angles to the length", "width"], "spur": ["an implement secured to the heel , or above the heel , of a horseman , to urge the horse by its pressure", "an incitement", "something that projects", "a snag"], "chatter": ["sounds like those of a magpie or monkey", "idle talk", "rapid , thoughtless talk", "jabber", "prattle", "noise made by collision of the teeth , as in shivering"], "help": ["strength or means furnished toward promoting an object , or deliverance from difficulty or distress", "aid", "^", "the person or thing furnishing the aid", "remedy", "relief", "a helper"], "professional": ["a person who prosecutes anything professionally , or for a livelihood , and not in the character of an amateur"], "blushing": ["the act of turning red", "the appearance of a reddish color or flush upon the cheeks"], "lip": ["one of the two fleshy folds which surround the orifice of the mouth in man and many other animals", "an edge of an opening", "a thin projecting part of anything", "a kind of short open spout", "the sharp cutting edge on the end of an auger"], "ransom": ["the release of a captive , or of captured property , by payment of a consideration", "redemption", "the money or price paid for the redemption of a prisoner , or for goods captured by an enemy", "payment for freedom from restraint , penalty , or forfeit", "a sum paid for the pardon of some great offense and the discharge of the offender", "a fine paid in lieu of corporal punishment"], "rector": ["a clergyman who has the charge and cure of a parish , and has the tithes , etc", "a clergyman in charge of a parish", "the chief elective officer of some universities , as in france and scotland", "sometimes , the head of a college"], "complex": ["assemblage of related things", "collection", "complication"], "pattern": ["anything proposed for imitation", "an archetype", "an exemplar", "that which is to be , or is worthy to be , copied or imitated", "a part showing the figure or quality of the whole", "a specimen", "a sample", "an example", "an instance", "stuff sufficient for a garment"], "nun": ["a woman devoted to a religious life , who lives in a convent , under the three vows of poverty , chastity , and obedience", "a white variety of domestic pigeons having a veil of feathers covering the head"], "shudder": ["the act of shuddering , as with fear"], "metal": ["the substance of which anything is made", "material", "constitutional disposition", "character", "temper"], "detective": ["one who business it is so detect criminals or discover matters of secrecy"], "sole": ["the bottom of the foot", "also rarely the foot itself", "the bottom of a shoe or boot , or the piece of leather which constitutes the bottom", "the bottom of the body of a plow", "the bottom of a furrow"], "deficiency": ["the state of being deficient", "inadequacy", "want", "failure", "imperfection", "shortcoming", "defect"], "unit": ["a single thing or person", "the least whole number", "one"], "mood": ["manner", "style", "mode", "logical form", "musical style", "manner of action or being", "temper of mind", "temporary state of the mind in regard to passion or feeling", "humor"], "charter": ["an act of a legislative body creating a municipal or other corporation and defining its powers and privileges", "a special privilege , immunity , or exemption"], "senator": ["a member of a senate", "a member of the king ' s council"], "covenant": ["a mutual agreement of two or more persons or parties , or one of the stipulations in such an agreement", "the promises of god as revealed in the scriptures , conditioned on certain terms on the part of man , as obedience , repentance , faith , etc"], "lot": ["that which happens without human design or forethought", "chance", "accident", "hazard", "fortune", "fate", "anything ( as a die , pebble , ball , or slip of paper ) used in determining a question by chance , or without man ' s choice or will", "the part , or fate , which falls to one , as it were , by chance , or without his planning"], "cabin": ["a cottage or small house", "a hut", "a small room", "an inclosed place", "a room in ship for officers or passengers"], "barbarian": ["a man in a rude , savage , or uncivilized state", "a person destitute of culture", "a cruel , savage , brutal man", "one destitute of pity or humanity"], "annoy": ["a feeling of discomfort or vexation caused by what one dislikes", "whatever causes such a feeling"], "big": ["barley , especially the hardy four - rowed kind"], "foot": ["the terminal part of the leg of man or an animal", "the part below the ankle or wrist", "that part of an animal upon which it rests when standing , or moves", "the muscular locomotive organ of a mollusk"], "tongue": ["an organ situated in the floor of the mouth of most vertebrates and connected with the hyoid arch", "the power of articulate utterance", "speech", "discourse", "fluency of speech or expression"], "kind": ["race", "genus", "species", "generic class", "sort", "type", "class", "nature", "style", "character", "fashion", "manner", "variety", "description"], "gain": ["that which is gained , obtained , or acquired , as increase , profit , advantage , or benefit", "acquisition", "accumulation"], "magnificence": ["the act of doing what is magnificent", "the state or quality of being magnificent"], "logic": ["the science or art of exact reasoning , or of pure and formal thought , or of the laws according to which the processes of pure thinking should be conducted", "the science of the formation and application of general notions", "the science of generalization , judgment , classification , reasoning , and systematic arrangement", "the science of correct reasoning", "correct reasoning", "sound judgment"], "procession": ["the act of proceeding , moving on , advancing , or issuing", "regular , orderly , or ceremonious progress", "continuous course", "that which is moving onward in an orderly , stately , or solemn manner", "a train of persons advancing in order", "a ceremonious train", "a retinue", "an orderly and ceremonial progress of persons , either from the sacristy to the choir , or from the choir around the church , within or without"], "moving": ["the act of changing place or posture", "the act of changing one ' s dwelling place or place of business"], "printing": ["the act , art , or practice of impressing letters , characters , or figures on paper , cloth , or other material", "typography", "the act of producing photographic prints"], "truce": ["a temporary cessation of hostilities , for negotiation or other purpose", "an armistice", "intermission of action pain or contest", "temporary cessation", "short quiet"], "fool": ["one destitute of reason , or of the common powers of understanding", "an idiot", "a natural", "a person deficient in intellect", "one who acts absurdly , or pursues a course contrary to the dictates of wisdom", "one without judgment", "a simpleton", "a dolt", "one who acts contrary to moral and religious wisdom", "a wicked person"], "breed": ["class", "sort", "kind"], "whip": ["an instrument or driving horses or other animals , or for correction , consisting usually of a lash attached to a handle , or of a handle and lash so combined as to form a flexible rod", "a coachman", "a driver of a carriage", "one of the arms or frames of a windmill , on which the sails are spread"], "earthquake": ["a shaking , trembling , or concussion of the earth , due to subterranean causes , often accompanied by a rumbling noise"], "sixth": ["the quotient of a unit divided by six", "one of six equal parts which form a whole", "the next in order after the fifth", "the interval embracing six diatonic degrees of the scale"], "provision": ["the act of providing , or making previous preparation", "that which is provided or prepared", "that which is brought together or arranged in advance", "measures taken beforehand", "preparation", "a stock of food"], "refusal": ["the act of refusing", "the right of taking in preference to others", "the choice of taking or refusing", "option"], "fist": ["the hand with the fingers doubled into the palm"], "calf": ["the young of the cow , or of the bovine family of quadrupeds", "a fine light - colored leather used in bookbinding", "an awkward or silly boy or young man", "any silly person", "a dolt"], "study": ["a setting of the mind or thoughts upon a subject", "application of mind to books arts or science or to any subject for the purpose of acquiring knowledge", "mental occupation", "absorbed or thoughtful attention", "meditation", "contemplation", "any particular branch of learning that is studied", "any object of attentive consideration"], "criminal": ["one who is found guilty by verdict confession or proof", "a malefactor", "a felon"], "brave": ["one who is daring", "specifically , an indian warrior", "a man daring beyond discretion", "a bully"], "method": ["an orderly procedure or process", "regular manner of doing anything", "manner", "way", "mode", "derly arrangement , elucidation , development , classification", "clear and lucid exhibition", "systematic arrangement peculiar to an individual", "classification", "a mode or system of classifying natural objects according to certain common characteristics"], "telephone": ["an instrument for reproducing sounds , especially articulate speech , at a distance"], "verdict": ["the answer of a jury given to the court concerning any matter of fact in any cause , civil or criminal , committed to their examination and determination", "the finding or decision of a jury on the matter legally submitted to them in the course of the trial of a cause", "decision", "judgment", "opinion pronounced"], "courtyard": ["a court or inclosure attached to a house"], "casual": ["one who receives relief for a night in a parish to which he does not belong", "a vagrant"], "class": ["a group of individuals ranked together as possessing common characteristics", "a number of students in a school or college , of the same standing , or pursuing the same studies", "a comprehensive division of animate or inanimate objects , grouped together on account of their common characteristics , in any classification in natural science , and subdivided into orders , families , tribes , genera , etc"], "brook": ["a natural stream of water smaller than a river or creek"], "fashionable": ["a person who conforms to the fashions"], "entertainment": ["hospitable reception", "reception or treatment in general", "hospitality", "hospitable provision for the wants of a guest", "provision for the table", "a hospitable repast", "a feast", "a formal or elegant meal", "that which engages the attention agreeably , amuses or diverts , whether in private , as by conversation , etc", "amusement"], "speck": ["the blubber of whales or other marine mammals", "the fat of the hippopotamus", "a small discolored place in or on anything , or a small place of a color different from that of the main substance", "a spot", "a stain", "a blemish", "a very small thing", "a particle", "a mite"], "attack": ["the act of attacking , or falling on with force or violence", "an onset", "an assault", "an assault upon one ' s feelings or reputation with unfriendly or bitter words", "a setting to work upon some task , etc"], "farthing": ["the fourth of a penny", "a small copper coin of great britain , being a cent in united states currency"], "copper": ["a common metal of a reddish color , both ductile and malleable , and very tenacious"], "remorse": ["the anguish , like gnawing pain , excited by a sense of guilt", "compunction of conscience for a crime committed , or for the sins of one ' s past life", "sympathetic sorrow", "pity", "compassion"], "sway": ["the act of swaying", "a swaying motion", "the swing or sweep of a weapon", "influence , weight , or authority that inclines to one side", "preponderance", "turn or cast of balance"], "moonlight": ["the light of the moon"], "manuscript": ["writing , as opposed to print"], "actor": ["one who acts , or takes part in any affair", "a doer", "a theatrical performer", "an advocate or proctor in civil courts or causes"], "eminence": ["that which is eminent or lofty", "a high ground or place", "a height", "an elevated condition among men", "a place or station above men in general , either in rank , office , or celebrity", "social or moral loftiness", "high rank", "distinction", "preferment", "a title of honor , especially applied to a cardinal in the roman catholic church"], "wing": ["one of the two anterior limbs of a bird , pterodactyl , or bat", "one of the large pectoral fins of the flying fishes"], "watch": ["the act of watching", "forbearance of sleep", "vigil", "wakeful , vigilant , or constantly observant attention", "close observation", "guard", "preservative or preventive vigilance", "a sentry", "a guard", "the post or office of a watchman", "the place where a watchman is posted or where a guard is kept"], "applause": ["marked commendation"], "smoke": ["the visible exhalation , vapor , or substance that escapes , or expelled , from a burning body , especially from burning vegetable matter , as wood , coal , peat , or the like", "a vapor", "a mist", "anything unsubstantial , as idle talk"], "prince": ["the one of highest rank", "one holding the highest place and authority", "a sovereign", "a monarch", "the son of a king or emperor , or the issue of a royal family", "a title belonging to persons of high rank , differing in different countries", "in spain he is always one of the royal family"], "mail": ["generally , armor , or any defensive covering", "the bag or bags with the letters , papers , or other matter contained therein , conveyed under public authority from one post office to another", "letters , etc"], "hem": ["the edge or border of a garment or cloth , doubled over and sewed , to strengthen it and prevent raveling", "border", "edge", "margin", "a border made on sheet - metal ware by doubling over the edge of the sheet , to stiffen it and remove the sharp edge"], "hen": ["the female of the domestic fowl", "the female of grouse pheasants or any kind of birds"], "yacht": ["a light and elegantly furnished vessel , used either for private parties of pleasure , or as a vessel of state to convey distinguished persons from one place to another", "a seagoing vessel used only for pleasure trips , racing , etc"], "treasury": ["a place or building in which stores of wealth are deposited", "also the place of deposit and disbursement of any collected funds", "a repository of abundance", "a storehouse"], "paper": ["a substance in the form of thin sheets or leaves intended to be written or printed on , or to be used in wrapping", "a sheet , leaf , or piece of such substance", "a printed or written instrument", "a document , essay , or the like", "a writing"], "mantle": ["a loose garment to be worn over other garments", "an enveloping robe", "a cloak", "a covering or concealing envelope"], "womb": ["the uterus", "the place where anything is generated or produced", "any cavity containing and enveloping anything"], "lunch": ["a luncheon"], "pool": ["a small and rather deep collection of ( usually ) fresh water , as one supplied by a spring , or occurring in the course of a stream", "a reservoir for water", "a small body of standing or stagnant water", "a puddle", "the stake played for in certain games of cards , billiards , etc", "an aggregated stake to which each player has contributed a snare", "the receptacle for the stakes", "a game at billiards , in which each of the players stakes a certain sum , the winner taking the whole", "in public billiard rooms a game in which the loser pays the entrance fee for all who engage in the game"], "prophet": ["one inspired or instructed by god to speak in his name , or announce future events ,"], "oratory": ["the art of an orator", "the art of public speaking in an eloquent or effective manner", "the exercise of rhetorical skill in oral discourse", "eloquence"], "color": ["any hue distinguished from white or black", "ruddy complexion"], "warning": ["previous notice", "caution against danger , or against faults or evil practices which incur danger", "admonition"], "yield": ["amount yielded", "product"], "form": ["the shape and structure of anything , as distinguished from the material of which it is composed", "particular disposition or arrangement of matter , giving it individuality or distinctive character", "configuration", "figure", "external appearance", "constitution", "mode of construction , organization , etc", "system", "established method of expression or practice", "fixed way of proceeding", "conventional or stated scheme", "formula"], "contract": ["the agreement of two or more persons , upon a sufficient consideration or cause , to do , or to abstain from doing , some act", "an agreement in which a party undertakes to do , or not to do , a particular thing", "a formal bargain", "a compact", "an interchange of legal rights", "a formal writing which contains the agreement of parties , with the terms and conditions , and which serves as a proof of the obligation"], "curtain": ["drapery of cloth or lace hanging round a bed or at a window", "in theaters , and like places , a movable screen for concealing the stage"], "resolution": ["the act of separating a compound into its elements or component parts", "the act of analyzing a complex notion , or solving a vexed question or difficult problem", "the state of being resolved , settled , or determined", "firmness", "steadiness", "constancy", "determination"], "gaze": ["a fixed look", "a look of eagerness , wonder , or admiration", "a continued look of attention"], "forefinger": ["the finger next to the thumb", "the index finger"], "deep": ["an abyss", "a great depth", "a moral or spiritual depth or abyss"], "butter": ["an oily , unctuous substance obtained from cream or milk by churning"], "cold": ["the relative absence of heat or warmth", "the sensation produced by the escape of heat", "a catarrh"], "stare": ["a fixed look with eyes wide open"], "gladness": ["state or quality of being glad", "pleasure", "joyful satisfaction", "cheerfulness"], "extreme": ["the utmost point or verge", "that part which terminates a body", "extremity", "furthest degree", "any undue departure from the mean", "calamity danger distress etc"], "companion": ["one who accompanies or is in company with another for a longer or shorter period , either from choice or casually", "one who is much in the company of , or is associated with , another or others", "an associate", "a comrade", "a consort", "a partner", "a knight of the lowest rank in certain orders"], "rose": ["a rosette , especially one worn on a shoe"], "feeling": ["that one of the five senses which resides in the general nerves of sensation distributed over the body , especially in its surface", "the sense of touch", "nervous sensibility to external objects", "an act or state of perception by the sense above described", "an act of apprehending any object whatever", "an act or state of apprehending the state of the soul itself", "consciousness", "the capacity of the soul for emotional states", "a high degree of susceptibility to emotions or states of the sensibility not dependent on the body"], "grievance": ["a cause of uneasiness and complaint", "a wrong done and suffered", "that which gives ground for remonstrance or resistance , as arising from injustice , tyranny , etc", "injury", "grieving", "grief", "affliction"], "jerk": ["a short , sudden pull , thrust , push , twitch , jolt , shake , or similar motion", "a sudden start or spring", "a foolish , stupid , or otherwise contemptible person"], "tray": ["a flat , broad vessel on which dishes , glasses , etc", "a waiter", "a salver", "a shallow box , generally without a top , often used within a chest , trunk , box , etc"], "sail": ["an extent of canvas or other fabric by means of which the wind is made serviceable as a power for propelling vessels through the water", "a wing", "a van"], "delirium": ["a state in which the thoughts , expressions , and actions are wild , irregular , and incoherent", "mental aberration", "a roving or wandering of the mind , -- usually dependent on a fever or some other disease , and so distinguished from mania , or madness", "strong excitement", "wild enthusiasm", "madness"], "shout": ["a loud burst of voice or voices"], "affectation": ["an attempt to assume or exhibit what is not natural or real", "false display", "artificial show"], "fight": ["a battle", "an engagement", "a contest in arms", "a combat", "a struggle or contest of any kind", "strength or disposition for fighting", "pugnacity"], "nine": ["the number greater than eight by a unit"], "descendant": ["one who descends , as offspring , however remotely"], "province": ["a country or region , more or less remote from the city of rome , brought under the roman government", "a conquered country beyond the limits of italy", "a country or region dependent on a distant authority", "a portion of an empire or state , especially one remote from the capital", "a region of country", "a tract", "a district"], "assembly": ["a company of persons collected together in one place , and usually for some common purpose , especially for deliberation and legislation , for worship , or for social entertainment", "a beat of the drum or sound of the bugle as a signal to troops to assemble"], "rack": ["same as arrack", "the neck and spine of a fore quarter of veal or mutton", "thin , flying , broken clouds , or any portion of floating vapor in the sky", "a fast amble", "an instrument for bending a bow", "a grate on which bacon is laid"], "fitness": ["the state or quality of being fit"], "babe": ["an infant", "a young child of either sex", "a baby", "a doll for children"], "desire": ["the natural longing that is excited by the enjoyment or the thought of any good , and impels to action or effort its continuance or possession", "an eager wish to obtain or enjoy", "an expressed wish", "a request", "petition", "anything which is desired", "an object of longing"], "seven": ["the number greater by one than six"], "gulf": ["a hollow place in the earth", "an abyss", "a deep chasm or basin ,", "that which swallows irretrievably", "a whirlpool", "a sucking eddy", "a portion of an ocean or sea extending into the land", "a partially land - locked sea"], "fathom": ["a measure of length , containing six feet", "the space to which a man can extend his arms"], "missionary": ["one who is sent on a mission", "one sent to propagate religion"], "annoyance": ["the act of annoying , or the state of being annoyed", "molestation", "vexation", "annoy", "that which annoys"], "plain": ["level land", "usually , an open field or a broad stretch of land with an even surface , or a surface little varied by inequalities"], "audience": ["the act of hearing", "attention to sounds", "admittance to a hearing", "a formal interview , especially with a sovereign or the head of a government , for conference or the transaction of business", "an auditory"], "tenderness": ["the quality or state of being tender ( in any sense of the adjective )"], "grandfather": ["a father ' s or mother ' s father", "an ancestor immediately after the father or mother in lineal ascent"], "appetite": ["the desire for some personal gratification , either of the body or of the mind", "desire for , or relish of , food or drink", "hunger", "any strong desire", "an eagerness or longing"], "nod": ["a dropping or bending forward of the upper part or top of anything", "a quick or slight downward or forward motion of the head , in assent , in familiar salutation , in drowsiness , or in giving a signal , or a command"], "tribune": ["anciently , a bench or elevated place , from which speeches were delivered", "in france , a kind of pulpit in the hall of the legislative assembly , where a member stands while making an address", "any place occupied by a public orator"], "ardor": ["heat , in a literal sense", "warmth or heat of passion or affection", "eagerness", "zeal", "bright and effulgent spirits"], "egg": ["the oval or roundish body laid by domestic poultry and other birds , tortoises , etc", "a simple cell , from the development of which the young of animals are formed", "ovum", "germ cell"], "bondage": ["the state of being bound", "condition of being under restraint", "restraint of personal liberty by compulsion", "involuntary servitude", "slavery", "captivity", "obligation", "tie of duty"], "wrath": ["violent anger", "vehement exasperation", "indignation", "rage", "fury", "the effects of anger or indignation", "the just punishment of an offense or a crime"], "fraction": ["a portion", "a fragment", "one or more aliquot parts of a unit or whole number", "an expression for a definite portion of a unit or magnitude"], "rot": ["process of rotting", "decay", "putrefaction", "a disease or decay in fruits , leaves , or wood , supposed to be caused by minute fungi", "a fatal distemper which attacks sheep and sometimes other animals"], "pallor": ["paleness", "want of color"], "rhythm": ["movement in musical time , with periodical recurrence of accent", "the measured beat or pulse which marks the character and expression of the music", "symmetry of movement and accent"], "parchment": ["the skin of a lamb , sheep , goat , young calf , or other animal , prepared for writing on", "the envelope of the coffee grains , inside the pulp"], "widow": ["a woman who has lost her husband by death , and has not married again", "one living bereaved of a husband"], "pistol": ["the smallest firearm used , intended to be fired from one hand , -- now of many patterns , and bearing a great variety of names"], "goal": ["the place at which a race or a journey is to end", "the final purpose or aim", "the end to which a design tends , or which a person aims to reach or attain", "a base , station , or bound used in various games as the point or object which a team must reach in order to score points", "in certain games , the point which the ball or puck must pass in order for points to be scored", "in basketball , it is the basket { 7 } suspended from the backboard , through which the basketball must pass"], "barrel": ["a round vessel or cask , of greater length than breadth , and bulging in the middle , made of staves bound with hoops , and having flat ends or heads", "a solid drum , or a hollow cylinder or case"], "chart": ["a sheet of paper , pasteboard , or the like , on which information is exhibited , especially when the information is arranged in tabular form", "a map", "a map on which is projected a portion of water and the land which it surrounds , or by which it is surrounded , intended especially for the use of seamen", "a written deed", "a charter"], "wherefore": ["the reason why"], "squire": ["a shield - bearer or armor - bearer who attended a knight", "a title of dignity next in degree below knight , and above gentleman", "a male attendant on a great personage", ", a devoted attendant or follower of a lady", "a beau"], "sow": ["the female of swine , or of the hog kind", "a channel or runner which receives the rows of molds in the pig bed"], "serene": ["serenity", "clearness", "calmness"], "spoil": ["that which is taken from another by violence", "the plunder taken from an enemy", "pillage", "booty", "that which is gained by strength or effort"], "billion": ["according to the french and american method of numeration , a thousand millions , or 1 , 000 , 000 , 000", "according to the english method , a million millions , or 1 , 000 , 000 , 000 , 000"], "capture": ["the act of seizing by force , or getting possession of by superior power or by stratagem", "the securing of an object of strife or desire , as by the power of some attraction", "the thing taken by force , surprise , or stratagem", "a prize", "prey"], "earnestness": ["the state or quality of being earnest", "anxiety"], "eloquence": ["fluent , forcible , elegant , and persuasive speech in public", "the power of expressing strong emotions in striking and appropriate language either spoken or written , thereby producing conviction or persuasion", "whatever produces the effect of moving and persuasive speech"], "ceremony": ["behavior regulated by strict etiquette", "a formal method of performing acts of civility", "forms of civility prescribed by custom or authority"], "common": ["to a number of persons"], "square": ["the corner , or angle , of a figure", "a parallelogram having four equal sides and four right angles"], "envelope": ["that which envelops , wraps up , encases , or surrounds", "a wrapper", "an inclosing cover", "the cover or wrapper of a document as of a letter", "the nebulous covering of the head or nucleus of a comet", "a work of earth , in the form of a single parapet or of a small rampart"], "customer": ["one who regularly or repeatedly makes purchases of a trader", "a purchaser", "a buyer", "a person with whom a business house has dealings", "a peculiar person"], "debt": ["that which is due from one person to another , whether money , goods , or services", "that which one person is bound to pay to another , or to perform for his benefit", "thing owed", "obligation", "liability", "a duty neglected or violated", "a fault", "a sin", "a trespass", "an action at law to recover a certain specified sum of money alleged to be due"], "negligence": ["the quality or state of being negligent", "lack of due diligence or care", "omission of duty", "habitual neglect", "heedlessness"], "bottle": ["a hollow vessel , usually of glass or earthenware ( but formerly of leather ), with a narrow neck or mouth , for holding liquids", "intoxicating liquor"], "constitutional": ["a walk or other exercise taken for one ' s health or constitution"], "donation": ["the act of giving or bestowing", "a grant", "that which is given as a present", "that which is transferred to another gratuitously", "a gift", "the act or contract by which a person voluntarily transfers the title to a thing of which be is the owner , from himself to another , without any consideration , as a free gift"], "hymn": ["an ode or song of praise or adoration", "a religious ode a sacred lyric", "a song of praise or thanksgiving intended to be used in religious service"], "stimulus": ["a goad", "something that rouses the mind or spirits", "an incentive", "that which excites or produces a temporary increase of vital action , either in the whole organism or in any of its parts"], "compilation": ["that which is compiled", "a book or document composed of materials gathering from other books or documents"], "show": ["the act of showing , or bringing to view", "exposure to sight", "exhibition", "that which is arranged to be seen", "a spectacle", "an exhibition", "proud or ostentatious display", "parade", "pomp"], "civilization": ["the act of civilizing , or the state of being civilized", "national culture", "refinement"], "protector": ["a defender", "a guardian", "a patron", "one having the care of the kingdom during the king ' s minority", "a regent", "a cardinal , from one of the more considerable roman catholic nations , who looks after the interests of his people at rome", "a cardinal who has the same relation to a college religious order etc"], "womanhood": ["the state of being a woman", "the distinguishing character or qualities of a woman , or of womankind", "women , collectively", "womankind"], "discontent": ["want of content", "dissatisfaction", "disquiet"], "ledge": ["a shelf on which articles may be laid", "that which resembles such a shelf in form or use as a projecting ridge or part or a molding or edge in joinery", "a shelf , ridge , or reef , of rocks", "a layer or stratum"], "chemical": ["a reagent"], "fancy": ["the faculty by which the mind forms an image or a representation of anything perceived before", "the power of combining and modifying such objects into new pictures or images", "the power of readily and happily creating and recalling such objects for the purpose of amusement , wit , or embellishment", "imagination", "an image or representation of anything formed in the mind", "conception", "thought", "idea", "conceit", "an opinion or notion formed without much reflection", "caprice", "whim", "impression"], "truth": ["conformity to rule", "exactness", "close correspondence with an example , mood , object of imitation , or the like", "fidelity", "constancy", "steadfastness", "faithfulness", "the practice of speaking what is true", "freedom from falsehood", "veracity"], "tom": ["a familiar contraction of thomas , a proper name of a man", "the male of certain animals"], "foreigner": ["a person belonging to or owning allegiance to a foreign country", "one not native in the country or jurisdiction under consideration , or not naturalized there", "an alien", "a stranger"], "thank": ["a expression of gratitude", "an acknowledgment expressive of a sense of favor or kindness received", "obligation , claim , or desert , or gratitude"], "complaint": ["expression of grief , regret , pain , censure , or resentment", "lamentation", "murmuring", "accusation", "fault - finding", "an ailment or disease of the body"], "region": ["one of the grand districts or quarters into which any space or surface , as of the earth or the heavens , is conceived of as divided", "in general a portion of space or territory of indefinite extent", "country", "province", "district", "tract", "tract , part , or space , lying about and including anything", "neighborhood", "vicinity", "sphere", "the inhabitants of a district"], "lava": ["the melted rock ejected by a volcano from its top or fissured sides"], "bush": ["a thicket , or place abounding in trees or shrubs", "a wild forest", "a shrub", "a shrub with branches rising from or near the root", "a thick shrub or a cluster of shrubs", "a lining for a hole to make it smaller", "a thimble or ring of metal or wood inserted in a plate or other part of machinery to receive the wear of a pivot or arbor"], "real": ["a former small spanish silver coin", "a denomination of money of account formerly the unit of the spanish monetary system"], "parliament": ["a formal conference on public affairs", "a general council", "an assembly of representatives of a nation or people having authority to make laws", "the assembly of the three estates of the united kingdom of great britain and ireland , viz"], "list": ["a line inclosing or forming the extremity of a piece of ground , or field of combat", "in the plural ( lists ) the ground or field inclosed for a race or combat", "an inclination to one side", "a strip of cloth", "a fillet", "a limit or boundary", "a border", "a roll or catalogue , that is , row or line", "a record of names"], "conclusion": ["the last part of anything", "close", "termination", "end", "final decision", "determination", "result", "any inference or result of reasoning"], "net": ["a fabric of twine , thread , or the like , wrought or woven into meshes , and used for catching fish , birds , butterflies , etc", "anything designed or fitted to entrap or catch", "a snare", "any device for catching and holding", "anything wrought or woven in meshes"], "recreation": ["refreshment of the strength and spirits after toil", "amusement", "diversion", "sport", "pastime"], "station": ["a regular stopping place in a stage road or route", "a place where railroad trains regularly come to a stand , for the convenience of passengers , taking in fuel , moving freight , etc", "the headquarters of the police force of any precinct", "the place at which an instrument is planted , or observations are made , as in surveying"], "stamp": ["the act of stamping , as with the foot", "the which stamps", "any instrument for making impressions on other bodies , as a die", "the mark made by stamping", "an impression"], "veil": ["something hung up , or spread out , to intercept the view , and hide an object", "a cover", "a curtain", "a cover", "a disguise", "a mask", "a pretense"], "justification": ["the act of justifying or the state of being justified", "a showing or proving to be just or conformable to law , justice , right , or duty", "defense", "vindication", "support", "the act of justifying , or the state of being justified , in respect to god ' s requirements"], "guest": ["a visitor", "a person received and entertained in one ' s house or at one ' s table", "a visitor entertained without pay", "a lodger or a boarder at a hotel , lodging house , or boarding house", "any insect that lives in the nest of another without compulsion and usually not as a parasite"], "thirty": ["the sum of three tens , or twenty and ten"], "mason": ["one whose occupation is to build with stone or brick", "one who prepares stone for building purposes", "a member of the fraternity of freemasons"], "group": ["a cluster , crowd , or throng", "an assemblage , either of persons or things , collected without any regular form or arrangement", "an assemblage of objects in a certain order or relation , or having some resemblance or common characteristic", "a variously limited assemblage of animals or plants , having some resemblance , or common characteristics in form or structure"], "fun": ["sport", "merriment", "frolicsome amusement"], "breath": ["the air inhaled and exhaled in respiration", "air which , in the process of respiration , has parted with oxygen and has received carbonic acid , aqueous vapor , warmth , etc", "the act of breathing naturally or freely", "the power or capacity to breathe freely", "the power of respiration , and hence , life"], "renown": ["exalted reputation derived from the extensive praise of great achievements or accomplishments", "fame", "celebrity", "report of nobleness or exploits", "praise"], "giant": ["a person of extraordinary strength or powers , bodily or intellectual", "any animal , plant , or thing , of extraordinary size or power"], "action": ["a process or condition of acting or moving , as opposed to rest", "the doing of something", "exertion of power or force , as when one body acts on another", "the effect of power exerted on one body by another", "agency", "activity", "operation", "an act", "a thing done", "a deed", "an enterprise", "conduct", "behavior", "demeanor", "the event or connected series of events , either real or imaginary , forming the subject of a play , poem , or other composition", "the unfolding of the drama of events"], "avarice": ["an excessive or inordinate desire of gain", "greediness for wealth", "covetousness", "cupidity", "an inordinate desire for some supposed good"], "period": ["a portion of time as limited and determined by some recurring phenomenon , as by the completion of a revolution of one of the heavenly bodies", "a division of time , as a series of years , months , or days , in which something is completed , and ready to recommence and go on in the same order", "a stated and recurring interval of time", "more generally , an interval of time specified or left indefinite", "a certain series of years , months , days , or the like", "a time", "a cycle", "an age", "an epoch", "one of the great divisions of geological time"], "undertaking": ["the act of one who undertakes , or engages in , any project or business", "that which is undertaken", "any business , work , or project which a person engages in , or attempts to perform", "an enterprise", "specifically , the business of an undertaker , or the management of funerals"], "mutiny": ["insurrection against constituted authority , particularly military or naval authority", "concerted revolt against the rules of discipline or the lawful commands of a superior officer", "generally forcible resistance to rightful authority", "insubordination"], "understanding": ["the act of one who understands a thing , in any sense of the verb", "knowledge", "discernment", "comprehension", "interpretation", "explanation", "an agreement of opinion or feeling", "adjustment of differences", "harmony", "anything mutually understood or agreed upon", "the power to understand", "the intellectual faculty", "the intelligence", "the rational powers collectively conceived an designated", "the higher capacities of the intellect", "the power to distinguish truth from falsehood , and to adapt means to ends"], "bother": ["state of perplexity or annoyance", "embarrassment", "worry", "disturbance", "petty trouble"], "invasion": ["the act of invading", "encroachment", "trespass", "the incursion of an army for conquest or plunder", "the incoming or first attack of anything hurtful or pernicious"], "preserve": ["that which is preserved", "fruit , etc", "fruit cooked with sugar", "a place in which game , fish , etc"], "flock": ["a company or collection of living creatures", "a christian church or congregation", "considered in their relation to the pastor , or minister in charge", "a lock of wool or hair", "woolen or cotton refuse ( sing", "the dust of vegetable fiber used for a similar purpose"], "legislation": ["preparation and enactment of laws", "the laws enacted"], "echo": ["a sound reflected from an opposing surface and repeated to the ear of a listener", "repercussion of sound", "repetition of a sound", "sympathetic recognition", "response", "answer", "a wood or mountain nymph , regarded as repeating , and causing the reverberation of them"], "cot": ["a small house", "a cottage or hut", "a pen , coop , or like shelter for small domestic animals , as for sheep or pigeons", "a cover or sheath", "a sleeping place of limited size", "a little bed", "a cradle", "a piece of canvas extended by a frame , used as a bed"], "seventeen": ["the number greater by one than sixteen", "the sum of ten and seven"], "lodge": ["a shed", "a rude cabin", "a hut", "a den or cave"], "cylinder": ["a solid body which may be generated by the rotation of a parallelogram round one its sides", "the space inclosed by any cylindrical surface", "the chamber of a steam engine in which the piston is moved by the force of steam"], "attic": ["a low story above the main order or orders of a facade , in the classical styles", "a room or rooms behind that part of the exterior", "all the rooms immediately below the roof", "an athenian", "an athenian author"], "onion": ["its bulbous root much used as an article of food"], "climate": ["the condition of a place in relation to various phenomena of the atmosphere , as temperature , moisture , etc"], "rue": ["herb of grace", "bitterness", "disappointment", "grief", "regret"], "ring": ["a sound", "the sound of vibrating metals", "any loud sound", "the sound of numerous voices", "a chime , or set of bells harmonically tuned", "a circle , or a circular line , or anything in the form of a circular line or hoop", "specifically , a circular ornament of gold or other precious material worn on the finger , or attached to the ear , the nose , or some other part of the person", "a circular area in which races are or run or other sports are performed", "an arena"], "hospitality": ["the act or practice of one who is hospitable", "reception and entertainment of strangers or guests without reward , or with kind and generous liberality"], "weather": ["the state of the air or atmosphere with respect to heat or cold , wetness or dryness , calm or storm , clearness or cloudiness , or any other meteorological phenomena", "meteorological condition of the atmosphere", "vicissitude of season", "meteorological change", "alternation of the state of the air", "storm", "tempest"], "young": ["the offspring of animals , either a single animal or offspring collectively"], "equality": ["the condition or quality of being equal", "agreement in quantity or degree as compared", "likeness in bulk , value , rank , properties , etc", "sameness in state or continued course", "evenness", "uniformity", "evenness", "uniformity"], "partner": ["a husband or a wife", "either one of a couple who dance together", "one who shares as a member of a partnership in the management , or in the gains and losses , of a business"], "baby": ["an infant or young child of either sex", "a babe", "a small image of an infant", "a doll"], "controversy": ["contention", "dispute", "debate", "discussion", "agitation of contrary opinions", "quarrel", "strife", "cause of variance", "difference"], "prior": ["the superior of a priory , and next below an abbot in dignity"], "weeping": ["the act of one who weeps", "lamentation with tears", "shedding of tears"], "burn": ["a hurt , injury , or effect caused by fire or excessive or intense heat", "a disease in vegetables"], "excellence": ["the quality of being excellent", "state of possessing good qualities in an eminent degree", "exalted merit", "superiority in virtue", "an excellent or valuable quality", "that by which any one excels or is eminent", "a virtue", "a title of honor or respect"], "refinement": ["the act of refining , or the state of being refined", "that which is refined , elaborated , or polished to excess", "an affected subtilty"], "date": ["that addition to a writing , inscription , coin , etc", "the point of time at which a transaction or event takes place , or is appointed to take place", "a given point of time", "epoch"], "birthday": ["the day in which any person is born", "day of origin or commencement", "the day of the month in which a person was born , in whatever succeeding year it may recur", "the anniversary of one ' s birth"], "affection": ["the act of affecting or acting upon", "the state of being affected", "an attribute", "a quality or property", "a condition", "a bodily state", "bent of mind", "a feeling or natural impulse or natural impulse acting upon and swaying the mind", "any emotion", "inclination", "disposition", "propensity", "tendency"], "globe": ["a round or spherical body , solid or hollow", "a body whose surface is in every part equidistant from the center", "a ball", "a sphere", "anything which is nearly spherical or globular in shape", "the earth"], "yesterday": ["the day last past", "the day next before the present", "a recent time", "time not long past"], "gentleman": ["a man well born", "one of good family", "one above the condition of a yeoman", "one of gentle or refined manners", "a well - bred man", "one who bears arms , but has no title"], "clutch": ["seizure", "grasp", "the hands , claws , or talons , in the act of grasping firmly"], "necklace": ["a string of beads , etc", "a rope or chain fitted around the masthead to hold hanging blocks for jibs and stays"], "speaker": ["one who utters or pronounces a discourse", "usually , one who utters a speech in public", "one who is the mouthpiece of others"], "psychology": ["the science of the human soul", "specifically , the systematic or scientific knowledge of the powers and functions of the human soul , so far as they are known by consciousness", "a treatise on the human soul"], "probability": ["the quality or state of being probable", "appearance of reality or truth", "reasonable ground of presumption", "likelihood", "that which is or appears probable", "anything that has the appearance of reality or truth", "likelihood of the occurrence of any event in the doctrine of chances , or the ratio of the number of favorable chances to the whole number of chances , favorable and unfavorable"], "chosen": ["one who , or that which is the object of choice or special favor"], "evidence": ["that which makes evident or manifest", "that which furnishes , or tends to furnish , proof", "any mode of proof", "that which is legally submitted to competent tribunal , as a means of ascertaining the truth of any alleged matter of fact under investigation before it", "means of making proof"], "rain": ["water falling in drops from the clouds", "the descent of water from the clouds in drops"], "rage": ["violent excitement", "eager passion", "extreme vehemence of desire , emotion , or suffering , mastering the will", "anger accompanied with raving", "overmastering wrath", "violent anger", "fury", "the subject of eager desire"], "language": ["any means of conveying or communicating ideas", "human speech", "the expression of ideas by the voice", "sounds , expressive of thought , articulated by the organs of the throat and mouth", "the expression of ideas by writing , or any other instrumentality"], "moor": ["any individual of the swarthy races of africa or asia which have adopted the mohammedan religion", "an extensive waste covered with patches of heath , and having a poor , light soil , but sometimes marshy , and abounding in peat", "a heath"], "iron": ["the most common and most useful metallic element , being of almost universal occurrence , usually in the form of an oxide ( as hematite magnetite , etc", "viz", "fetters", "chains", "handcuffs", "manacles"], "space": ["extension , considered independently of anything which it may contain", "that which makes extended objects conceivable and possible", "place , having more or less extension", "room", "a quantity or portion of extension", "distance from one thing to another", "an interval between any two or more objects"], "drain": ["the act of draining , or of drawing off", "gradual and continuous outflow or withdrawal", "that means of which anything is drained", "a channel", "a trench", "a water course", "a sewer", "a sink"], "volley": ["a flight of missiles , as arrows , bullets , or the like", "the simultaneous discharge of a number of small arms", "a burst or emission of many things at once", "a return of the ball before it touches the ground"], "surround": ["a method of hunting some animals , as the buffalo , by surrounding a herd , and driving them over a precipice , into a ravine , etc"], "coil": ["a ring , series of rings , or spiral , into which a rope , or other like thing , is wound", "entanglement", "toil", "mesh", "perplexity", "a series of connected pipes in rows or layers , as in a steam heating apparatus"], "chance": ["a supposed material or psychical agent or mode of activity other than a force , law , or purpose", "fortune", "fate", "the operation or activity of such agent", "the supposed effect of such an agent", "the issue of uncertain conditions", "an event not calculated upon", "an unexpected occurrence", "a happening", "accident", "fortuity", "casualty"], "folio": ["a leaf of a book or manuscript", "a sheet of paper once folded", "a book made of sheets of paper each folded once ( four pages to the sheet )", "a book of the largest kind"], "shed": ["a slight or temporary structure built to shade or shelter something", "a structure often open in front", "an outbuilding", "a hut", "a covered structure for housing aircraft", "the act of shedding or spilling", "that which parts , divides , or sheds", "the passageway between the threads of the warp through which the shuttle is thrown , having a sloping top and bottom made by raising and lowering the alternate threads"], "roar": ["the sound of roaring", "the deep , loud cry of a wild beast", "the cry of one in pain , distress , anger , or the like"], "disposal": ["the act of disposing , or disposing of , anything", "arrangement", "derly distribution", "a putting in order", "regulation", "adjustment", "management", "government", "direction", "regulation of the fate , condition , application , etc", "the transference of anything into new hands , a new place , condition , etc", "alienation , or parting"], "baptism": ["the application of water to a person , as a sacrament or religious ceremony , by which he is initiated into the visible church of christ"], "translation": ["the act of translating , removing , or transferring", "removal", "the state of being translated or removed", "the act of rendering into another language", "interpretation", "that which is obtained by translating something a version"], "hollow": ["a cavity , natural or artificial", "an unfilled space within anything", "a hole , a cavern", "an excavation", "a low spot surrounded by elevations", "a depressed part of a surface", "a concavity", "a channel"], "long": ["a note formerly used in music , one half the length of a large , twice that of a breve", "the longest dimension", "the greatest extent"], "texture": ["that which woven", "a woven fabric", "a web", "the disposition or connection of threads , filaments , or other slender bodies , interwoven", "the disposition of the several parts of any body in connection with each other , or the manner in which the constituent parts are united", "structure"], "beaver": ["an amphibious rodent , of the genus castor", "that piece of armor which protected the lower part of the face , whether forming a part of the helmet or fixed to the breastplate"], "westward": ["the western region or countries", "the west"], "carry": ["a tract of land , over which boats or goods are carried between two bodies of navigable water", "a carrying place", "a portage"], "termination": ["the act of terminating , or of limiting or setting bounds", "the act of ending or concluding", "that which ends or bounds", "limit in space or extent", "bound", "end", "end in time or existence"], "engagement": ["the state of being engaged , pledged or occupied", "specifically , a pledge to take some one as husband or wife", "that which engages", "engrossing occupation", "employment of the attention", "obligation by pledge , promise , or contract"], "cake": ["a small mass of dough baked", "a thin loaf from unleavened dough", "a sweetened composition of flour and other ingredients , leavened or unleavened , baked in a loaf or mass of any size or shape", "a thin wafer - shaped mass of fried batter", "as buckwheat cakes"], "laughter": ["a movement ( usually involuntary ) of the muscles of the face , particularly of the lips , with a peculiar expression of the eyes , indicating merriment , satisfaction , or derision , and usually attended by a sonorous and interrupted expulsion of air from the lungs"], "heresy": ["an opinion held in opposition to the established or commonly received doctrine , and tending to promote a division or party , as in politics , literature , philosophy , etc", "religious opinion opposed to the authorized doctrinal standards of any particular church , especially when tending to promote schism or separation", "lack of orthodox or sound belief", "rejection of , or erroneous belief in regard to , some fundamental religious doctrine or truth", "heterodoxy", "an offense against christianity , consisting in a denial of some essential doctrine , which denial is publicly avowed , and obstinately maintained"], "minister": ["a servant", "a subordinate", "an officer or assistant of inferior rank", "an agent an instrument", "a representative of a government , sent to the court , or seat of government , of a foreign nation to transact diplomatic business"], "oil": ["any one of a great variety of unctuous combustible substances , more viscous than and not miscible with water"], "edition": ["the whole number of copies of a work printed and published at one time"], "fourteen": ["the sum of ten and four"], "revenge": ["vengeance", "retaliation", "a returning of evil for evil", "a malignant wishing of evil to one who has done us an injury"], "wharf": ["a structure or platform of timber , masonry , iron , earth , or other material , built on the shore of a harbor , river , canal , or the like , and usually extending from the shore to deep water , so that vessels may lie close alongside to receive and discharge cargo , passengers , etc", "a quay", "a pier"], "result": ["that which results", "the conclusion or end to which any course or condition of things leads , or which is obtained by any process or operation", "consequence or effect", "the decision or determination of a council or deliberative assembly", "a resolve", "a decree"], "endeavor": ["an exertion of physical or intellectual strength toward the attainment of an object", "a systematic or continuous attempt", "an effort", "a trial"], "sagacity": ["the quality of being sagacious", "quickness or acuteness of sense perceptions", "keenness of discernment or penetration with soundness of judgment", "shrewdness"], "movement": ["the act of moving in space", "change of place or posture", "motion", "manner or style of moving", "transference , by any means , from one situation to another", "a change of situation", "progress toward a goal", "advancement"], "packing": ["the act or process of one who packs", "a thin layer , or sheet , of yielding or elastic material inserted between the surfaces of a flange joint", "the substance in a stuffing box , through which a piston rod slides"], "fare": ["the price of passage or going", "the sum paid or due for conveying a person by land or water", "condition or state of things", "fortune", "hap", "cheer", "food", "provisions for the table", "entertainment"], "narrow": ["a contracted part of a stream lake or sea", "a strait connecting two bodies of water"], "gorge": ["the throat", "the gullet", "the canal by which food passes to the stomach", "a defile between mountains"], "dose": ["the quantity of medicine given , or prescribed to be taken , at one time", "a sufficient quantity", "a portion", "as much as one can take , or as falls to one to receive", "anything unpleasant that one is obliged to take", "a disagreeable portion thrust upon one", "used figuratively ,"], "bench": ["a long seat , differing from a stool in its greater length", "a long table at which mechanics and other work", "the seat where judges sit in court"], "maid": ["an unmarried woman", "usually , a young unmarried woman", "a girl", "a virgin", "a maiden", "a female servant"], "let": ["hindrance", "obstacle", "impediment", "delay", "a stroke in which a ball touches the top of the net in passing over"], "outrage": ["injurious violence or wanton wrong done to persons or things", "a gross violation of right or decency", "excessive abuse", "wanton mischief", "gross injury"], "saddle": ["a seat for the rider on a bicycle or tricycle", "a padded part of a harness which is worn on a horse ' s back , being fastened in place with a girth", "a piece of meat containing a part of the backbone of an animal with the ribs on each side"], "peasant": ["a countryman", "a rustic"], "vest": ["an article of clothing covering the person", "an outer garment", "a vestment", "a dress", "a vesture", "a robe", "any outer covering", "array", "garb", "specifically , a waistcoat , or sleeveless body garment , for men , worn under the coat"], "conceit": ["that which is conceived , imagined , or formed in the mind", "idea", "thought", "image", "conception", "quickness of apprehension", "active imagination", "lively fancy", "a fanciful , odd , or extravagant notion", "an unnatural or affected conception", "a witty thought or turn of expression", "a fanciful device", "a whim", "a quip"], "woodland": ["land covered with wood or trees", "forest", "land on which trees are allowed to grow , either for fuel or timber"], "stop": ["the act of stopping , or the state of being stopped", "hindrance of progress or of action", "cessation", "repression", "interruption", "check", "obstruction", "that which stops , impedes , or obstructs", "as obstacle", "an impediment", "an obstruction", "a device , or piece , as a pin , block , pawl , etc"], "anxiety": ["concern or solicitude respecting some thing or event , future or uncertain , which disturbs the mind , and keeps it in a state of painful uneasiness", "eager desire"], "lamp": ["a light - producing vessel , device , instrument or apparatus", "a vessel with a wick used for the combustion of oil or other inflammable liquid , for the purpose of producing artificial light", "a similar device using a gas as the combustible fuel"], "tale": ["that which is told", "an oral relation or recital", "narrative", "discourse", "statement", "history", "story", "a number told or counted off", "a reckoning by count", "an enumeration", "a count , in distinction from measure or weight", "a number reckoned or stated"], "coach": ["a large , closed , four - wheeled carriage , having doors in the sides , and generally a front and back seat inside , each for two persons , and an elevated outside seat in front for the driver", "a special tutor who assists in preparing a student for examination", "a first - class passenger car , as distinguished from a drawing - room car , sleeping car , etc"], "system": ["an assemblage of objects arranged in regular subordination , or after some distinct method , usually logical or scientific", "a complete whole of objects related by some common law , principle , or end", "a complete exhibition of essential principles or facts , arranged in a rational dependence or connection", "a regular union of principles or parts forming one entire thing", "the whole scheme of created things regarded as forming one complete plan of whole", "the universe", "regular method or order", "formal arrangement", "plan"], "advice": ["an opinion recommended or offered , as worthy to be followed", "counsel", "information or notice given", "intelligence"], "masterpiece": ["anything done or made with extraordinary skill", "a capital performance", "a supreme achievement"], "ribbon": ["a narrow strip or shred", "same as rib - band"], "firm": ["the name , title , or style , under which a company transacts business", "a partnership of two or more persons", "a commercial house"], "snake": ["a serpent , whether harmless or venomous"], "turn": ["the act of turning", "movement or motion about , or as if about , a center or axis", "revolution", "change of direction , course , or tendency", "different order , position , or aspect of affairs", "alteration", "vicissitude", "one of the successive portions of a course , or of a series of occurrences , reckoning from change to change", "a winding", "a bend", "a meander"], "tactics": ["the science and art of disposing military and naval forces in order for battle , and performing military and naval evolutions", "any system or method of procedure"], "son": ["a male child", "the male issue , or offspring , of a parent , father or mother", "a male descendant , however distant", "in the plural descendants in general", "any young male person spoken of as a child", "an adopted male child", "a pupil , ward , or any other young male dependent"], "creep": ["the act or process of creeping", "a distressing sensation , or sound , like that occasioned by the creeping of insects", "a slow rising of the floor of a gallery , occasioned by the pressure of incumbent strata upon the pillars or sides", "a gradual movement of mining ground"], "museum": ["a repository or a collection of natural , scientific , or literary curiosities , or of works of art"], "scheme": ["a combination of things connected and adjusted by design", "a system", "a plan or theory something to be done", "a design", "a project", "any lineal or mathematical diagram", "an outline"], "curl": ["a ringlet , especially of hair", "anything of a spiral or winding form", "an undulating or waving line or streak in any substance , as wood , glass , etc", "flexure", "a disease in potatoes , in which the leaves , at their first appearance , seem curled and shrunken"], "glimmer": ["a faint , unsteady light", "feeble , scattered rays of light", "a gleam", "mica"], "dressing": ["dress", "raiment", "an application ( a remedy , bandage , etc", "manure or compost over land"], "bridge": ["a structure , usually of wood , stone , brick , or iron , erected over a river or other water course , or over a chasm , railroad , etc", "the small arch or bar at right angles to the strings of a violin , guitar , etc", "a card game resembling whist"], "incapable": ["one who is morally or mentally weak or inefficient", "an imbecile", "a simpleton"], "hat": ["a covering for the head", "one with a crown and brim made of various materials and worn by men or women for protecting the head from the sun or weather or for ornament"], "sixty": ["the sum of six times ten"], "leave": ["liberty granted by which restraint or illegality is removed", "permission", "allowance", "license", "the act of leaving or departing", "a formal parting", "a leaving", "farewell", "adieu"], "toleration": ["the allowance of that which is not wholly approved", "specifically , the allowance of religious opinions and modes of worship in a state when contrary to , or different from , those of the established church or belief", "freedom from bigotry and severity in judgment of the opinions or belief of others especially in respect to religious matters"], "clash": ["a loud noise resulting from collision", "a noisy collision of bodies", "a collision", "opposition", "contradiction", "as between differing or contending interests , views , purposes , etc"], "impress": ["the act of impressing or making", "a mark made by pressure", "an indentation", "imprint", "the image or figure of anything , formed by pressure or as if by pressure", "result produced by pressure or influence", "characteristic", "mark of distinction", "stamp"], "thanksgiving": ["a public acknowledgment or celebration of divine goodness"], "dread": ["great fear in view of impending evil", "fearful apprehension of danger", "anticipatory terror", "reverential or respectful fear", "awe"], "atmosphere": ["the whole mass of a \u00eb riform fluid surrounding the earth", "any gaseous envelope or medium", "a supposed medium around various bodies"], "product": ["anything that is produced , whether as the result of generation , growth , labor , or thought , or by the operation of involuntary causes", "the number or sum obtained by adding one number or quantity to itself as many times as there are units in another number", "the number resulting from the multiplication of two or more numbers"], "dice": ["small cubes used in gaming or in determining by chance"], "decline": ["a falling off", "a tendency to a worse state", "diminution or decay", "deterioration", "the period when a thing is tending toward extinction or a less perfect state", "that period of a disorder or paroxysm when the symptoms begin to abate in violence", "a gradual sinking and wasting away of the physical faculties", "any wasting disease , especially pulmonary consumption"], "knee": ["in man , the joint in the middle part of the leg", "the joint , or region of the joint , between the thigh and leg", "in the horse and allied animals , the carpal joint , corresponding to the wrist in man"], "defiance": ["the act of defying , putting in opposition , or provoking to combat", "a challenge", "a provocation", "a summons to combat", "a state of opposition", "willingness to flight", "disposition to resist", "contempt of opposition"], "significant": ["that which has significance", "a sign", "a token", "a symbol"], "whisper": ["a low , soft , sibilant voice or utterance , which can be heard only by those near at hand", "sometimes , in a limited sense , the sound produced by such friction as distinguished from breath sound made by friction against parts of the mouth", "a cautious or timorous speech", "a suggestion or insinuation"], "return": ["the act of returning ( intransitive ), or coming back to the same place or condition", "the act of returning ( transitive ), or sending back to the same place or condition", "restitution", "repayment", "requital", "retribution", "a payment", "a remittance", "a requital"], "college": ["a collection , body , or society of persons engaged in common pursuits , or having common duties and interests , and sometimes , by charter , peculiar rights and privileges", "a society of scholars or friends of learning , incorporated for study or instruction , especially in the higher branches of knowledge"], "tenth": ["the next in order after the ninth", "one coming after nine others", "the quotient of a unit divided by ten", "one of ten equal parts into which anything is divided", "a tithe"], "area": ["any plane surface , as of the floor of a room or church , or of the ground within an inclosure", "an open space in a building", "the inclosed space on which a building stands", "the sunken space or court , giving ingress and affording light to the basement of a building"], "theme": ["a subject or topic on which a person writes or speaks", "a proposition for discussion or argument", "a text", "discourse on a certain subject", "a composition or essay required of a pupil"], "step": ["an advance or movement made by one removal of the foot", "a pace", "a rest , or one of a set of rests , for the foot in ascending or descending , as a stair , or a round of a ladder", "the space passed over by one movement of the foot in walking or running"], "chicken": ["a young person", "a child", "a young woman", "a maiden"], "peter": ["a common baptismal name for a man"], "mixture": ["the act of mixing , or the state of being mixed", "that which results from mixing different ingredients together", "a compound", "an ingredient entering into a mixed mass", "an additional ingredient"], "divorce": ["a legal dissolution of the marriage contract by a court or other body having competent authority", "the decree or writing by which marriage is dissolved"], "convent": ["a body of monks or nuns", "a monastery or nunnery"], "shore": ["a prop , as a timber , placed as a brace or support against the side of a building or other structure", "a prop placed beneath anything , as a beam , to prevent it from sinking or sagging", "the coast or land adjacent to a large body of water , as an ocean , lake , or large river"], "book": ["a collection of sheets of paper , or similar material , blank , written , or printed , bound together", "commonly , many folded and bound sheets containing continuous printing or writing", "a composition , written or printed", "a treatise", "a part or subdivision of a treatise or literary work"], "bin": ["a box , frame , crib , or inclosed place , used as a receptacle for any commodity"], "beak": ["the bill or nib of a bird , consisting of a horny sheath , covering the jaws", "a similar bill in other animals , as the turtles", "the long projecting sucking mouth of some insects , and other invertebrates , as in the hemiptera"], "butcher": ["one who slaughters animals , or dresses their flesh for market", "one whose occupation it is to kill animals for food", "one who kills in large numbers , or with unusual cruelty", "one who causes needless loss of life , as in battle"], "prophecy": ["a declaration of something to come", "a foretelling", "a prediction", "an inspired foretelling", "a book of prophecies", "a history", "public interpretation of scripture", "preaching", "exhortation or instruction"], "weed": ["a garment", "clothing", "an upper or outer garment", "an article of dress worn in token of grief", "a mourning garment or badge", "in the plural mourning garb as of a woman", "any plant growing in cultivated ground to the injury of the crop or desired vegetation , or to the disfigurement of the place", "something unprofitable or troublesome", "anything useless", "an animal unfit to breed from"], "try": ["act of trying", "attempt", "experiment", "trial"], "veteran": ["one who has been long exercised in any service or art , particularly in war", "one who has had much experience , or has grown old or decrepit in service"], "entry": ["the act of entering or passing into or upon", "entrance", "ingress", "the act of making or entering a record", "a setting down in writing the particulars , as of a transaction", "that which is entered", "an item", "that by which entrance is made", "a passage leading into a house or other building , or to a room", "a vestibule"], "satin": ["a silk cloth , of a thick , close texture , and overshot woof , which has a glossy surface"], "mute": ["the dung of birds", "one who , from deafness , either congenital or from early life , is unable to use articulate language", "a person whose part in a play does not require him to speak"], "litter": ["a bed or stretcher so arranged that a person , especially a sick or wounded person , may be easily carried in or upon it", "straw , hay , etc", "a covering of straw for plants", "things lying scattered about in a manner indicating slovenliness", "scattered rubbish"], "channel": ["the hollow bed where a stream of water runs or may run", "the deeper part of a river , harbor , strait , etc", "a strait , or narrow sea , between two portions of lands"], "standing": ["the act of stopping , or coming to a stand", "the state of being erect upon the feet", "stand", "maintenance of position", "duration", "duration or existence in the same place or condition", "continuance", "place to stand in", "station", "stand"], "millionaire": ["a very rich person", "a person worth a million or more"], "hate": ["strong aversion coupled with desire that evil should befall the person toward whom the feeling is directed", "as exercised toward things , intense dislike", "hatred", "detestation"], "warfare": ["military service", "military life", "contest carried on by enemies", "hostilities", "war", "contest", "struggle"], "drunkenness": ["the state of being drunken with , or as with , alcoholic liquor", "intoxication", "disorder of the faculties , resembling intoxication by liquors", "inflammation", "frenzy", "rage"], "edge": ["any sharp terminating border", "a margin", "a brink", "extreme verge", "sharpness", "readiness or fitness to cut", "keenness", "intenseness of desire"], "flattery": ["the act or practice of flattering", "the act of pleasing by artful commendation or compliments", "adulation", "false , insincere , or excessive praise"], "innocent": ["one free from , or unacquainted with , guilt or sin", "an unsophisticated person", "a child", "a simpleton", "an idiot"], "friar": ["a white or pale patch on a printed page", "an american fish", "the silversides"], "police": ["a judicial and executive system , for the government of a city , town , or district , for the preservation of rights , order , cleanliness , health , etc", "the administration of the laws and regulations of a city , incorporated town , or borough", "that which concerns the order of the community", "the internal regulation of a state", "the organized body of civil officers in a city , town , or district , whose particular duties are the preservation of good order , the prevention and detection of crime , and the enforcement of the laws"], "coffin": ["the case in which a dead human body is inclosed for burial", "a casing or crust , or a mold , of pastry , as for a pie"], "ratio": ["the relation which one quantity or magnitude has to another of the same kind", "of a to b by a / b", "less commonly ) the second term is made the dividend", "as , a : b =", "fixed relation of number quantity or degree", "rate", "proportion"], "writing": ["the act or art of forming letters and characters on paper , wood , stone , or other material , for the purpose of recording the ideas which characters and words express , or of communicating them to others by visible signs", "any legal instrument , as a deed , a receipt , a bond , an agreement , or the like", "any written composition", "a pamphlet", "a work", "a literary production", "a book"], "wager": ["a bet", "a stake", "a pledge", "a contract by which two parties or more agree that a certain sum of money , or other thing , shall be paid or delivered to one of them , on the happening or not happening of an uncertain event", "that on which bets are laid", "the subject of a bet"], "bare": ["that part of a roofing slate , shingle , tile , or metal plate , which is exposed to the weather"], "string": ["a small cord , a line , a twine , or a slender strip of leather , or other substance , used for binding together , fastening , or tying things", "a cord , larger than a thread and smaller than a rope", "a thread or cord on which a number of objects or parts are strung or arranged in close and orderly succession", "a line or series of things arranged on a thread or as if so arranged", "a succession", "a concatenation", "a chain", "a strip , as of leather , by which the covers of a book are held together"], "neck": ["the part of an animal which connects the head and the trunk , and which , in man and many other animals , is more slender than the trunk", "the long slender part of a vessel , as a retort , or of a fruit , as a gourd", "a long narrow tract of land projecting from the main body , or a narrow tract connecting two larger tracts"], "routine": ["a round of business , amusement , or pleasure , daily or frequently pursued", "any regular course of action or procedure rigidly adhered to by the mere force of habit"], "variable": ["that which varies , or is subject to change", "a quantity which may increase or decrease", "a quantity which admits of an infinite number of values in the same expression", "a shifting wind , or one that varies in force"], "improvement": ["the act of improving", "advancement or growth", "promotion in desirable qualities", "progress toward what is better", "a turning to good account", "practical application , as of a doctrine , principle , or theory , stated in a discourse", "the state of being improved", "betterment", "advance", "that which is improved"], "links": ["a tract of ground laid out for the game of golf"], "content": ["that which is contained", "the thing or things held by a receptacle or included within specified limits", "area or quantity of space or matter contained within certain limits", "rest or quietness of the mind in one ' s present condition", "freedom from discontent", "satisfaction", "contentment", "moderate happiness", "that which if attained would make one happy", "an expression of assent to a bill or motion", "an affirmative vote"], "blast": ["a violent gust of wind", "a forcible stream of air from an orifice , as from a bellows , the mouth , etc", "the exhaust steam from and engine , driving a column of air out of a boiler chimney , and thus creating an intense draught through the fire"], "cloth": ["commonly , a woven fabric of cotton , woolen , or linen , adapted to be made into garments", "specifically , woolen fabrics , as distinguished from all others", "the distinctive dress of any profession , especially of the clergy", "the clerical profession"], "answer": ["a reply to a charge", "a defense", "something said or written in reply to a question , a call , an argument , an address , or the like", "a reply", "something done in return for , or in consequence of , something else", "a responsive action"], "still": ["freedom from noise", "calm", "silence", "a vessel , boiler , or copper used in the distillation of liquids", "specifically , one used for the distillation of alcoholic liquors", "a retort", "a house where liquors are distilled", "a distillery"], "duke": ["in some european countries , a sovereign prince , without the title of king", "the fists"], "vegetable": ["a plant", "a plant used or cultivated for food for man or domestic animals , as the cabbage , turnip , potato , bean , dandelion , etc", "the edible part of such a plant as prepared for market or the table", "a person who has permanently lost consciousness , due to damage to the brain , but remains alive", "sometimes continued life requires support by machinery such as breathing tubes"], "luggage": ["anything cumbrous and heavy to be carried", "a traveler ' s trunks baggage etc"], "permission": ["the act of permitting or allowing", "formal consent", "authorization", "leave", "license or liberty granted"], "ray": ["one of a number of lines or parts diverging from a common point or center , like the radii of a circle", "a radiating part of a flower or plant", "the marginal florets of a compound flower , as an aster or a sunflower", "radius", "one of the radiating spines , or cartilages , supporting the fins of fishes", "in a restricted sense , any of the broad , flat , narrow - tailed species , as the skates and sting rays"], "nonsense": ["that which is not sense , or has no sense", "words , or language , which have no meaning , or which convey no intelligible ideas", "absurdity", "trifles", "things of no importance"], "plural": ["that form of a word which expresses or denotes more than one"], "intellect": ["the part or faculty of the human mind by which it knows , as distinguished from the power to feel and to will", "the power to judge and comprehend", "the thinking faculty", "the understanding", "the capacity for higher forms of knowledge , as distinguished from the power to perceive objects in their relations", "mental capacity", "a particular mind , especially a person of high intelligence"], "desolation": ["destruction of inhabitants", "depopulation", "ruin", "solitariness", "destitution", "gloominess", "a place or country wasted and forsaken"], "belonging": ["that which belongs to one", "that which pertains to one", "goods or effects", "that which is connected with a principal or greater thing", "an appendage", "an appurtenance", "family", "relations", "household"], "recall": ["a calling back", "a revocation", "a call on the trumpet , bugle , or drum , by which soldiers are recalled from duty , labor , etc"], "cane": ["stems of other plants are sometimes called canes"], "gravity": ["the state of having weight", "sobriety of character or demeanor", "importance , significance , dignity , etc", "seriousness", "enormity"], "command": ["an authoritative order requiring obedience", "a mandate", "an injunction", "the possession or exercise of authority", "authority", "power or right of control", "leadership"], "shoot": ["an inclined plane , either artificial or natural , down which timber , coal , etc", "a narrow passage either natural or artificial in a stream where the water rushes rapidly", "a channel having a swift current connecting the ends of a bend in the stream so as to shorten the course", "the act of shooting", "the discharge of a missile", "a shot", "a young branch or growth", "a rush of water", "a rapid"], "solution": ["the act of separating the parts of any body , or the condition of undergoing a separation of parts", "disruption", "breach", "the act of solving , or the state of being solved", "the disentanglement of any intricate problem or difficult question", "explanation", "clearing up", "the state of being dissolved or disintegrated", "resolution", "disintegration"], "thousand": ["the number of ten hundred", "a collection or sum consisting of ten times one hundred units or objects", "indefinitely a great number"], "lamb": ["the young of the sheep", "a simple , unsophisticated person"], "avenue": ["a way or opening for entrance into a place", "a passage by which a place may by reached", "a way of approach or of exit", "the principal walk or approach to a house which is withdrawn from the road , especially , such approach bordered on each side by trees", "any broad passageway thus bordered", "a broad street"], "folly": ["the state of being foolish", "want of good sense", "levity , weakness , or derangement of mind", "a foolish act", "an inconsiderate or thoughtless procedure", "weak or light - minded conduct", "foolery", "scandalous crime", "sin", "specifically , as applied to a woman , wantonness"], "insolence": ["the quality of being insolent", "pride or haughtiness manifested in contemptuous and overbearing treatment of others", "arrogant contempt", "brutal impudence", "insolent conduct or treatment", "insult"], "religion": ["the outward act or form by which men indicate their recognition of the existence of a god or of gods having power over their destiny , to whom obedience , service , and honor are due", "a system of faith and worship", "a manifestation of piety", "the christian faith and practice", "a monastic or religious order subject to a regulated mode of life", "the religious state"], "warrant": ["a writing which authorizes a person to receive money or other thing", "a precept issued by a magistrate authorizing an officer to make an arrest , a seizure , or a search , or do other acts incident to the administration of justice", "an official certificate of appointment issued to an officer of lower rank than a commissioned officer"], "stair": ["one step of a series for ascending or descending to a different level", "a series of steps , as for passing from one story of a house to another", "but originally used in the singular only"], "alacrity": ["a cheerful readiness , willingness , or promptitude", "joyous activity", "briskness", "sprightliness"], "painting": ["the act or employment of laying on , or adorning with , paints or colors", "the work of the painter", "any work of art in which objects are represented in color on a flat surface", "a colored representation of any object or scene", "a picture", "a depicting by words", "vivid representation in words"], "trait": ["a stroke", "a touch", "a distinguishing or marked feature", "a peculiarity"], "mean": ["the middle point or place", "middle rate or degree", "mediocrity", "medium", "absence of extremes or excess", "moderation", "measure", "a quantity having an intermediate value between several others , from which it is derived , and of which it expresses the resultant value", "that through which , or by the help of which , an end is attained", "something tending to an object desired", "intermediate agency or measure", "instrument"], "vacancy": ["the quality or state of being vacant", "emptiness", "freedom from employment", "intermission", "leisure", "idleness", "empty space", "vacuity", "vacuum", "an open or unoccupied space between bodies or things", "an interruption of continuity", "chasm", "gap"], "lake": ["a pigment formed by combining some coloring matter , usually by precipitation , with a metallic oxide or earth , especially with aluminium hydrate", "a large body of water contained in a depression of the earth ' s surface , and supplied from the drainage of a more or less extended area"], "floating": ["the second coat of three - coat plastering", "the process of rendering oysters and scallops plump by placing them in fresh or brackish water"], "velocity": ["quickness of motion", "swiftness", "speed", "celerity", "rapidity", "rate of motion", "the relation of motion to time , measured by the number of units of space passed over by a moving body or point in a unit of time , usually the number of feet passed over in a second"], "train": ["something tied to a lure to entice a hawk", "a trap for an animal", "a snare", "that part of a gown which trails behind the wearer", "the after part of a gun carriage", "the trail"], "pulse": ["leguminous plants , or their seeds , as beans , pease , etc", "the beating or throbbing of the heart or blood vessels , especially of the arteries", "any measured or regular beat", "any short , quick motion , regularly repeated , as of a medium in the transmission of light , sound , etc", "oscillation", "vibration", "pulsation", "impulse", "beat", "movement"], "attendance": ["the act of attending", "state of being in waiting", "service", "ministry", "the fact of being present", "presence", "the persons attending", "a retinue", "attendants"], "outburst": ["a bursting forth"], "error": ["a wandering or deviation from the right course or standard", "irregularity", "mistake", "inaccuracy", "something made wrong or left wrong", "a departing or deviation from the truth", "falsity", "false notion", "wrong opinion", "mistake", "misapprehension", "a moral offense", "violation of duty", "a sin or transgression", "iniquity", "fault"], "particular": ["a separate or distinct member of a class , or part of a whole", "an individual fact , point , circumstance , detail , or item , which may be considered separately", "one of the details or items of grounds of claim", "a bill of particulars", "a minute account"], "filling": ["that which is used to fill a cavity or any empty space , or to supply a deficiency", "the woof in woven fabrics", "prepared wort added to ale to cleanse it"], "equivalent": ["that which is equal in value , worth , weight , or force", "that comparative quantity by weight of an element which possesses the same chemical value as other elements , as determined by actual experiment and reference to the same standard", "a combining unit , whether an atom , a radical , or a molecule"], "risk": ["hazard", "danger", "peril", "exposure to loss , injury , or destruction", "hazard of loss"], "delicacy": ["the state or condition of being delicate", "agreeableness to the senses", "nicety or fineness of form , texture , or constitution", "softness", "elegance", "smoothness", "tenderness", "and hence , frailty or weakness", "nice propriety of manners or conduct", "susceptibility or tenderness of feeling", "refinement", "and hence , in an exaggerated sense , effeminacy"], "curve": ["a bending without angles", "that which is bent", "a flexure", "a line described according to some low , and having no finite portion of it a straight line"], "inheritance": ["the act or state of inheriting", "that which is or may be inherited", "that which is derived by an heir from an ancestor or other person", "a heritage", "a possession which passes by descent", "a permanent or valuable possession or blessing , especially one received by gift or without purchase", "a benefaction"], "converse": ["frequent intercourse", "familiar communion", "intimate association", "familiar discourse", "free interchange of thoughts or views", "conversation", "chat", "a proposition which arises from interchanging the terms of another , as by putting the predicate for the subject , and the subject for the predicate", "a proposition in which , after a conclusion from something supposed has been drawn , the order is inverted , making the conclusion the supposition or premises , what was first supposed becoming now the conclusion or inference"], "parlor": ["in large private houses , a sitting room for the family and for familiar guests , -- a room for less formal uses than the drawing - room", "commonly , in the united states , a drawing - room , or the room where visitors are received and entertained", "a room in a private house where people can sit and talk and relax , not usually the same as the dining room"], "spray": ["a small shoot or branch", "a twig", "a collective body of small branches , or cut flowers with long stems", "a side channel or branch of the runner of a flask , made to distribute the metal in all parts of the mold", "water flying in small drops or particles , as by the force of wind , or the dashing of waves , or from a waterfall , and the like", "an atomizer"], "newspaper": ["a sheet of paper printed and distributed , at stated intervals , for conveying intelligence of passing events , advocating opinions , etc"], "dress": ["that which is used as the covering or ornament of the body", "clothes", "garments", "habit", "apparel", "a lady ' s gown", "attention to apparel , or skill in adjusting it"], "reef": ["a chain or range of rocks lying at or near the surface of the water"], "magistrate": ["a person clothed with power as a public civil officer", "a public civil officer invested with the executive government , or some branch of it"], "entreaty": ["the act of entreating or beseeching", "urgent prayer", "earnest petition", "pressing solicitation"], "gravel": ["small stones , or fragments of stone", "the disease of which they are a symptom"], "burst": ["a sudden breaking forth", "a violent rending", "an explosion", "any brief , violent exertion or effort", "a spurt", "a rupture or hernia", "a breach"], "nous": ["intellect", "understanding", "talent", "the reason", "the highest intellect", "god regarded as the world reason"], "cottage": ["a small house", "a cot", "a hut"], "satire": ["a composition , generally poetical , holding up vice or folly to reprobation", "a keen or severe exposure of what in public or private morals deserves rebuke", "an invective poem", "caustic exposure to reprobation", "trenchant wit", "sarcasm"], "opportunity": ["fit or convenient time or situation", "a time or place permitting or favorable for the execution of a purpose", "a suitable combination of conditions", "suitable occasion", "chance"], "music": ["the science and the art of tones , or musical sounds , i", "the art of combining tones in a manner to please the ear", "melody", "a rhythmical and otherwise agreeable succession of tones", "harmony", "an accordant combination of simultaneous tones"], "contemporary": ["one who lives at the same time with another", "a person of nearly the same age as another"], "approbation": ["the act of approving", "an assenting to the propriety of a thing with some degree of pleasure or satisfaction", "approval", "sanction", "commendation"], "prestige": ["weight or influence derived from past success", "expectation of future achievements founded on those already accomplished", "force or charm derived from acknowledged character or reputation"], "monk": ["one of a religious community of men inhabiting a monastery , and bound by vows to a life of chastity , obedience , and poverty", "a blotch or spot of ink on a printed page , caused by the ink not being properly distributed", "a piece of tinder made of agaric , used in firing the powder hose or train of a mine"], "hour": ["the twenty - fourth part of a day", "sixty minutes", "the time of the day , as expressed in hours and minutes , and indicated by a timepiece", "fixed or appointed time", "conjuncture", "a particular time or occasion"], "vessel": ["a hollow or concave utensil for holding anything", "a hollow receptacle of any kind , as a hogshead , a barrel , a firkin , a bottle , a kettle , a cup , a bowl , etc", "a general name for any hollow structure made to float upon the water for purposes of navigation", "one that is larger than a common rowboat", "a person regarded as receiving or containing something", "script , one into whom something is conceived as poured , or in whom something is stored for use"], "drawer": ["one who draws liquor for guests", "a waiter in a taproom", "one who draws a bill of exchange or order for payment"], "native": ["one who , or that which , is born in a place or country referred to", "a denizen by birth", "an animal , a fruit , or vegetable , produced in a certain region", "any of the live stock found in a region , as distinguished from such as belong to pure and distinct imported breeds"], "equilibrium": ["equality of weight or force", "an equipoise or a state of rest produced by the mutual counteraction of two or more forces", "a level position", "a just poise or balance in respect to an object , so that it remains firm", "equipoise"], "perplexity": ["the quality or state of being perplexed or puzzled", "complication", "intricacy", "entanglement", "distraction of mind through doubt or difficulty", "embarrassment", "bewilderment", "doubt"], "independent": ["one who does not acknowledge an obligation to support a party ' s candidate under all circumstances", "one who exercises liberty in voting"], "shine": ["the quality or state of shining", "brightness", "luster , gloss", "polish", "sheen", "sunshine", "fair weather", "a liking for a person", "a fancy"], "extravagance": ["a wandering beyond proper limits", "an excursion or sally from the usual way , course , or limit", "the state of being extravagant , wild , or prodigal beyond bounds of propriety or duty", "want of moderation", "excess", "undue expenditure of money", "prodigality"], "sanctity": ["the state or quality of being sacred or holy", "holiness", "saintliness", "moral purity", "godliness", "sacredness", "solemnity", "religious binding force"], "succession": ["the act of succeeding , or following after", "a following of things in order of time or place , or a series of things so following", "sequence", "a series of persons or things according to some established rule of precedence", "an order or series of descendants", "lineage", "race", "descent"], "consideration": ["the act or process of considering", "continuous careful thought", "examination", "contemplation", "deliberation", "attention", "attentive respect", "appreciative regard", "thoughtful or sympathetic regard or notice"], "spelling": ["the act of one who spells", "formation of words by letters"], "wet": ["water or wetness", "moisture or humidity in considerable degree", "rainy weather", "foggy or misty weather", "a dram", "a drink"], "biography": ["the written history of a person ' s life", "biographical writings in general"], "bite": ["the act of seizing with the teeth or mouth", "the act of wounding or separating with the teeth or mouth", "a seizure with the teeth or mouth , as of a bait", "the act of puncturing or abrading with an organ for taking food , as is done by some insects", "the wound made by biting"], "housekeeper": ["one who occupies a house with his family", "a householder", "the master or mistress of a family", "one who does , or oversees , the work of keeping house", "often , a woman hired to superintend the servants of a household and manage the ordinary domestic affairs"], "introduction": ["the act of introducing , or bringing to notice", "the act of formally making persons known to each other", "a presentation or making known of one person to another by name", "that part of a book or discourse which introduces or leads the way to the main subject , or part", "preliminary", "matter", "preface"], "commerce": ["the exchange or buying and selling of commodities", "the exchange of merchandise , on a large scale , between different places or communities", "extended trade or traffic", "social intercourse", "the dealings of one person or class in society with another", "familiarity", "sexual intercourse"], "commonwealth": ["a state", "a body politic consisting of a certain number of men , united , by compact or tacit agreement , under one form of government and system of laws", "the whole body of people in a state", "the public", "specifically , the form of government established on the death of charles i"], "treat": ["an entertainment given as an expression of regard", "that which affords entertainment", "a gratification", "a satisfaction"], "soup": ["a liquid food of many kinds , usually made by boiling meat and vegetables , or either of them , in water , -- commonly seasoned or flavored", "strong broth"], "infection": ["the act or process of infecting", "the state of being infected", "the condition of suffering from an infectious disease", "the result of infecting influence", "a prevailing disease", "epidemic"], "priest": ["one who is authorized to consecrate the host and to say mass", "but especially , one of the lowest order possessing this power", "a presbyter", "one who belongs to the intermediate order between bishop and deacon", "one who acts as a mediator between men and the divinity or the gods in any form of religion"], "acquaintance": ["a state of being acquainted , or of having intimate , or more than slight or superficial , knowledge", "personal knowledge gained by intercourse short of that of friendship or intimacy", "a person or persons with whom one is acquainted"], "resident": ["one who resides or dwells in a place for some time", "a diplomatic representative who resides at a foreign court"], "farming": ["the business of cultivating land"], "advantage": ["any condition , circumstance , opportunity , or means , particularly favorable to success , or to any desired end", "benefit", "superiority", "mastery", "superiority of state , or that which gives it", "benefit", "gain", "profit"], "operation": ["the act or process of operating", "agency", "the exertion of power , physical , mechanical , or moral", "the method of working", "mode of action", "that which is operated or accomplished", "an effect brought about in accordance with a definite plan"], "driving": ["the act of forcing or urging something along", "the act of pressing or moving on furiously"], "sire": ["a tittle of respect formerly used in speaking to elders and superiors , but now only in addressing a sovereign", "a father", "the head of a family", "the husband", "a creator", "a maker", "an author", "an originator"], "jam": ["a kind of frock for children", "a mass of people or objects crowded together", "the pressure from a crowd", "a crush", "a preserve of fruit boiled with sugar and water", "called jelly"], "certificate": ["a written testimony to the truth of any fact"], "infant": ["a child in the first period of life , beginning at his birth", "a young babe", "sometimes , a child several years of age", "a person who is not of full age , or who has not attained the age of legal capacity", "a person under the age of twenty - one years", "a minor"], "debate": ["contention in words or arguments", "strife in argument", "controversy"], "classification": ["the act of forming into a class or classes", "a distribution into groups , as classes , orders , families , etc"], "solicitation": ["earnest request", "persistent asking", "importunity", "excitement", "invitation"], "resignation": ["surrender", "the state of being resigned or submissive", "quiet or patient submission"], "refrain": ["the burden of a song"], "nest": ["the bed or receptacle prepared by a fowl for holding her eggs and for hatching and rearing her young", "the place in which the eggs of other animals , as insects , turtles , etc", "a snug place in which young animals are reared", "a snug , comfortable , or cozy residence or situation", "a retreat , or place of habitual resort"], "foreman": ["the first or chief man", "the chief man of a jury , who acts as their speaker", "an overseer"], "dozen": ["a collection of twelve objects", "a tale or set of twelve", "with or without of before the substantive which follows", "an indefinite small number"], "lash": ["the thong or braided cord of a whip , with which the blow is given", "a stroke with a whip , or anything pliant and tough", "a stroke of satire or sarcasm", "an expression or retort that cuts or gives pain", "a cut"], "representation": ["the act of representing , in any sense of the verb", "a likeness , a picture , or a model", "a dramatic performance"], "march": ["the third month of the year , containing thirty - one days", "a territorial border or frontier", "a region adjacent to a boundary line", "a confine", "the act of marching", "a movement of soldiers from one stopping place to another", "military progress", "advance of troops", "measured and regular advance or movement , like that of soldiers moving in order", "stately or deliberate walk", "steady onward movement", "the distance passed over in marching"], "gun": ["a weapon which throws or propels a missile to a distance", "a piece of heavy ordnance", "in a restricted sense , a cannon", "violent blasts of wind"], "amount": ["the sum total of two or more sums or quantities", "the aggregate", "the whole quantity", "a totality", "the effect , substance , value , significance , or result", "the sum"], "navy": ["a fleet of ships", "the whole of the war vessels belonging to a nation or ruler , considered collectively", "the officers and men attached to the war vessels of a nation"], "blot": ["a spot or stain , as of ink on paper", "a blur", "an obliteration of something written or printed", "an erasure", "a spot on reputation", "a stain", "a disgrace", "a reproach", "a blemish", "an exposure of a single man to be taken up", "a single man left on a point , exposed to be taken up", "a weak point", "a failing", "an exposed point or mark"], "claim": ["a demand of a right or supposed right", "a calling on another for something due or supposed to be due", "an assertion of a right or fact", "a title to any debt , privilege , or other thing in possession of another", "a title to anything which another should give or concede to or confer on the claimant"], "divide": ["called watershed and water parting"], "bust": ["a piece of sculpture representing the upper part of the human figure , including the head , shoulders , and breast", "the portion of the human figure included between the head and waist , whether in statuary or in the person", "the chest or thorax", "the upper part of the trunk of the body", "a woman ' s bosom { 2 }"], "arm": ["the limb of the human body which extends from the shoulder to the hand", "the corresponding limb of a monkey", "the fore limb of an animal , as of a bear", "a limb , or locomotive or prehensile organ , of an invertebrate animal", "a branch of the military service", "a weapon of offense or defense", "an instrument of warfare"], "cavity": ["a hollow place", "a hollow"], "director": ["one who , or that which , directs", "one who regulates , guides , or orders", "a manager or superintendent", "one of a body of persons appointed to manage the affairs of a company or corporation", "a part of a machine or instrument which directs its motion or action"], "frost": ["the act of freezing", "congelation of fluids", "the state or temperature of the air which occasions congelation , or the freezing of water", "severe cold or freezing weather", "frozen dew"], "heap": ["a pile or mass", "a collection of things laid in a body , or thrown together so as to form an elevation"], "monotony": ["a frequent recurrence of the same tone or sound , producing a dull uniformity", "absence of variety , as in speaking or singing", "any irksome sameness , or want of variety"], "candidate": ["one who offers himself , or is put forward by others , as a suitable person or an aspirant or contestant for an office , privilege , or honor"], "similarity": ["the quality or state of being similar", "likeness", "resemblance"], "accordance": ["agreement", "harmony", "conformity"], "frown": ["a sour , severe , or stern look", "a scowl", "any expression of displeasure"], "garment": ["any article of clothing , as a coat , a gown , etc"], "anguish": ["extreme pain , either of body or mind"], "whim": ["a sudden turn or start of the mind", "a temporary eccentricity", "a freak", "a fancy", "a capricious notion", "a humor", "a caprice", "a large capstan or vertical drum turned by horse power or steam power , for raising ore or water , etc"], "fellowship": ["the state or relation of being or associate", "companionship of persons on equal and friendly terms", "frequent and familiar intercourse", "a state of being together", "companionship", "partnership", "association", "confederation", "joint interest"], "protection": ["the act of protecting , or the state of being protected", "preservation from loss , injury , or annoyance", "defense", "shelter", "that which protects or preserves from injury", "a defense", "a shield", "a refuge", "a writing that protects or secures from molestation or arrest", "a pass", "a safe - conduct", "a passport"], "grin": ["the act of closing the teeth and showing them , or of withdrawing the lips and showing the teeth", "a hard , forced , or sneering smile"], "public": ["the general body of mankind , or of a nation , state , or community", "the people , indefinitely", "a particular body or aggregation of people"], "porter": ["a man who has charge of a door or gate", "a doorkeeper", "one who waits at the door to receive messages", "a carrier", "one who carries or conveys burdens , luggage , etc", "for hire", "a bar of iron or steel at the end of which a forging is made", "a long large bar to the end of which a heavy forging is attached and by means of which the forging is lifted and handled in hammering and heating", "a malt liquor , of a dark color and moderately bitter taste , possessing tonic and intoxicating qualities"], "scope": ["that at which one aims", "the thing or end to which the mind directs its view", "that which is purposed to be reached or accomplished", "ultimate design aim or purpose", "intention", "drift", "object", "room or opportunity for free outlook or aim", "space for action", "amplitude of opportunity", "free course or vent", "liberty", "range of view , intent , or action", "length", "extent", "sweep"], "cart": ["a two - wheeled vehicle for the ordinary purposes of husbandry , or for transporting bulky and heavy articles"], "pile": ["a hair", "the fiber of wool cotton and the like", "the nap when thick or heavy as of carpeting and velvet", "a covering of hair or fur", "a mass of things heaped together", "a heap", "a mass formed in layers", "a pyre"], "sturdy": ["a disease in sheep and cattle , marked by great nervousness , or by dullness and stupor"], "usefulness": ["the quality or state of being useful", "utility", "advantage"], "servitude": ["the state of voluntary or compulsory subjection to a master", "the condition of being bound to service", "the condition of a slave", "slavery", "bondage", "a state of slavish dependence", "a right whereby one thing is subject to another thing or person for use or convenience , contrary to the common right"], "environment": ["that which environs or surrounds", "surrounding conditions , influences , or forces , by which living forms are influenced and modified in their growth and development"], "sickness": ["the quality or state of being sick or diseased", "illness", "nausea"], "sovereignty": ["the quality or state of being sovereign , or of being a sovereign", "the exercise of , or right to exercise , supreme power", "dominion", "sway", "supremacy", "independence", "that which is sovereign", "a sovereign state"], "glass": ["a mirror"], "bleeding": ["a running or issuing of blood , as from the nose or a wound", "a hemorrhage", "the operation of letting blood , as in surgery", "a drawing or running of sap from a tree or plant"], "insight": ["a sight or view of the interior of anything", "a deep inspection or view", "introspection", "power of acute observation and deduction", "penetration", "discernment", "perception"], "defective": ["one who is lacking physically or mentally"], "race": ["a root", "the descendants of a common ancestor", "a family , tribe , people , or nation , believed or presumed to belong to the same stock", "a lineage", "a breed", "company", "herd", "breed", "a variety of such fixed character that it may be propagated by seed", "a progress", "a course", "a movement or progression", "swift progress", "rapid course", "a running", "the act or process of running in competition", "a contest of speed in any way , as in running , riding , driving , skating , rowing , sailing", "in the plural , usually , a meeting for contests in the running of horses"], "marsh": ["a tract of soft wet land , commonly covered partially or wholly with water", "a fen", "a swamp", "a morass"], "index": ["that which points out", "that which guides , points out , informs , or directs", "a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument"], "host": ["the consecrated wafer , believed to be the body of christ , which in the mass is offered as a sacrifice", "the bread before consecration", "an army", "a number of men gathered for war", "any great number or multitude", "a throng", "one who receives or entertains another , whether gratuitously or for compensation", "one from whom another receives food , lodging , or entertainment", "a landlord", "any animal or plant affording lodgment or subsistence to a parasitic or commensal organism"], "solitary": ["one who lives alone , or in solitude", "a hermit", "a recluse"], "damage": ["injury or harm to person , property , or reputation", "an inflicted loss of value", "detriment", "hurt", "mischief", "the estimated reparation in money for detriment or injury sustained", "a compensation , recompense , or satisfaction to one party , for a wrong or injury actually done to him by another"], "attempt": ["a essay , trial , or endeavor", "an undertaking", "an attack , or an effort to gain a point", "an unsuccessful , as contrasted with a successful , effort"], "countenance": ["appearance or expression of the face", "look", "aspect", "mien", "the face", "the features", "approving or encouraging aspect of face", "favor good will support", "aid", "encouragement"], "apparel": ["external clothing", "vesture", "garments", "dress", "garb", "the furniture of a ship , as masts , sails , rigging , anchors , guns , etc"], "development": ["the act of developing or disclosing that which is unknown", "a gradual unfolding process by which anything is developed , as a plan or method , or an image upon a photographic plate", "gradual advancement or growth through a series of progressive changes", "the result of developing or a developed state", "the series of changes which animal and vegetable organisms undergo in their passage from the embryonic state to maturity , from a lower to a higher state of organization", "the act or process of changing or expanding an expression into another of equivalent value or meaning"], "twelfth": ["the quotient of a unit divided by twelve", "one of twelve equal parts of one whole", "the next in order after the eleventh", "an interval comprising an octave and a fifth"], "cheese": ["the curd of milk , coagulated usually with rennet , separated from the whey , and pressed into a solid mass in a hoop or mold", "the flat , circular , mucilaginous fruit of the dwarf mallow"], "total": ["the whole", "the whole sum or amount"], "door": ["an opening in the wall of a house or of an apartment , by which to go in and out", "an entrance way", "the frame or barrier of boards , or other material , usually turning on hinges , by which an entrance way into a house or apartment is closed and opened", "passage", "means of approach or access"], "bet": ["that which is laid , staked , or pledged , as between two parties , upon the event of a contest or any contingent issue", "the act of giving such a pledge", "a wager"], "seventy": ["the sum of seven times ten"], "kin": ["relationship , consanguinity , or affinity", "connection by birth or marriage", "kindred", "near connection or alliance , as of those having common descent", "relatives", "persons of the same family or race"], "glitter": ["a bright , sparkling light", "brilliant and showy luster", "brilliancy"], "drawing": ["the act of pulling , or attracting", "the act or the art of representing any object by means of lines and shades", "such a representation when in one color or in tints used not to represent the colors of natural objects but for effect only and produced with hard material such as pencil chalk etc", "delineation", "the figure or representation drawn", "the process of stretching or spreading metals as by hammering , or , as in forming wire from rods or tubes and cups from sheet metal , by pulling them through dies"], "slope": ["an oblique direction", "a line or direction including from a horizontal line or direction", "sometimes an inclination as of one line or surface to another", "any ground whose surface forms an angle with the plane of the horizon", "the part of a continent descending toward , and draining to , a particular ocean"], "trim": ["dress", "gear", "naments", "der", "disposition", "condition", "the state of a ship or her cargo , ballast , masts , etc"], "opening": ["a beginning", "commencement", "first appearance", "a place which is open", "a breach", "an aperture", "a gap", "cleft , or hole", "an opportunity"], "encounter": ["a meeting face to face", "a running against", "a sudden or incidental meeting", "an interview", "a meeting , with hostile purpose", "a combat", "a battle"], "disguise": ["a dress or exterior put on for purposes of concealment or of deception", "artificial language or manner assumed for deception", "false appearance", "counterfeit semblance or show", "change of manner by drink", "intoxication"], "lord": ["a hump - backed person", "one who has power and authority", "a master", "a ruler", "a governor", "a prince", "a proprietor , as of a manor", "a titled nobleman", "a bishop , as a member of the house of lords", "by courtesy", "the son of a duke or marquis , or the eldest son of an earl", "a title bestowed on the persons above named", "and also , for honor , on certain official persons"], "career": ["a race course : the ground run over", "a running", "full speed", "a rapid course", "general course of action or conduct in life , or in a particular part or calling in life , or in some special undertaking", "usually applied to course or conduct which is of a public character"], "fundamental": ["a leading or primary principle , rule , law , or article , which serves as the groundwork of a system", "essential part ,"], "paragraph": ["iginally , a marginal mark note , set in the margin to call attention to something in the text , f example , a change of subject", "a distinct part of a discourse or writing", "any section or subdivision of a writing or chapter which relates to a particular point , whether consisting of one or many sentences"], "passion": ["a suffering or enduring of imposed or inflicted pain", "specifically , the suffering of christ between the time of the last supper and his death , especially in the garden upon the cross", "the state of being acted upon", "subjection to an external agent or influence", "a passive condition", "the state of the mind when it is powerfully acted upon and influenced by something external to itself", "the state of any particular faculty which , under such conditions , becomes extremely sensitive or uncontrollably excited", "any emotion or sentiment ( specifically , love or anger ) in a state of abnormal or controlling activity", "an extreme or inordinate desire", "the capacity or susceptibility of being so affected"], "spectacle": ["something exhibited to view", "usually , something presented to view as extraordinary , or as unusual and worthy of special notice", "a remarkable or noteworthy sight", "a show", "a pageant", "an optical instrument consisting of two lenses set in a light frame , and worn to assist sight , to obviate some defect in the organs of vision , or to shield the eyes from bright light", "an aid to the intellectual sight"], "plant": ["a vegetable", "a bush , or young tree", "a stick or staff", "the whole machinery and apparatus employed in carrying on a trade or mechanical business", "sometimes including real estate and whatever represents investment of capital in the means of carrying on a business but not including material worked upon or finished products"], "reveal": ["the side of an opening for a window , doorway , or the like , between the door frame or window frame and the outer surface of the wall", "where the opening is not filled with a do etc", "the jamb"], "servant": ["one who serves , or does services , voluntarily or on compulsion", "a person who is employed by another for menial offices , or for other labor , and is subject to his command", "a person who labors or exerts himself for the benefit of another , his master or employer", "a subordinate helper", "one in a state of subjection or bondage"], "bud": ["a small protuberance on the stem or branches of a plant , containing the rudiments of future leaves , flowers , or stems", "an undeveloped branch or flower", "a small protuberance on certain low forms of animals and vegetables which develops into a new organism , either free or attached"], "hand": ["that part of the fore limb below the forearm or wrist in man and monkeys , and the corresponding part in many other animals", "manus", "paw", "a limb of certain animals , as the foot of a hawk , or any one of the four extremities of a monkey", "an index or pointer on a dial"], "bulk": ["magnitude of material substance", "dimensions", "mass", "size", "the main mass or body", "the largest or principal portion", "the majority", "the cargo of a vessel when stowed"], "lay": ["that which lies or is laid or is conceived of as having been laid or placed in its position", "a row", "a stratum", "a layer", "a wager", "a job , price , or profit"], "address": ["act of addressing one ' s self to a person", "verbal application", "a formal communication , either written or spoken", "a discourse", "a speech", "a formal application to any one", "a petition", "a formal statement on some subject or special occasion"], "hard": ["a ford or passage across a river or swamp"], "flood": ["a great flow of water", "a body of moving water", "the flowing stream , as of a river", "a body of water rising swelling and overflowing land not usually thus covered", "a deluge", "a freshet", "an inundation", "the flowing in of the tide", "a great flow or stream of any fluid substance", "a great quantity widely diffused", "an overflowing", "a superabundance"], "customary": ["a book containing laws and usages , or customs"], "piece": ["a fragment or part of anything separated from the whole , in any manner , as by cutting , splitting , breaking , or tearing", "a part", "a portion", "a definite portion or quantity , as of goods or work", "a literary or artistic composition"], "cannon": ["a great gun", "a piece of ordnance or artillery", "a firearm for discharging heavy shot with great force", "a hollow cylindrical piece carried by a revolving shaft , on which it may , however , revolve independently", "a kind of type"], "sunset": ["the descent of the sun below the horizon", "the time when the sun sets", "evening", "the region where the sun sets", "the west"], "delivery": ["the act of delivering from restraint", "rescue", "release", "liberation", "the act of delivering up or over", "surrender", "transfer of the body or substance of a thing", "distribution", "the act or style of utterance", "manner of speaking"], "foundation": ["the act of founding , fixing , establishing , or beginning to erect", "that upon which anything is founded", "that on which anything stands , and by which it is supported", "the lowest and supporting layer of a superstructure", "groundwork", "basis", "the lowest and supporting part or member of a wall , including the base course ( see base course , under base n", "in a frame house , the whole substructure of masonry"], "softness": ["the quality or state of being soft"], "exaggeration": ["the act of doing or representing in an excessive manner", "a going beyond the bounds of truth reason , or justice", "hyperbole", "a representation of things beyond natural life , in expression , beauty , power , vigor"], "favor": ["kind regard", "propitious aspect", "countenance", "friendly disposition", "kindness", "good will", "support", "promotion", "a kind act or office", "kindness done or granted", "benevolence shown by word or deed", "an act of grace or good will , as distinct from justice or remuneration"], "sweet": ["confectionery , sweetmeats , preserves , etc", "a perfume"], "due": ["that which is owed", "debt", "that which one contracts to pay , or do , to or for another", "that which belongs or may be claimed as a right", "whatever custom , law , or morality requires to be done", "a fee", "a toll", "right", "just title or claim"], "populace": ["the common people", "the vulgar", "the multitude , -- comprehending all persons not distinguished by rank , office , education , or profession"], "dog": ["a mean , worthless fellow", "a wretch", "a fellow"], "former": ["one who forms", "a maker", "a creator", "a shape around which an article is to be shaped , molded , woven wrapped , pasted , or otherwise constructed"], "mercury": ["a latin god of commerce and gain", "a metallic element mostly obtained by reduction from cinnabar , one of its ores", "one of the planets of the solar system , being the one nearest the sun , from which its mean distance is about 36 , 000 , 000 miles"], "wall": ["a kind of knot often used at the end of a rope", "a wale", "a work or structure of stone , brick , or other materials , raised to some height , and intended for defense or security , solid and permanent inclosing fence , as around a field , a park , a town , etc", "a defense", "a rampart", "a means of protection", "in the plural , fortifications , in general", "works for defense", "an inclosing part of a receptacle or vessel"], "pavement": ["that with which anything is paved", "a floor or covering of solid material , laid so as to make a hard and convenient surface for travel", "a paved road or sidewalk", "a decorative interior floor of tiles or colored bricks"], "maturity": ["the state or quality of being mature", "ripeness", "full development", "arrival of the time fixed for payment", "a becoming due", "termination of the period a note , etc"], "writer": ["one who writes , or has written", "a scribe", "a clerk", "one who is engaged in literary composition as a profession", "an author", "a clerk of a certain rank in the service of the late east india company , who , after serving a certain number of years , became a factor"], "discovery": ["the action of discovering", "exposure to view", "laying open", "showing", "a making known", "revelation", "disclosure"], "brass": ["an alloy ( usually yellow ) of copper and zinc , in variable proportion , but often containing two parts of copper to one part of zinc", "impudence", "a brazen face"], "lament": ["grief or sorrow expressed in complaints or cries", "lamentation", "a wailing", "a moaning", "a weeping", "an elegy or mournful ballad , or the like"], "straw": ["a stalk or stem of certain species of grain , pulse , etc", "anything proverbially worthless", "the least possible thing", "a mere trifle"], "site": ["the place where anything is fixed", "situation", "local position", "a place fitted or chosen for any certain permanent use or occupation"], "photograph": ["a picture or likeness obtained by photography"], "extract": ["that which is extracted or drawn out", "a portion of a book or document , separately transcribed", "a citation", "a quotation", "a decoction , solution , or infusion made by dissolving out from any substance that which gives it its essential and characteristic virtue", "essence", "any substance so extracted and characteristic of that from which it is obtained"], "assumption": ["the act of assuming , or taking to or upon one ' s self", "the act of taking for granted , or supposing a thing without proof", "supposition", "unwarrantable claim", "the thing supposed", "a postulate , or proposition assumed", "a supposition"], "cleft": ["a space or opening made by splitting", "a crack", "a crevice", "a piece made by splitting", "a disease in horses", "a crack on the band of the pastern"], "procedure": ["the act or manner of proceeding or moving forward", "progress", "process", "operation", "conduct", "a step taken", "an act performed", "a proceeding", "the steps taken in an action or other legal proceeding"], "consequence": ["that which follows something on which it depends", "that which is produced by a cause", "a result", "a proposition collected from the agreement of other previous propositions", "any conclusion which results from reason or argument", "inference", "chain of causes and effects"], "slate": ["an argillaceous rock which readily splits into thin plates", "argillite", "argillaceous schist", "any rock or stone having a slaty structure", "a thin , flat piece , for roofing or covering houses , etc"], "salad": ["a preparation of vegetables , as lettuce , celery , water cress , onions , etc", "a dish composed of chopped meat or fish , especially chicken or lobster , mixed with lettuce or other vegetables , and seasoned with oil , vinegar , mustard , and other condiments"], "keeper": ["one who , or that which , keeps", "one who , or that which , holds or has possession of anything", "one who retains in custody", "one who has the care of a prison and the charge of prisoners", "one who has the care , custody , or superintendence of anything"], "proof": ["any effort , process , or operation designed to establish or discover a fact or truth", "an act of testing", "a test", "a trial", "a test by facts or arguments that induce , or tend to induce , certainty of the judgment", "conclusive evidence", "demonstration", "the quality or state of having been proved or tried", "firmness or hardness that resists impression , or does not yield to force", "impenetrability of physical bodies"], "fondness": ["doting affection", "tender liking", "strong appetite , propensity , or relish"], "suppression": ["repression", "complete stoppage of a natural secretion or excretion", "omission"], "lady": ["a woman who looks after the domestic affairs of a family", "a mistress", "the female head of a household", "a woman having proprietary rights or authority", "mistress", "a woman to whom the particular homage of a knight was paid", "a woman to whom one is devoted or bound", "a sweetheart"], "buffalo": ["a very large and savage species of the same genus found in south africa", "any species of wild ox"], "sheer": ["the longitudinal upward curvature of the deck , gunwale , and lines of a vessel , as when viewed from the side", "the position of a vessel riding at single anchor and swinging clear of it", "a turn or change in a course"], "doorway": ["the passage of a door", "entrance way into a house or a room"], "scare": ["fright", "sudden fright produced by a trifling cause or originating in mistake"], "pin": ["a piece of wood , metal , etc", "a peg", "a bolt", "a small pointed and headed piece of brass or other wire ( commonly tinned ) largely used for fastening clothes attaching papers etc", "a thing of small value", "a trifle"], "proximity": ["the quality or state of being next in time , place , causation , influence , etc", "immediate nearness , either in place , blood , or alliance"], "regularity": ["the condition or quality of being regular"], "target": ["a kind of small shield or buckler , used as a defensive weapon in war", "a butt or mark to shoot at , as for practice , or to test the accuracy of a firearm , or the force of a projectile", "the pattern or arrangement of a series of hits made by a marksman on a butt or mark"], "constitution": ["the act or process of constituting", "the action of enacting , establishing , or appointing", "enactment", "establishment", "formation", "the state of being", "that form of being , or structure and connection of parts , which constitutes and characterizes a system or body", "natural condition", "structure", "texture", "conformation", "the aggregate of all one ' s inherited physical qualities", "the aggregate of the vital powers of an individual , with reference to ability to endure hardship , resist disease , etc"], "benefactor": ["one who confers a benefit or benefits"], "legend": ["that which is appointed to be read", "a story respecting saints", "one of a marvelous nature", "any wonderful story coming down from the past , but not verifiable by historical record", "a myth", "a fable"], "price": ["the sum or amount of money at which a thing is valued , or the value which a seller sets on his goods in market", "that for which something is bought or sold , or offered for sale", "equivalent in money or other means of exchange", "current value or rate paid or demanded in market or in barter", "cost", "value", "estimation", "excellence", "worth", "reward", "recompense"], "currency": ["the state or quality of being current", "general acceptance or reception", "a passing from person to person , or from hand to hand", "circulation", "that which is in circulation , or is given and taken as having or representing value", "current value", "general estimation", "the rate at which anything is generally valued"], "immortal": ["one who will never cease to be", "one exempt from death , decay , or annihilation"], "insult": ["gross abuse offered to another , either by word or act", "an act or speech of insolence or contempt", "a deprecatory remark", "an affront", "an indignity", "an injury to an organism", "trauma"], "corridor": ["a gallery or passageway leading to several apartments of a house", "any relatively narrow passageway or route , such as a strip of land through a foreign territory", "a densely populated stretch of land"], "child": ["a son or a daughter", "a male or female descendant , in the first degree", "the immediate progeny of human parents", "a descendant , however remote", "one who , by character of practice , shows signs of relationship to , or of the influence of , another", "one closely connected with a place , occupation , character , etc"], "heave": ["an effort to raise something , as a weight , or one ' s self , or to move something heavy", "an upward motion", "a rising", "a swell or distention , as of the breast in difficult breathing , of the waves , of the earth in an earthquake , and the like", "a horizontal dislocation in a metallic lode , taking place at an intersection with another lode"], "jacket": ["a short upper garment , extending downward to the hips", "a short coat without skirts", "an outer covering for anything , especially a covering of some nonconducting material such as wood or felt , used to prevent radiation of heat , as from a steam boiler , cylinder , pipe , etc"], "display": ["an opening or unfolding", "exhibition", "manifestation", "ostentatious show", "exhibition for effect", "parade", "an electronic device on which the output signal of another electronic device may be presented in a visual form"], "sculpture": ["the art of producing figures and groups whether in plastic or hard materials", "carved work modeled of , or cut upon , wood , stone , metal , etc"], "mainland": ["the continent", "the principal land"], "header": ["one who , or that which , heads nails , rivets , etc", "a brick or stone laid with its shorter face or head in the surface of the wall"], "network": ["any system of lines or channels interlacing or crossing like the fabric of a net", "a system of computers linked together by communications channels allowing the exchange of data between the linked computers"], "fair": ["a sweetheart", "good fortune", "good luck", "a festival , and sale of fancy articles", "a competitive exhibition of wares , farm products , etc"], "holding": ["the act or state of sustaining , grasping , or retaining", "a tenure", "a farm or other estate held of another", "that which holds , binds , or influences"], "ambassador": ["a minister of the highest rank sent to a foreign court to represent there his sovereign or country", "an official messenger and representative"], "precedent": ["something done or said that may serve as an example to authorize a subsequent act of the same kind", "an authoritative example", "an authority to be followed in courts of justice", "forms of proceeding to be followed in similar cases"], "clatter": ["a rattling noise , especially that made by the collision of hard bodies", "any loud abrupt sound", "a repetition of abrupt sounds", "commotion", "disturbance", "rapid , noisy talk", "babble", "chatter"], "heed": ["attention", "notice", "observation", "regard", "careful consideration", "obedient regard"], "alternative": ["an offer of two things , one of which may be chosen , but not both", "a choice between two things , so that if one is taken , the other must be left", "either of two things or propositions offered to one ' s choice", "the course of action or the thing offered in place of another"], "sir": ["a title prefixed to the christian name of a knight or a baronet", "a respectful title , used in addressing a man , without being prefixed to his name", "sometimes , also , used in the way of emphatic formality"], "need": ["a state that requires supply or relief", "pressing occasion for something", "necessity", "urgent want", "want of the means of subsistence", "poverty", "indigence", "destitution"], "shape": ["character or construction of a thing as determining its external appearance", "outward aspect", "make", "figure", "form", "guise", "that which has form or figure", "a figure", "an appearance", "a being", "a model", "a pattern", "a mold"], "supervision": ["the act of overseeing", "inspection", "superintendence", "oversight"], "chimney": ["an upright tube or flue of brick or stone , in most cases extending through or above the roof of the building", "a tube usually of glass , placed around a flame , as of a lamp , to create a draft , and promote combustion", "a body of ore , usually of elongated form , extending downward in a vein"], "severity": ["the quality or state of being severe", "gravity or austerity", "extreme strictness", "rigor", "harshness", "extreme degree", "extremity", "intensity", "inclemency"], "pie": ["an article of food consisting of paste baked with something in it or under it", "a magpie", "any other species of the genus pica , and of several allied genera", "the service book"], "genius": ["a good or evil spirit , or demon , supposed by the ancients to preside over a man ' s destiny in life", "a tutelary deity", "a supernatural being", "a spirit , good or bad", "the peculiar structure of mind with which each individual is endowed by nature", "that disposition or aptitude of mind which is peculiar to each man , and which qualifies him for certain kinds of action or special success in any pursuit", "special taste , inclination , or disposition", "peculiar character", "animating spirit , as of a nation , a religion , a language"], "original": ["igin", "commencement", "source", "that which precedes all others of its class", "archetype", "first copy", "a person of marked eccentricity"], "compliance": ["the act of complying", "a yielding", "as to a desire , demand , or proposal", "concession", "submission", "a disposition to yield to others", "complaisance"], "drift": ["a driving", "a violent movement", "the act or motion of drifting", "the force which impels or drives", "an overpowering influence or impulse", "course or direction along which anything is driven", "setting"], "object": ["that which is put , or which may be regarded as put , in the way of some of the senses", "anything which is set , or which may be regarded as set , before the mind so as to be apprehended or known", "that of which the mind by any of its activities takes cognizance , whether a thing external in space or a conception formed by the mind itself", "that toward which the mind , or any of its activities , is directed", "that on which the purpose are fixed as the end of action or effort", "that which is sought for", "goal", "end", "aim", "motive", "final cause"], "bake": ["the process , or result , of baking"], "oppression": ["that which oppresses", "a hardship or injustice", "cruelty", "severity", "tyranny", "a sense of heaviness or obstruction in the body or mind", "depression", "dullness", "lassitude"], "employee": ["one employed by another"], "automobile": ["a self - propelled vehicle used for transporting passengers , suitable for use on a street or roadway"], "gang": ["a number going in company", "a company or a number of persons associated for a particular purpose", "a group of laborers under one foreman", "a squad", "a combination of similar implements arranged so as , by acting together , to save time or labor", "a set", "a set", "all required for an outfit"], "absence": ["a state of being absent or withdrawn from a place or from companionship", "want", "destitution", "withdrawal", "inattention to things present", "abstraction ( of mind )"], "patty": ["a little pie"], "forgiveness": ["the act of forgiving", "the state of being forgiven", "disposition to pardon", "willingness to forgive"], "horseman": ["a rider on horseback", "one skilled in the management of horses", "a mounted man", "a mounted soldier", "a cavalryman"], "wound": ["a hurt or injury caused by violence", "specifically , a breach of the skin and flesh of an animal , or in the substance of any creature or living thing", "a cut , stab , rent , or the like", "an injury , hurt , damage , detriment , or the like , to feeling , faculty , reputation , etc", "an injury to the person by which the skin is divided , or its continuity broken", "a lesion of the body , involving some solution of continuity"], "stale": ["the stock or handle of anything", "urine , especially that of beasts"], "desert": ["that which is deserved", "the reward or the punishment justly due", "claim to recompense , usually in a good sense", "right to reward", "merit", "a deserted or forsaken region", "a barren tract incapable of supporting population , as the vast sand plains of asia and africa which are destitute of moisture and vegetation", "a tract , which may be capable of sustaining a population , but has been left unoccupied and uncultivated", "a wilderness", "a solitary place"], "tension": ["the act of stretching or straining", "the state of being stretched or strained to stiffness", "the state of being bent strained", "extreme strain of mind or excitement of feeling", "intense effort", "the degree of stretching to which a wire , cord , piece of timber , or the like , is strained by drawing it in the direction of its length", "strain"], "eight": ["the number greater by a unit than seven"], "render": ["a return", "a payment of rent"], "scholar": ["one who attends a school", "one who learns of a teacher", "one under the tuition of a preceptor", "a pupil", "a disciple", "a learner", "a student", "one engaged in the pursuits of learning", "a learned person", "one versed in any branch , or in many branches , of knowledge", "a person of high literary or scientific attainments", "a savant", "a man of books"], "spirit": ["life , or living substance , considered independently of corporeal existence", "an intelligence conceived of apart from any physical organization or embodiment", "vital essence , force , or energy , as distinct from matter", "the intelligent , immaterial and immortal part of man", "the soul , in distinction from the body in which it resides", "the agent or subject of vital and spiritual functions , whether spiritual or material", "specifically , a disembodied soul", "the human soul after it has left the body"], "rubbish": ["waste or rejected matter", "anything worthless", "valueless stuff", "trash", "fragments of building materials or fallen buildings", "ruins"], "peak": ["a point", "the sharp end or top of anything that terminates in a point", "the top , or one of the tops , of a hill , mountain , or range , ending in a point", "often , the whole hill or mountain , especially when isolated"], "throat": ["the part of the neck in front of , or ventral to , the vertebral column", "the passage through it to the stomach and lungs", "the pharynx", "a contracted portion of a vessel , or of a passage way"], "washing": ["the act of one who washes", "the act of cleansing with water", "ablution", "the clothes washed , especially at one time", "a wash", "a place where this is done"], "consumption": ["the act or process of consuming by use , waste , etc", "decay", "destruction", "the state or process of being consumed , wasted , or diminished", "waste", "diminution", "loss", "decay", "a progressive wasting away of the body", "that form of wasting attendant upon pulmonary phthisis and associated with cough spitting of blood hectic fever etc", "pulmonary phthisis"], "guide": ["a person who leads or directs another in his way or course , as in a strange land", "one who exhibits points of interest to strangers", "a conductor", "that which guides", "a guidebook", "one who , or that which , directs another in his conduct or course of life", "a director", "a regulator", "a blade or channel for directing the flow of water to the wheel buckets"], "extinction": ["the act of extinguishing or making extinct", "a putting an end to", "the act of putting out or destroying light , fire , life , activity , influence , etc", "state of being extinguished or of ceasing to be", "destruction", "suppression"], "disobedience": ["neglect or refusal to obey", "violation of a command or prohibition"], "violin": ["a small instrument with four strings , played with a bow", "a fiddle"], "encouragement": ["the act of encouraging", "incitement to action or to practice", "that which serves to incite , support , promote , or advance , as favor , countenance , reward , etc", "incentive", "increase of confidence"], "ingratitude": ["lack of gratitude", "insensibility to , forgetfulness of , or ill return for , kindness or favors received"], "tonight": ["the present or the coming night", "the night after the present day"], "compartment": ["one of the parts into which an inclosed portion of space is divided , as by partitions , or lines"], "cruelty": ["the attribute or quality of being cruel", "a disposition to give unnecessary pain or suffering to others", "inhumanity", "barbarity", "a cruel and barbarous deed", "inhuman treatment", "the act of willfully causing unnecessary pain"], "derision": ["mockery", "scornful or contemptuous treatment which holds one up to ridicule", "a laughing - stock"], "cleanliness": ["state of being cleanly", "neatness of person or dress"], "snap": ["a sudden breaking or rupture of any substance", "a sudden , eager bite", "a sudden seizing , or effort to seize , as with the teeth"], "ruling": ["the act of one who rules", "ruled lines", "a decision or rule of a judge or a court , especially an oral decision , as in excluding evidence"], "nail": ["the horny scale of plate of epidermis at the end of the fingers and toes of man and many apes", "the basal thickened portion of the anterior wings of certain hemiptera", "the terminal horny plate on the beak of ducks , and other allied birds"], "scattering": ["act of strewing about", "something scattered"], "sharp": ["a sewing needle having a very slender point"], "winning": ["the act of obtaining something , as in a contest or by competition", "the money , etc", "a new opening"], "pet": ["a lamb brought up by hand", "any person especially cherished and indulged", "a fondling", "a darling", "often , a favorite child", "a slight fit of peevishness or fretfulness"], "conference": ["the act of consulting together formally", "serious conversation or discussion", "interchange of views", "a meeting for consultation , discussion , or an interchange of opinions"], "colony": ["a company of people transplanted from their mother country to a remote province or country , and remaining subject to the jurisdiction of the parent state", "a settlement", "a territory subject to the ruling governmental authority of another country and not a part of the ruling country"], "toast": ["a kind of food prepared by putting slices of toasted bread into milk gravy etc", "any person especially a person of distinction in honor of whom a health is drunk", "a sentiment , as \u201c the land we live in ,\u201d \u201c the day we celebrate ,\u201d etc"], "determination": ["the act of determining , or the state of being determined", "bringing to an end", "termination", "limit", "direction or tendency to a certain end", "impulsion"], "supply": ["the act of supplying", "the food , and the like , which meets the daily necessities of an army or other large body of men", "store"], "confinement": ["restraint within limits", "imprisonment", "any restraint of liberty", "seclusion", "restraint within doors by sickness , especially that caused by childbirth", "lying - in"], "exhaustion": ["the act of draining out or draining off", "the act of emptying completely of the contents", "the state of being exhausted or emptied", "the state of being deprived of strength or spirits", "an ancient geometrical method in which an exhaustive process was employed"], "phrase": ["a brief expression , sometimes a single word , but usually two or more words forming an expression by themselves , or being a portion of a sentence", "a short , pithy expression", "one which is often employed", "a peculiar or idiomatic turn of speech", "a mode or form of speech", "diction", "expression"], "architecture": ["the art or science of building", "the art of building houses churches bridges and other structures for the purposes of civil life", "construction , in a more general sense", "frame or structure", "workmanship"], "radiance": ["the quality of being radiant", "brilliancy", "effulgence", "vivid brightness"], "eternity": ["infinite duration , without beginning in the past or end in the future", "duration without end in the future", "endless time", "condition which begins at death", "immortality"], "intoxication": ["a poisoning , as by a alcoholic or a narcotic substance", "the state of being intoxicated or drunk", "inebriation", "drunkenness", "the act of intoxicating or making drunk", "a high excitement of mind", "an elation which rises to enthusiasm , frenzy , or madness"], "pupil": ["the aperture in the iris", "the sight , apple , or black of the eye", "a youth or scholar of either sex under the care of an instructor or tutor", "a person under a guardian", "a ward", "a boy or a girl under the age of puberty , that is , under fourteen if a male , and under twelve if a female"], "verdure": ["green", "greenness", "freshness of vegetation"], "lieutenant": ["an officer who supplies the place of a superior in his absence", "a representative of , or substitute for , another in the performance of any duty", "a commissioned officer in the army , next below a captain", "a commissioned officer in the british navy , in rank next below a commander"], "official": ["one who holds an office", "a subordinate executive officer or attendant"], "pillow": ["a sack or case filled with feathers down hair or other soft material", "a block under the inner end of a bowsprit", "a kind of plain , coarse fustian"], "victor": ["the winner in a contest", "one who gets the better of another in any struggle", "a conqueror"], "famine": ["general scarcity of food", "dearth", "a want of provisions", "destitution"], "utmost": ["the most that can be", "the farthest limit", "the greatest power , degree , or effort"], "beer": ["a fermented extract of the roots and other parts of various plants , as spruce , ginger , sassafras , etc"], "land": ["the solid part of the surface of the earth", "any portion , large or small , of the surface of the earth , considered by itself , or as belonging to an individual or a people , as a country , estate , farm , or tract", "ground , in respect to its nature or quality", "soil"], "canoe": ["a boat used by rude nations , formed of trunk of a tree , excavated , by cutting of burning , into a suitable shape"], "balcony": ["a projecting gallery once common at the stern of large ships"], "dust": ["fine powder", "the earth , as the resting place of the dead", "the earthy remains of bodies once alive", "the remains of the human body"], "demonstration": ["the act of demonstrating", "an exhibition", "proof", "proof beyond the possibility of doubt", "indubitable evidence , to the senses or reason", "an expression , as of the feelings , by outward signs", "a manifestation", "a show", "the exhibition and explanation of a dissection or other anatomical preparation"], "omission": ["the act of omitting", "neglect or failure to do something required by propriety or duty", "that which is omitted or is left undone"], "gasp": ["the act of opening the mouth convulsively to catch the breath", "a labored respiration", "a painful catching of the breath"], "mode": ["manner of doing or being", "method", "form", "fashion", "custom", "way", "style", "prevailing popular custom", "variety", "gradation", "degree"], "loneliness": ["the condition of being lonely", "solitude", "seclusion", "the state of being unfrequented by human beings", "love of retirement", "disposition to solitude"], "iniquity": ["absence of , or deviation from , just dealing", "lack of rectitude or uprightness", "gross injustice", "wickedness", "an iniquitous act or thing", "a sin", "a crime"], "landscape": ["a portion of land or territory which the eye can comprehend in a single view , including all the objects it contains", "a picture representing a scene by land or sea , actual or fancied , the chief subject being the general aspect of nature , as fields , hills , forests , water", "the pictorial aspect of a country"], "soil": ["the upper stratum of the earth", "the mold , or that compound substance which furnishes nutriment to plants , or which is particularly adapted to support and nourish them", "land", "country", "dung", "f \u00e6 ces", "compost", "manure", "a marshy or miry place to which a hunted boar resorts for refuge", "a wet place stream or tract of water sought for by other game as deer", "that which soils or pollutes", "a soiled place", "spot", "stain"], "convenience": ["the state or quality of being convenient", "fitness or suitableness , as of place , time , etc", "propriety", "freedom from discomfort , difficulty , or trouble", "ease", "accommodation", "that which is convenient", "that which promotes comfort or advantage", "that which is suited to one ' s wants", "an accommodation"], "meantime": ["the intervening time"], "donkey": ["an ass", "less frequently ) a mule", "a stupid or obstinate fellow", "an ass"], "turf": ["that upper stratum of earth and vegetable mold which is filled with the roots of grass and other small plants , so as to adhere and form a kind of mat", "sward", "sod", "peat , especially when prepared for fuel", "race course", "horse racing"], "scout": ["a person sent out to gain and bring in tidings", "one employed in war to gain information of the movements and condition of an enemy", "a fielder in a game for practice"], "income": ["that gain which proceeds from labor , business , property , or capital of any kind , as the produce of a farm , the rent of houses , the proceeds of professional business , the profits of commerce or of occupation , or the interest of money or stock in funds , etc", "revenue", "receipts", "salary", "the annual receipts of a private person or a corporation from property", "that which is taken into the body as food"], "tap": ["a gentle or slight blow", "a light rap", "a pat", "a piece of leather fastened upon the bottom of a boot or shoe in repairing or renewing the sole or heel", "a signal , by drum or trumpet , for extinguishing all lights in soldiers ' quarters and retiring to bed , -- usually given about a quarter of an hour after tattoo", "a hole or pipe through which liquor is drawn", "a plug or spile for stopping a hole pierced in a cask , or the like", "a faucet", "a certain kind or quality of liquor"], "measure": ["a standard of dimension", "a fixed unit of quantity or extent", "a rule by which anything is adjusted or judged", "an instrument by means of which size or quantity is measured , as a graduated line , rod , vessel , or the like", "the dimensions or capacity of anything , reckoned according to some standard", "size or extent , determined and stated", "estimated extent"], "note": ["a mark or token by which a thing may be known", "a visible sign", "a character", "a distinctive mark or feature", "a characteristic quality", "a mark , or sign , made to call attention , to point out something to notice , or the like", "a sign , or token , proving or giving evidence", "a brief remark", "a marginal comment or explanation", "an annotation on a text or author", "a comment", "a critical , explanatory , or illustrative observation"], "moment": ["a minute portion of time", "a point of time", "an instant", "impulsive power", "force", "momentum", "importance , as in influence or effect", "consequence", "weight or value", "consideration"], "malignant": ["a man of extreme enmity or evil intentions", "one of the adherents of charles i"], "moon": ["the celestial orb which revolves round the earth", "the satellite of the earth", "a secondary planet , whose light , borrowed from the sun , is reflected to the earth , and serves to dispel the darkness of night", "a secondary planet , or satellite , revolving about any member of the solar system", "a month"], "sand": ["fine particles of stone , especially of siliceous stone , but not reduced to dust", "a moment or interval of time", "the term or extent of one ' s life"], "mounting": ["the act of one that mounts", "that by which anything is prepared for use , or set off to advantage", "equipment", "embellishment", "setting", "same as carriage"], "expense": ["a spending or consuming", "disbursement", "expenditure", "that which is expended , laid out , or consumed", "cost", "outlay", "charge"], "trace": ["a tug", "a connecting bar or rod , pivoted at each end to the end of another piece , for transmitting motion , especially from one plane to another", "a mark left by anything passing", "a track", "a path", "a course", "a footprint", "a vestige", "a mark , impression , or visible appearance of anything left when the thing itself no longer exists", "remains", "token", "vestige"], "martyr": ["one who , by his death , bears witness to the truth of the gospel", "one who is put to death for his religion", "one who sacrifices his life his station or what is of great value to him for the sake of principle or to sustain a cause"], "maiden": ["an unmarried woman", "a girl or woman who has not experienced sexual intercourse", "a virgin", "a maid", "an instrument resembling the guillotine , formerly used in scotland for beheading criminals", "a machine for washing linen"], "swimming": ["the act of one who swims", "vertigo", "dizziness"], "harmony": ["the just adaptation of parts to each other , in any system or combination of things , or in things intended to form a connected whole", "such an agreement between the different parts of a design or composition as to produce unity of effect", "concord or agreement in facts , opinions , manners , interests , etc", "good correspondence", "peace and friendship"], "brightness": ["the quality or state of being bright", "splendor", "luster", "brilliancy", "clearness", "acuteness ( of the faculties )"], "west": ["the point in the heavens where the sun is seen to set at the equinox", "that one of the four cardinal points of the compass which is in a direction at right angles to that of north and south , and on the left hand of a person facing north", "the point directly opposite to east", "the occident"], "far": ["a young pig , or a litter of pigs"], "hope": ["a desire of some good , accompanied with an expectation of obtaining it , or a belief that it is obtainable", "an expectation of something which is thought to be desirable", "confidence", "pleasing expectancy"], "blow": ["a blossom", "a flower", "a state of blossoming", "a mass of blossoms", "a forcible stroke with the hand , fist , or some instrument , as a rod , a club , an ax , or a sword", "a sudden or forcible act or effort", "an assault", "the infliction of evil", "a sudden calamity", "something which produces mental , physical , or financial suffering or loss ( especially when sudden )", "a buffet", "a blowing , especially , a violent blowing of the wind", "a gale", "the act of forcing air from the mouth , or through or from some instrument"], "interval": ["a space between things", "a void space intervening between any two objects", "space of time between any two points or events", "a brief space of time between the recurrence of similar conditions or states"], "countess": ["the wife of an earl in the british peerage , or of a count in the continental nobility", "a lady possessed of the same dignity in her own right"], "marshal": ["one who goes before a prince to declare his coming and provide entertainment", "a harbinger", "one who regulates rank and order at a feast or any other assembly , directs the order of procession , and the like"], "actress": ["a woman who acts a part"], "limp": ["a halt", "the act of limping", "a scraper for removing poor ore or refuse from the sieve"], "groan": ["a low , moaning sound", "usually , a deep , mournful sound uttered in pain or great distress", "sometimes , an expression of strong disapprobation"], "run": ["the act of running", "a small stream", "a brook", "a creek", "that which runs or flows in the course of a certain operation , or during a certain time"], "puzzle": ["a toy or a problem contrived for testing ingenuity", "something exhibiting marvelous skill in making", "the state of being puzzled", "perplexity"], "plate": ["a flat , or nearly flat , piece of metal , the thickness of which is small in comparison with the other dimensions", "a thick sheet of metal", "metallic armor composed of broad pieces"], "advocate": ["one who pleads the cause of another", "a counselor", "a pleader", "christ , considered as an intercessor"], "crack": ["a partial separation of parts , with or without a perceptible opening", "a chink or fissure", "a narrow breach", "a crevice", "rupture", "flaw", "breach , in a moral sense", "a sharp , sudden sound or report", "the sound of anything suddenly burst or broken"], "triumph": ["a magnificent and imposing ceremonial performed in honor of a general who had gained a decisive victory over a foreign enemy", "a state of joy or exultation for success", "success causing exultation", "victory", "conquest"], "moral": ["the doctrine or practice of the duties of life", "manner of living as regards right and wrong", "conduct", "behavior", "the inner meaning or significance of a fable , a narrative , an occurrence , an experience , etc", "the practical lesson which anything is designed or fitted to teach", "a maxim", "a morality play"], "talk": ["the act of talking", "familiar converse", "mutual discourse", "that which is uttered , especially in familiar conversation , or the mutual converse of two or more", "report", "rumor", "subject of discourse"], "diary": ["a register of daily events or transactions", "a daily record", "a journal", "a blank book dated for the record of daily memoranda"], "holiday": ["a consecrated day", "religious anniversary", "a day set apart in honor of some person , or in commemoration of some event", "a day of exemption from labor", "a day of amusement and gayety", "a festival day", "a day fixed by law for suspension of business"], "fan": ["an instrument for cooling the person , made of feathers , paper , silk , etc", "any revolving vane or vanes used for producing currents of air , in winnowing grain , blowing a fire , ventilation , etc", "an instrument for winnowing grain , by moving which the grain is tossed and agitated , and the chaff is separated and blown away"], "chair": ["a movable single seat with a back", "an official seat , as of a chief magistrate or a judge , but especially that of a professor", "the office itself", "the presiding officer of an assembly", "a chairman"], "hostility": ["state of being hostile", "public or private enemy", "unfriendliness", "animosity", "an act of an open enemy", "a hostile deed", "in the plural , acts of warfare", "attacks of an enemy"], "sequel": ["that which follows", "a succeeding part", "continuation", "consequence", "event", "effect", "result"], "capacity": ["the power of receiving or containing", "extent of room or space", "passive power", "the power of receiving and holding ideas , knowledge , etc", "the comprehensiveness of the mind", "the receptive faculty", "capability of understanding or feeling", "ability", "power pertaining to , or resulting from , the possession of strength , wealth , or talent", "possibility of being or of doing"], "bed": ["an article of furniture to sleep or take rest in or on", "a couch", "used as the symbol of matrimony ) marriage", "a plat or level piece of ground in a garden , usually a little raised above the adjoining ground"], "traveler": ["one who travels", "one who has traveled much", "a traveling crane"], "ruby": ["carmine red", "a red tint"], "upper": ["a vamp"], "five": ["the number next greater than four , and less than six", "a symbol representing this number , as 5 , or v"], "intervention": ["the act of intervening", "interposition", "any interference that may affect the interests of others", "of one or more states with the affairs of another"], "alphabet": ["the letters of a language arranged in the customary order", "the series of letters or signs which form the elements of written language", "the simplest rudiments", "elements"], "best": ["utmost", "highest endeavor or state", "most nearly perfect thing , or being , or action"], "diamond": ["a precious stone or gem excelling in brilliancy and beautiful play of prismatic colors , and remarkable for extreme hardness", "a geometrical figure , consisting of four equal straight lines , and having two of the interior angles acute and two obtuse", "a rhombus", "a lozenge"], "provocation": ["the act of provoking , or causing vexation or , anger", "that which provokes , or excites anger", "the cause of resentment", "incitement", "stimulus"], "superintendent": ["one who has the oversight and charge of some place , institution , or organization , affairs , etc"], "prudence": ["the quality or state of being prudent", "wisdom in the way of caution and provision", "discretion", "carefulness", "also economy", "frugality"], "virgin": ["a woman who has had no carnal knowledge of man", "a maid"], "hardship": ["that which is hard to bear , as toil , privation , injury , injustice , etc"], "proceeding": ["the act of one who proceeds , or who prosecutes a design or transaction", "progress or movement from one thing to another", "a measure or step taken in a course of business", "a transaction", "the course of procedure in the prosecution of an action at law"], "impatience": ["the quality of being impatient", "lack of endurance of pain , suffering , opposition , or delay", "eagerness for change , or for something expected", "restlessness", "chafing of spirit", "fretfulness", "passion"], "remark": ["notice or observation", "the mention of that which is worthy of attention or notice", "also a casual observation comment or statement"], "cave": ["a hollow place in the earth , either natural or artificial", "a cavern", "a den"], "dug": ["a teat , pap , or nipple"], "closet": ["a small room or apartment for retirement", "a room for privacy", "a small apartment , or recess in the side of a room , for household utensils , clothing , etc"], "statute": ["an act of the legislature of a state or country , declaring , commanding , or prohibiting something", "a positive law", "the written will of the legislature expressed with all the requisite forms of legislation", "an act of a corporation or of its founder , intended as a permanent rule or law"], "coming": ["approach", "advent", "manifestation"], "marine": ["a sea soldier", "one of a body of troops trained to do duty in the navy", "the sum of naval affairs", "naval economy", "the department of navigation and sea forces", "the collective shipping of a country"], "eternal": ["one of the appellations of god", "that which is endless and immortal"], "leisure": ["freedom from occupation or business", "vacant time", "time free from employment", "time at one ' s command , free from engagement", "convenient opportunity", "convenience", "ease"], "inquiry": ["the act of inquiring", "a seeking for information by asking questions", "interrogation", "a question or questioning", "search for truth , information , or knowledge", "examination into facts or principles", "research", "investigation"], "company": ["the state of being a companion or companions", "the act of accompanying", "fellowship", "companionship", "society", "friendly intercourse", "a companion or companions", "an assemblage or association of persons , either permanent or transient"], "remain": ["that which is left", "relic", "remainder", "that which is left of a human being after the life is gone", "relics", "a dead body", "the posthumous works or productions , especially literary works , of one who is dead"], "inferior": ["a person lower in station , rank , intellect , etc"], "regard": ["a look", "aspect directed to another", "view", "gaze", "attention of the mind with a feeling of interest", "observation", "heed", "notice", "that view of the mind which springs from perception of value , estimable qualities , or anything that excites admiration", "respect", "esteem", "reverence", "affection"], "herd": ["a number of beasts assembled together", "a particular stock or family of cattle", "a crowd of low people", "a rabble"], "handle": ["that part of vessels , instruments , etc", "that of which use is made", "the instrument for effecting a purpose", "a tool"], "lantern": ["something inclosing a light , and protecting it from wind , rain , etc", "sometimes fixed , as the glazed inclosure of a street light , or of a lighthouse light", "an open structure of light material set upon a roof , to give light and air to the interior"], "fate": ["a fixed decree by which the order of things is prescribed", "the immutable law of the universe", "inevitable necessity", "the force by which all existence is determined and conditioned", "appointed lot", "allotted life", "arranged or predetermined event", "destiny", "the final lot", "doom", "ruin", "death", "the element of chance in the affairs of life", "fortune", "opposing circumstances against which it is useless to struggle"], "escape": ["the act of fleeing from danger , of evading harm , or of avoiding notice", "deliverance from injury or any evil", "flight", "a sally"], "matter": ["that of which anything is composed", "constituent substance", "material", "the material or substantial part of anything", "the constituent elements of conception", "that into which a notion may be analyzed", "the essence", "the pith", "the embodiment", "that of which the sensible universe and all existent bodies are composed", "anything which has extension , occupies space , or is perceptible by the senses", "body", "substance", "that with regard to , or about which , anything takes place or is done", "the thing aimed at , treated of , or treated", "subject of action , discussion , consideration , feeling , complaint , legal action , or the like", "theme"], "fret": ["the agitation of the surface of a fluid by fermentation or other cause", "agitation of mind marked by complaint and impatience", "disturbance of temper", "irritation", "herpes", "the reticulated headdress or net , made of gold or silver wire , in which ladies in the middle ages confined their hair", "a short piece of wire , or other material fixed across the finger board of a guitar or a similar instrument , to indicate where the finger is to be placed"], "fury": ["violent or extreme excitement", "overmastering agitation or enthusiasm", "violent anger", "extreme wrath", "rage", "impetuosity", "violence"], "praise": ["commendation for worth", "approval expressed", "honor rendered because of excellence or worth", "approbation", "the joyful tribute of gratitude or homage rendered to the divine being", "worship , particularly worship by song , distinction from prayer and other acts of worship"], "rigging": ["dress", "tackle", "naut , the ropes , chains , etc"], "millennium": ["a period of one thousand years", "the period of a thousand years mentioned in the twentieth chapter of revelation , during which holiness is to be triumphant throughout the world", "a long period of happiness , righteousness , and prosperity , usually considered as being in the indefinite future"], "mother": ["a female parent", "one of the human race", "a woman who has borne a child", "that which has produced or nurtured anything", "source of birth or origin", "the female superior or head of a religious house , as an abbess , etc", "a film or membrane which is developed on the surface of fermented alcoholic liquids , such as vinegar , wine , etc"], "suicide": ["the act of taking one ' s own life voluntary and intentionally", "self - murder", "specifically law , the felonious killing of one ' s self", "the deliberate and intentional destruction of one ' s own life by a person of years of discretion and of sound mind", "one guilty of self - murder", "ruin of one ' s own interests"], "creature": ["anything created", "anything not self - existent", "any being created with life", "an animal", "a man", "a human being , in pity , contempt , or endearment", "a person who owes his rise and fortune to another", "a servile dependent", "an instrument", "a tool"], "factory": ["a house or place where factors , or commercial agents , reside , to transact business for their employers", "the body of factors in any place", "a building , or collection of buildings , appropriated to the manufacture of goods", "the place where workmen are employed in fabricating goods , wares , or utensils", "a manufactory"], "cavalier": ["a military man serving on horseback", "a knight", "a gay , sprightly , military man", "a gallant", "one of the court party in the time of king charles i"], "explosion": ["the act of exploding", "detonation", "a chemical action which causes the sudden formation of a great volume of expanded gas", "a bursting with violence and loud noise , because of internal pressure", "a violent outburst of feeling , manifested by excited language , action , etc"], "concession": ["usually implying a demand , claim , or request , and thus distinguished from giving , which is voluntary or spontaneous", "a thing yielded", "an acknowledgment or admission", "a boon", "a grant", "a grant by government of a privilege or right to do something"], "decision": ["the act of deciding", "act of settling or terminating , as a controversy , by giving judgment on the matter at issue", "determination , as of a question or doubt", "settlement", "conclusion", "an account or report of a conclusion , especially of a legal adjudication or judicial determination of a question or cause", "the quality of being decided", "prompt and fixed determination", "unwavering firmness"], "pork": ["the flesh of swine , fresh or salted , used for food"], "scandal": ["offense caused or experienced", "reproach or reprobation called forth by what is regarded as wrong , criminal , heinous , or flagrant : opprobrium or disgrace", "reproachful aspersion", "opprobrious censure"], "set": ["the act of setting , as of the sun or other heavenly body", "descent", "the close", "termination", "a young plant for growth", "that which is staked", "a wager", "a venture", "a stake", "a game at venture"], "mind": ["the intellectual or rational faculty in man", "the understanding", "the intellect", "the power that conceives , judges , or reasons", "the entire spiritual nature", "the soul", "opinion", "judgment", "belief", "choice", "inclination", "liking", "intent", "will"], "likeness": ["the state or quality of being like", "similitude", "resemblance", "similarity", "appearance or form", "guise", "that which closely resembles", "a portrait"], "wild": ["an uninhabited and uncultivated tract or region", "a forest or desert", "a wilderness", "a waste"], "tense": ["one of the forms which a verb takes by inflection or by adding auxiliary words , so as to indicate the time of the action or event signified", "the modification which verbs undergo for the indication of time"], "fascination": ["the act of fascinating , bewitching , or enchanting", "enchantment", "witchcraft", "the exercise of a powerful or irresistible influence on the affections or passions", "unseen , inexplicable influence", "that which fascinates", "a charm", "a spell"], "gentle": ["a trained falcon", "a dipterous larva used as fish bait"], "constant": ["that which is not subject to change", "that which is invariable", "a quantity that does not change its value", "a number whose value , when ascertained ( as by observation ) and substituted in a general mathematical formula expressing an astronomical law , completely determines that law and enables predictions to be made of its effect in particular cases"], "potato": ["a plant of the nightshade family , and its esculent farinaceous tuber , of which there are numerous varieties used for food"], "bargain": ["an agreement between parties concerning the sale of property", "a contract by which one party binds himself to transfer the right to some property f a consideration , and the other party binds himself to receive the property and pay the consideration", "an agreement or stipulation", "mutual pledge", "a purchase", "when not qualified ), a gainful transaction", "an advantageous purchase"], "curb": ["a check or hindrance", "a chain or strap attached to the upper part of the branches of a bit and capable of being drawn tightly against the lower jaw of the horse", "an assemblage of three or more pieces of timber , or a metal member , forming a frame around an opening , and serving to maintain the integrity of that opening", "a ring of stone serving a similar purpose as at the eye of a dome", "a frame or wall round the mouth of a well"], "berth": ["convenient sea room", "a room in which a number of the officers or ship ' s company mess and reside", "the place where a ship lies when she is at anchor , or at a wharf"], "sap": ["the juice of plants of any kind , especially the ascending and descending juices or circulating fluid essential to nutrition", "a simpleton", "a milksop"], "pink": ["a vessel with a very narrow stern", "a stab", "a color resulting from the combination of a pure vivid red with more or less white", "anything supremely excellent", "the embodiment or perfection of something"], "belly": ["that part of the human body which extends downward from the breast to the thighs , and contains the bowels , or intestines", "the abdomen", "the innermost part"], "vinegar": ["anything sour"], "cock": ["the male of birds , particularly of gallinaceous or domestic fowls", "a faucet or valve", "the turn so given", "the notch of an arrow or crossbow", "the hammer in the lock of a firearm", "a small boat"], "deed": ["that which is done or effected by a responsible agent", "an act", "an action", "a thing done", "illustrious act", "achievement", "exploit", "fact", "reality"], "facing": ["a covering in front , for ornament or other purpose", "an exterior covering or sheathing", "to strengthen it or to protect or adorn the exposed surface", "a lining placed near the edge of a garment for ornament or protection", "the finishing of any face of a wall with material different from that of which it is chiefly composed , or the coating or material so used"], "trick": ["an artifice or stratagem", "a cunning contrivance", "a sly procedure , usually with a dishonest intent", "a sly , dexterous , or ingenious procedure fitted to puzzle or amuse", "mischievous or annoying behavior", "a prank"], "bronze": ["an alloy of copper and tin , to which small proportions of other metals , especially zinc , are sometimes added", "a statue , bust , etc"], "medal": ["a piece of metal in the form of a coin , struck with a device , and intended to preserve the remembrance of a notable event or an illustrious person , or to serve as a reward"], "fling": ["a cast from the hand", "a throw", "a flounce", "a kick", "a severe or contemptuous remark", "an expression of sarcastic scorn", "a gibe", "a sarcasm", "a kind of dance"], "chant": ["song", "melody", "a psalm , etc"], "vow": ["a solemn promise made to god , or to some deity", "a devotion of one ' s possessions", "specifically , a promise of fidelity", "a pledge of love or affection"], "indignation": ["the feeling excited by that which is unworthy , base , or disgraceful", "anger mingled with contempt , disgust , or abhorrence", "the effect of anger", "punishment"], "obstinacy": ["a fixedness in will , opinion , or resolution that can not be shaken at all , or only with great difficulty", "firm and usually unreasonable adherence to an opinion , purpose , or system", "unyielding disposition", "the quality or state of being difficult to remedy , relieve , or subdue"], "shadow": ["shade within defined limits", "darkness", "shade", "obscurity", "a shaded place", "shelter", "protection", "security"], "extension": ["the act of extending or the state of being extended", "a stretching out", "enlargement in breadth or continuation of length", "increase", "augmentation", "expansion", "that property of a body by which it occupies a portion of space", "capacity of a concept or general term to include a greater or smaller number of objects"], "toilet": ["a covering of linen , silk , or tapestry , spread over a table in a chamber or a dressing room", "a dressing table", "act or mode of dressing , or that which is arranged in dressing", "attire", "dress"], "fall": ["the act of falling", "a dropping or descending be the force of gravity", "descent", "the act of dropping or tumbling from an erect posture", "death", "destruction", "overthrow", "ruin"], "fort": ["a strong or fortified place", "a fortification"], "dart": ["a pointed missile weapon , intended to be thrown by the hand", "a short lance", "a javelin", "any sharp - pointed missile weapon as an arrow", "a fish", "the dace"], "luck": ["that which happens to a person", "an event , good or ill , affecting one ' s interests or happiness , and which is deemed casual", "a course or series of such events regarded as occurring by chance", "chance", "hap", "fate", "fortune", "often , one ' s habitual or characteristic fortune"], "arithmetic": ["the science of numbers", "the art of computation by figures", "a book containing the principles of this science"], "loan": ["the act of lending", "a lending", "permission to use"], "variety": ["the quality or state of being various", "intermixture or succession of different things", "diversity", "a number or collection of different things", "a varied assortment", "something varying or differing from others of the same general kind", "one of a number of things that are akin", "a sort"], "brim": ["the rim , border , or upper edge of a cup , dish , or any hollow vessel used for holding anything", "the edge or margin , as of a fountain , or of the water contained in it", "the brink", "border", "the rim of a hat"], "layer": ["one who , or that which , lays", "that which is laid", "a stratum", "a bed", "one thickness , course , or fold laid over another", "a shoot or twig of a plant , not detached from the stock , laid under ground for growth or propagation"], "economy": ["the management of domestic affairs", "the regulation and government of household matters", "as they concern expense or disbursement", "derly arrangement and management of the internal affairs of a state of any establishment kept up by production and consumption", "such management as directly concerns wealth", "the system of rules and regulations by which anything is managed"], "dictate": ["a statement delivered with authority", "an order", "a command", "an authoritative rule , principle , or maxim", "a prescription"], "glove": ["a cover for the hand , or for the hand and wrist , with a separate sheath for each finger"], "even": ["evening"], "walker": ["one who walks", "a pedestrian", "a forest officer appointed to walk over a certain space for inspection", "a forester"], "fortnight": ["the space of fourteen days", "two weeks"], "ram": ["the male of the sheep and allied animals"], "felicity": ["the state of being happy", "blessedness", "enjoyment of good", "that which promotes happiness", "a successful or gratifying event", "prosperity", "blessing", "a pleasing faculty or accomplishment"], "sojourn": ["a temporary residence , as that of a traveler in a foreign land"], "breeding": ["the act or process of generating or bearing", "the raising or improving of any kind of domestic animals", "nurture", "education", "formation of manners"], "jug": ["a vessel , usually of coarse earthenware , with a swelling belly and narrow mouth , and having a handle on one side", "a pitcher", "a ewer", "a prison", "a jail"], "banker": ["one who conducts the business of banking", "one who , individually , or as a member of a company , keeps an establishment for the deposit or loan of money , or for traffic in money , bills of exchange , etc", "the dealer , or one who keeps the bank in a gambling house"], "manager": ["one who manages", "a conductor or director", "a person who conducts business or household affairs with economy and frugality", "a good economist", "a contriver", "an intriguer"], "preface": ["something spoken as introductory to a discourse , or written as introductory to a book or essay", "an introduction , or series of preliminary remarks", "the prelude or introduction to the canon of the mass"], "contrast": ["the act of contrasting , or the state of being contrasted", "comparison by contrariety of qualities", "opposition or dissimilitude of things or qualities", "unlikeness , especially as shown by juxtaposition or comparison", "the opposition of varied forms , colors , etc"], "stuff": ["material which is to be worked up in any process of manufacture", "the fundamental material of which anything is made up", "elemental part", "essence", "woven material not made into garments", "fabric of any kind", "specifically , any one of various fabrics of wool or worsted", "sometimes , worsted fiber"], "spot": ["a mark on a substance or body made by foreign matter", "a blot", "a place discolored", "a stain on character or reputation", "something that soils purity", "disgrace", "reproach", "fault", "blemish", "a small part of a different color from the main part , or from the ground upon which it is"], "proprietary": ["a proprietor or owner", "one who has exclusive title to a thing", "one who possesses , or holds the title to , a thing in his own right"], "perpendicular": ["a line at right angles to the plane of the horizon", "a vertical line or direction", "a line or plane falling at right angles on another line or surface , or making equal angles with it on each side"], "fog": ["a second growth of grass", "watery vapor condensed in the lower part of the atmosphere and disturbing its transparency", "a state of mental confusion", "cloudiness or partial opacity of those parts of a developed film or a photograph which should be clear"], "grudge": ["sullen malice or malevolence", "cherished malice , enmity , or dislike", "ill will", "an old cause of hatred or quarrel"], "character": ["a distinctive mark", "a letter , figure , or symbol", "style of writing or printing", "handwriting", "the peculiar form of letters used by a particular person or people", "the peculiar quality , or the sum of qualities , by which a person or a thing is distinguished from others", "the stamp impressed by nature , education , or habit", "that which a person or thing really is", "nature", "disposition"], "conversion": ["the act of turning or changing from one state or condition to another , or the state of being changed", "transmutation", "change", "the act of changing one ' s views or course , as in passing from one side , party , or from of religion to another", "the state of being so changed", "an appropriation of , and dealing with the property of another as if it were one ' s own , without right"], "account": ["a reckoning", "computation", "calculation", "enumeration", "a record of some reckoning", "a registry of pecuniary transactions", "a written or printed statement of business dealings or debts and credits , and also of other things subjected to a reckoning or review", "a statement in general of reasons , causes , grounds , etc"], "expedient": ["that which serves to promote or advance", "suitable means to accomplish an end", "means devised in an exigency", "shift"], "flow": ["a stream of water or other fluid", "a current", "a continuous movement of something abundant", "any gentle , gradual movement or procedure of thought , diction , music , or the like , resembling the quiet , steady movement of a river", "a stream"], "stomach": ["any cavity in which digestion takes place in an animal", "a digestive cavity", "the desire for food caused by hunger", "appetite", "appetite in general", "inclination", "desire"], "close": ["conclusion", "cessation", "ending", "end", "a grapple in wrestling", "the conclusion of a strain of music", "cadence", "an inclosed place", "a small field or piece of land surrounded by a wall hedge or fence of any kind", "a narrow passage leading from a street to a court , and the houses within", "the interest which one may have in a piece of ground , even though it is not inclosed"], "seal": ["an engraved or inscribed stamp , used for marking an impression in wax or other soft substance , to be attached to a document , or otherwise used by way of authentication or security", "that which seals or fastens", "the wax or wafer placed on a letter or other closed paper etc"], "aspect": ["look , or particular appearance of the face", "countenance", "mien", "air", "appearance to the eye or the mind", "look", "view", "position or situation with regard to seeing", "that position which enables one to look in a particular direction", "position in relation to the points of the compass"], "realm": ["a royal jurisdiction or domain", "a region which is under the dominion of a king", "a kingdom", "in general province", "region", "country", "domain", "department", "division"], "investment": ["the act of investing , or the state of being invested", "that with which anyone is invested", "a vestment", "the act of surrounding , blocking up , or besieging by an armed force , or the state of being so surrounded"], "knowing": ["knowledge", "experience"], "summary": ["a general or comprehensive statement", "an abridged account", "an abstract , abridgment , or compendium , containing the sum or substance of a fuller account"], "work": ["exertion of strength or faculties", "physical or intellectual effort directed to an end", "industrial activity", "toil", "employment", "sometimes , specifically , physical labor", "that upon which one spends labor", "material for working upon", "subject of exertion", "the thing occupying one", "business", "duty", "that which is produced as the result of labor", "anything accomplished by exertion or toil", "product", "performance", "fabric", "manufacture", "in a more general sense , act , deed , service , effect , result , achievement , feat"], "respect": ["the act of noticing with attention", "the giving particular consideration to", "care", "caution", "esteem", "regard", "consideration", "honor", "regards"], "neighborhood": ["the quality or condition of being a neighbor", "the state of being or dwelling near", "proximity", "a place near", "vicinity", "adjoining district", "a region the inhabitants of which may be counted as neighbors", "the inhabitants who live in the vicinity of each other"], "cash": ["ready money", "coin or specie", "but also applied to bank notes , drafts , bonds , or any paper easily convertible into money", "immediate or prompt payment in current funds"], "orphan": ["a child bereaved of both father and mother", "sometimes , also , a child who has but one parent living"], "blossom": ["the flower of a plant , or the essential organs of reproduction , with their appendages", "florescence", "bloom", "the flowers of a plant , collectively", "a blooming period or stage of development", "something lovely that gives rich promise"], "chasm": ["a deep opening made by disruption , as a breach in the earth or a rock", "a cleft", "a fissure", "a void space", "a gap or break , as in ranks of men"], "lighting": ["a name sometimes applied to the process of annealing metals"], "contentment": ["the state of being contented or satisfied", "content"], "raw": ["a sensitive spot"], "punctuation": ["the art or mode of dividing literary composition into sentences , and members of a sentence , by means of points , so as to elucidate the author ' s meaning"], "glory": ["high reputation", "honorable fame", "renown", "that quality in a person or thing which secures general praise or honor", "that which brings or gives renown", "an object of pride or boast", "the occasion of praise", "excellency", "brilliancy", "splendor", "pride", "arrogance"], "astonishment": ["the overpowering emotion excited when something unaccountable , wonderful , or dreadful is presented to the mind", "an intense degree of surprise", "amazement", "the object causing such an emotion"], "covering": ["anything which covers or conceals , as a roof , a screen , a wrapper , clothing , etc"], "trailer": ["one who , or that which , trails"], "firing": ["the act of discharging firearms", "the mode of introducing fuel into the furnace and working it", "the application of fire , or of a cautery"], "velvet": ["a silk fabric , having a short , close nap of erect threads", "the soft and highly vascular deciduous skin which envelops and nourishes the antlers of deer during their rapid growth"], "lime": ["a thong by which a dog is led", "a leash", "the linden tree", "the tree which bears it"], "finance": ["the income of a ruler or of a state", "revenue", "public money", "sometimes , the income of an individual", "often used in the plural for funds", "available money", "resources", "the science of raising and expending the public revenue"], "formula": ["a prescribed or set form", "an established rule", "a fixed or conventional method in which anything is to be done , arranged , or said", "a written confession of faith", "a rule or principle expressed in algebraic language"], "entity": ["a real being , whether in thought ( as an ideal conception ) or in fact", "being", "essence", "existence"], "variation": ["the act of varying", "a partial change in the form , position , state , or qualities of a thing", "modification", "alteration", "mutation", "diversity", "deviation", "extent to which a thing varies", "amount of departure from a position or state", "amount or rate of change", "change of termination of words , as in declension , conjugation , derivation , etc"], "seizing": ["the act of taking or grasping suddenly", "the operation of fastening together or lashing", "the cord or lashing used for such fastening"], "ton": ["the common tunny , or horse mackerel", "the prevailing fashion or mode", "vogue", "a measure of weight or quantity", "the weight of twenty hundredweight", "forty cubic feet of space , being the unit of measurement of the burden , or carrying capacity , of a vessel", "as a vessel of 300 tons burden"], "crash": ["a loud , sudden , confused sound , as of many things falling and breaking at once", "ruin", "failure", "sudden breaking down , as of a business house or a commercial enterprise"], "pitcher": ["specifically baseball , the player who delivers the ball to the batsman", "a wide - mouthed , deep vessel for holding liquids , with a spout or protruding lip and a handle", "a water jug or jar with a large ear or handle", "a tubular or cuplike appendage or expansion of the leaves of certain plants"], "prohibition": ["the act of prohibiting", "a declaration or injunction forbidding some action", "interdict", "specifically , the forbidding by law of the sale of alcoholic liquors as beverages"], "injunction": ["the act of enjoining", "the act of directing , commanding , or prohibiting", "that which is enjoined", "an order", "a mandate", "a decree", "a command", "a precept", "a direction"], "deference": ["a yielding of judgment or preference from respect to the wishes or opinion of another", "submission in opinion", "regard", "respect", "complaisance"], "advance": ["the act of advancing or moving forward or upward", "progress", "improvement or progression , physically , mentally , morally , or socially", "an addition to the price", "rise in price or value"], "purpose": ["that which a person sets before himself as an object to be reached or accomplished", "the end or aim to which the view is directed in any plan , measure , or exertion", "view", "aim", "design", "intention", "plan"], "courier": ["a messenger sent with haste to convey letters or dispatches , usually on public business", "an attendant on travelers , whose business it is to make arrangements for their convenience at hotels and on the way"], "pony": ["a small horse", "twenty - five pounds sterling", "a small glass of beer"], "beg": ["a title of honor in turkey and in some other parts of the east", "a bey"], "appropriation": ["the act of setting apart or assigning to a particular use or person , or of taking to one ' s self , in exclusion of all others", "application to a special use or purpose , as of a piece of ground for a park , or of money to carry out some object", "anything , especially money , thus set apart"], "crop": ["the craw", "the product of what is planted in the earth", "fruit", "harvest", "grain or other product of the field while standing"], "digest": ["that which is digested", "that which is worked over classified and arranged under proper heads or titles", "a summary of laws"], "power": ["same as poor , the fish", "ability to act , regarded as latent or inherent", "the faculty of doing or performing something", "capacity for action or performance", "capability of producing an effect , whether physical or moral : potency", "might", "ability , regarded as put forth or exerted", "strength , force , or energy in action", "capacity of undergoing or suffering", "fitness to be acted upon", "susceptibility"], "robin": ["a small european singing bird , having a reddish breast", "an american singing bird , having the breast chestnut , or dull red"], "idiot": ["a human being destitute of the ordinary intellectual powers , whether congenital , developmental , or accidental", "commonly , a person without understanding from birth", "a natural fool", "a fool", "a simpleton"], "murmur": ["a low , confused , and indistinct sound , like that of running water"], "originator": ["one who originates"], "outlet": ["the place or opening by which anything is let out", "a passage out", "an exit", "a vent"], "nomination": ["designation of a person as a candidate for office"], "precision": ["the quality or state of being precise", "exact limitation", "exactness", "accuracy", "strict conformity to a rule or a standard", "definiteness"], "rivalry": ["a competition"], "choice": ["act of choosing", "the voluntary act of selecting or separating from two or more things that which is preferred", "the determination of the mind in preferring one thing to another", "election", "the power or opportunity of choosing", "option", "care in selecting", "judgment or skill in distinguishing what is to be preferred , and in giving a preference", "discrimination"], "county": ["a circuit or particular portion of a state or kingdom , separated from the rest of the territory , for certain purposes in the administration of justice and public affairs"], "wink": ["the act of closing , or closing and opening , the eyelids quickly", "the time necessary for such an act", "a moment", "a hint given by shutting the eye with a significant cast"], "diversity": ["a state of difference", "dissimilitude", "unlikeness", "multiplicity of difference", "variety", "variegation"], "wait": ["the act of waiting", "a delay", "a halt", "ambush", "musicians who sing or play at night or in the early morning , especially at christmas time"], "hunger": ["an uneasy sensation occasioned normally by the want of food", "a craving or desire for food", "any strong eager desire"], "jelly": ["anything brought to a gelatinous condition", "a viscous , translucent substance in a condition between liquid and solid", "a stiffened solution of gelatin , gum , or the like", "the juice of fruits or meats boiled with sugar to an elastic consistence"], "ounce": ["a weight , the sixteenth part of a pound avoirdupois , and containing 28", "the twelfth part of a troy pound", "a feline quadruped resembling the leopard in size , and somewhat in color , but it has longer and thicker fur , which forms a short mane on the back"], "resort": ["the act of going to , or making application", "the act of visiting or seeking", "recourse", "a place of frequent assembly", "a haunt", "that to which one resorts or looks for help", "resource", "refuge"], "interpreter": ["one who or that which interprets , explains , or expounds", "a translator", "a person who translates orally between two parties"], "task": ["labor or study imposed by another , often in a definite quantity or amount", "business", "employment", "undertaking", "labor"], "judas": ["a treacherous person", "one who betrays under the semblance of friendship"], "crown": ["a wreath or garland , or any ornamental fillet encircling the head , especially as a reward of victory or mark of honorable distinction", "anything given on account of or obtained by faithful or successful effort", "a reward", "a royal headdress or cap of sovereignty , worn by emperors , kings , princes , etc", "the sovereign"], "individual": ["a single person , animal , or thing of any kind", "a thing or being incapable of separation or division , without losing its identity", "a human being", "a person", "the product of a single egg , whether it remains a single animal or becomes compound by budding or fission"], "cluster": ["a number of things of the same kind growing together", "a bunch", "a number of similar things collected together or lying contiguous", "a group", "a number of individuals grouped together or collected in one place", "a crowd", "a mob"], "change": ["any variation or alteration", "a passing from one state or form to another", "a difference", "novelty", "variety", "a passing from one phase to another"], "wail": ["loud weeping", "violent lamentation", "wailing"], "deputy": ["one appointed as the substitute of another , and empowered to act for him , in his name or his behalf", "a substitute in office", "a lieutenant", "a representative", "a delegate"], "reader": ["one whose distinctive office is to read prayers in a church", "one who reads lectures on scientific subjects"], "client": ["a citizen who put himself under the protection of a man of distinction and influence , who was called his patron", "a dependent", "one under the protection of another"], "ware": ["articles of merchandise", "the sum of articles of a particular kind or class", "style or class of manufactures", "in the plural goods", "commodities", "merchandise"], "commodore": ["an officer who ranks next above a captain", "sometimes , by courtesy , the senior captain of a squadron", "a captain commanding a squadron , or a division of a fleet , or having the temporary rank of rear admiral", "a title given by courtesy to the senior captain of a line of merchant vessels , and also to the chief officer of a yachting or rowing club"], "rate": ["established portion or measure", "fixed allowance", "that which is established as a measure or criterion", "degree", "standard", "rank", "proportion", "ratio", "valuation", "price fixed with relation to a standard", "cost", "charge"], "instance": ["the act or quality of being instant or pressing", "urgency", "solicitation", "application", "suggestion", "motion", "occasion", "der of occurrence", "that which offers itself or is offered as an illustrative case", "something cited in proof or exemplification", "a case occurring", "an example"], "peep": ["the cry of a young chicken", "a chirp", "first outlook or appearance", "a sly look", "a look as through a crevice , or from a place of concealment"], "idol": ["an image of a divinity", "a representation or symbol of a deity or any other being or thing , made or used as an object of worship", "a similitude of a false god", "that on which the affections are strongly ( often excessively ) set", "an object of passionate devotion", "a false notion or conception", "a fallacy"], "arrangement": ["the act of arranging or putting in an orderly condition", "the state of being arranged or put in order", "disposition in suitable form", "the manner or result of arranging", "system of parts disposed in due order", "regular and systematic classification", "preparatory proceeding or measure", "preparation"], "stature": ["the natural height of an animal body"], "stick": ["a small shoot , or branch , separated , as by a cutting , from a tree or shrub", "any stem or branch of a tree of any size cut for fuel or timber", "any long and comparatively slender piece of wood , whether in natural form or shaped with tools", "a rod", "a wand", "a staff"], "respond": ["a short anthem sung at intervals during the reading of a chapter", "a half pier or pillar attached to a wall to support an arch"], "church": ["a building set apart for christian worship", "a body of christian believers , holding the same creed , observing the same rites , and acknowledging the same ecclesiastical authority", "a denomination"], "bull": ["the male of any species of cattle", "the male of any large quadruped as the elephant", "the male of the whale", "a seal", "a grotesque blunder in language", "an apparent congruity , but real incongruity , of ideas , contained in a form of expression", "so called , perhaps , from the apparent incongruity between the dictatorial nature of the pope ' s bulls and his professions of humility"], "resentment": ["in a bad sense , strong displeasure", "anger", "hostility provoked by a wrong or injury experienced"], "cape": ["a piece or point of land , extending beyond the adjacent coast into the sea or a lake", "a promontory", "a headland", "a sleeveless garment or part of a garment , hanging from the neck over the back , arms , and shoulders , but not reaching below the hips"], "beach": ["pebbles , collectively", "shingle", "the shore of the sea , or of a lake , which is washed by the waves", "a sandy or pebbly shore", "the strand"], "application": ["the act of applying or laying on , in a literal sense", "the thing applied", "the act of applying as a means", "the employment of means to accomplish an end", "specific use"], "settling": ["the act of one who , or that which , settles", "that which settles at the bottom of a liquid", "lees", "dregs", "sediment"], "throng": ["a multitude of persons or of living beings pressing or pressed into a close body or assemblage", "a crowd", "a great multitude"], "kid": ["a young goat", "a young child or infant", "a simple person easily imposed on", "a kind of leather made of the skin of the young goat , or of the skin of rats , etc"], "possession": ["the act or state of possessing , or holding as one ' s own", "the having , holding , or detention of property in one ' s power or command", "actual seizin or occupancy", "ownership , whether rightful or wrongful", "the thing possessed", "that which any one occupies , owns , or controls", "in the plural , property in the aggregate", "wealth", "dominion"], "anniversary": ["the annual return of the day on which any notable event took place , or is wont to be celebrated", "the day on which mass is said yearly for the soul of a deceased person", "the commemoration of some sacred event , as the dedication of a church or the consecration of a pope"], "schooner": ["a large goblet or drinking glass , -- used for lager beer or ale"], "handling": ["a touching , controlling , managing , using , etc", "the mode of using the pencil or brush , etc", "style of touch"], "sect": ["those following a particular leader or authority , or attached to a certain opinion", "a company or set having a common belief or allegiance distinct from others", "in modern times a party dissenting from an established church", "a denomination", "a school", "in society and the state , an order , rank , class , or party"], "impossibility": ["the quality of being impossible", "impracticability", "an impossible thing", "that which is not possible", "that which can not be thought , done , or endured"], "mound": ["a ball or globe forming part of the regalia of an emperor or other sovereign", "an artificial hill or elevation of earth", "a raised bank", "a bulwark", "a rampart", "a natural elevation appearing as if thrown up artificially", "a regular and isolated hill , hillock , or knoll"], "saint": ["a person sanctified", "a holy or godly person", "one eminent for piety and virtue", "any true christian , as being redeemed and consecrated to god", "one of the blessed in heaven"], "cessation": ["a ceasing or discontinuance , as of action , whether temporary or final", "a stop"], "zone": ["a girdle", "one of the five great divisions of the earth , with respect to latitude and temperature", "the portion of the surface of a sphere included between two parallel planes", "the portion of a surface of revolution included between two planes perpendicular to the axis"], "blacksmith": ["a smith who works in iron with a forge , and makes iron utensils , horseshoes , etc", "a fish of the pacific coast , of a blackish color"], "favorite": ["a person or thing regarded with peculiar favor", "one treated with partiality", "one preferred above others", "one unduly loved trusted and enriched with favors by a person of high rank or authority", "the competitor ( as a horse in a race ) that is judged most likely to win", "the competitor standing highest in the betting"], "score": ["a notch or incision", "one that is made as a tally mark", "a mark or line made for the purpose of account", "an account or reckoning", "bill", "indebtedness", "account", "reason", "motive", "sake", "behalf"], "corpse": ["the dead body of a human being"], "inspector": ["one who inspects , views , or oversees", "one to whom the supervision of any work is committed", "one who makes an official view or examination , as a military or civil officer", "a superintendent", "a supervisor", "an overseer"], "doubt": ["a fluctuation of mind arising from defect of knowledge or evidence", "uncertainty of judgment or mind", "unsettled state of opinion concerning the reality of an event , or the truth of an assertion , etc", "hesitation", "uncertainty of condition", "difficulty expressed or urged for solution", "point unsettled", "objection"], "swing": ["the act of swinging", "a waving , oscillating , or vibratory motion of a hanging or pivoted object", "oscillation", "swaying motion from one side or direction to the other", "an apparatus for recreation by swinging commonly consisting of a rope the two ends of which are attached overhead as to the bough of a tree a seat being placed in the loop at the bottom", "any contrivance by which a similar motion is produced for amusement or exercise"], "taste": ["the act of tasting", "a particular sensation excited by the application of a substance to the tongue", "the quality or savor of any substance as perceived by means of the tongue", "flavor"], "curate": ["one who has the cure of souls"], "degradation": ["the act of reducing in rank , character , or reputation , or of abasing", "a lowering from one ' s standing or rank in office or society", "diminution", "the state of being reduced in rank , character , or reputation", "baseness", "moral , physical , or intellectual degeneracy", "disgrace", "abasement", "debasement", "diminution or reduction of strength , efficacy , or value", "degeneration", "deterioration"], "token": ["something intended or supposed to represent or indicate another thing or an event", "a sign", "a symbol", "a memorial of friendship", "something by which the friendship of another person is to be kept in mind", "a memento", "a souvenir", "something given or shown as a symbol or guarantee of authority or right", "a sign of authenticity , of power , good faith , etc"], "privacy": ["the state of being in retirement from the company or observation of others", "seclusion", "a place of seclusion from company or observation", "retreat", "solitude", "retirement", "concealment of what is said or done"], "lecture": ["a discourse on any subject", "a formal or methodical discourse intended for instruction", "sometimes , a familiar discourse , in contrast with a sermon", "a reprimand or formal reproof from one having authority", "a rehearsal of a lesson"], "accumulation": ["the act of accumulating , the state of being accumulated , or that which is accumulated", "the concurrence of several titles to the same proof"], "abuse": ["improper treatment or use", "application to a wrong or bad purpose", "misuse", "physical ill treatment", "injury", "a corrupt practice or custom", "offense", "crime", "fault"], "calmness": ["the state of quality of being calm", "quietness", "tranquillity", "self - repose"], "statistics": ["the science which has to do with the collection , classification , and analysis of facts of a numerical nature regarding any topic", "the science dealing with collection , tabulation , and analysis of facts respecting the condition of the people in a state", "numerical facts respecting the condition of the people in a state , their health , their longevity , domestic economy , arts , property , and political strength , their resources , the state of the country , etc", "those facts which can be stated in numbers or in tables of numbers or in any tabular and classified arrangement"], "adoption": ["voluntary acceptance of a child of other parents to be the same as one ' s own child", "admission to a more intimate relation", "reception", "the choosing and making that to be one ' s own which originally was not so", "acceptance"], "blanket": ["a heavy , loosely woven fabric , usually of wool , and having a nap , used in bed clothing", "a similar fabric used as a robe", "a piece of rubber , felt , or woolen cloth , used in the tympan to make it soft and elastic", "a streak or layer of blubber in whales"], "farewell": ["a wish of happiness or welfare at parting", "the parting compliment", "a good - by", "adieu", "act of departure", "leave - taking", "a last look at , or reference to something"], "combination": ["the act or process of combining or uniting persons and things", "the result of combining or uniting", "union of persons or things", "a union or alliance of persons or states to effect some purpose", "the act or process of uniting by chemical affinity , by which substances unite with each other in definite proportions by weight to form distinct compounds"], "empress": ["the consort of an emperor", "a female sovereign", "a sovereign mistress"], "mention": ["a speaking or notice of anything , -- usually in a brief or cursory manner"], "poison": ["any agent which , when introduced into the animal organism , is capable of producing a morbid , noxious , or deadly effect upon it"], "imperial": ["the tuft of hair on a man ' s lower lip and chin", "an outside seat on a diligence", "a luggage case on the top of a coach"], "innocence": ["the state or quality of being innocent", "the state or quality of being morally free from guilt or sin", "purity of heart", "the state or quality of being not chargeable for , or guilty of , a particular crime or offense"], "building": ["that which is built", "a fabric or edifice constructed , as a house , a church , etc"], "modesty": ["the quality or state of being modest", "that lowly temper which accompanies a moderate estimate of one ' s own worth and importance", "absence of self - assertion , arrogance , and presumption", "humility respecting one ' s own merit", "natural delicacy or shame regarding personal charms and the sexual relation", "purity of thought and manners", "due regard for propriety in speech or action"], "blush": ["a suffusion of the cheeks or face with red , as from a sense of shame , confusion , or modesty", "a red or reddish color", "a rosy tint"], "citizen": ["one who enjoys the freedom and privileges of a city", "an inhabitant of a city", "a townsman", "a person , native or naturalized , of either sex , who owes allegiance to a government , and is entitled to reciprocal protection from it"], "dean": ["a dignitary or presiding officer in certain ecclesiastical and lay bodies", "an ecclesiastical dignitary subordinate to a bishop", "the collegiate officer in the universities of oxford and cambridge , england , who , besides other duties , has regard to the moral condition of the college", "the head or presiding officer in the faculty of some colleges or universities"], "wretch": ["a miserable person", "one profoundly unhappy", "one sunk in vice or degradation", "a base , despicable person", "a vile knave"], "pair": ["a number of things resembling one another , or belonging together", "a set", "two things of a kind , similar in form , suited to each other , and intended to be used together", "two of a sort", "a span", "a yoke", "a couple", "a brace"], "damsel": ["a young unmarried woman", "a girl", "a maiden", "an attachment to a millstone spindle for shaking the hopper"], "hesitation": ["the act of hesitating", "suspension of opinion or action", "doubt", "vacillation", "a faltering in speech"], "vehemence": ["the quality or state of being vehement", "impetuous force", "impetuosity", "violence", "fury", "violent ardor", "great heat", "animated fervor"], "chamber": ["a retired room , especially an upper room used for sleeping", "a bedroom", "apartments in a lodging house", "a hall , as where a king gives audience , or a deliberative body or assembly meets"], "horseback": ["the back of a horse"], "butt": ["a limit", "a bound", "a goal", "the extreme bound", "the end", "the larger or thicker end of anything", "the blunt end , in distinction from the sharp end", "a mark to be shot at", "a target", "a large cask or vessel for wine or beer", "the common english flounder"], "attendant": ["one who attends or accompanies in any character whatever , as a friend , companion , servant , agent , or suitor", "one who is present and takes part in the proceedings", "that which accompanies", "a concomitant"], "rejoicing": ["joy", "gladness", "delight", "the expression of joy or gladness", "that which causes to rejoice", "occasion of joy"], "correction": ["the act of correcting , or making that right which was wrong", "change for the better", "amendment", "rectification , as of an erroneous statement", "punishment", "discipline", "chastisement", "that which is substituted in the place of what is wrong", "an emendation"], "blaze": ["a stream of gas or vapor emitting light and heat in the process of combustion", "a bright flame", "intense , direct light accompanied with heat", "a bursting out , or active display of any quality", "an outburst", "a brilliant display"], "manual": ["a small book , such as may be carried in the hand , or conveniently handled", "a handbook", "specifically , the service book of the roman catholic church", "a keyboard of an organ or harmonium for the fingers , as distinguished from the pedals", "a clavier , or set of keys"], "attorney": ["one who is legally appointed by another to transact any business for him"], "flavor": ["that quality of anything which affects the smell", "odor", "that quality of anything which affects the taste", "that quality which gratifies the palate", "relish", "zest", "savor", "a substance which flavors"], "clothing": ["garments in general", "clothes", "dress", "raiment", "covering", "a covering of non - conducting material on the outside of a boiler , or steam chamber , to prevent radiation of heat"], "sentinel": ["one who watches or guards", "a sentry"], "consciousness": ["the state of being conscious", "knowledge of one ' s own existence , condition , sensations , mental operations , acts , etc", "immediate knowledge or perception of the presence of any object , state , or sensation"], "flame": ["a stream of burning vapor or gas , emitting light and heat", "darting or streaming fire", "a blaze", "a fire", "burning zeal or passion", "elevated and noble enthusiasm", "glowing imagination", "passionate excitement or anger", "ardor of affection", "the passion of love"], "rent": ["an opening made by rending", "a break or breach made by force", "a tear", "figuratively , a schism", "a rupture of harmony", "a separation", "commonly , a certain pecuniary sum agreed upon between a tenant and his landlord , paid at fixed intervals by the lessee to the lessor , for the use of land or its appendages", "that portion of the produce of the earth paid to the landlord for the use of the \u201c original and indestructible powers of the soil", "\u201d the excess of the return from a given piece of cultivated land over that from land of equal area at the \u201c margin of cultivation"], "revolt": ["the act of revolting", "an uprising against legitimate authority", "a renunciation of allegiance and subjection to a government", "rebellion"], "cow": ["the mature female of bovine animals", "the female of certain large mammals , as whales , seals , etc", "a chimney cap", "a cowl", "a wedge , or brake , to check the motion of a machine or car", "a chock"], "dough": ["paste of bread", "anything of the consistency of such paste"], "cab": ["a kind of close carriage with two or four wheels , usually a public vehicle", "the covered part of a locomotive , in which the engineer has his station", "a hebrew dry measure , containing a little over two ( 2"], "ink": ["the step , or socket , in which the lower end of a millstone spindle runs", "a fluid , or a viscous material or preparation of various kinds ( commonly black or colored ), used in writing or printing", "a pigment"], "valley": ["the space inclosed between ranges of hills or mountains", "the strip of land at the bottom of the depressions intersecting a country , including usually the bed of a stream , with frequently broad alluvial plains on one or both sides of the stream", "the depression formed by the meeting of two slopes on a flat roof"], "thrust": ["a violent push or driving , as with a pointed weapon moved in the direction of its length , or with the hand or foot , or with any instrument", "a stab", "an attack", "an assault", "the force or pressure of one part of a construction against other parts"], "leaning": ["the act , or state , of inclining", "inclination", "tendency"], "sentence": ["an opinion", "a decision", "a determination", "a judgment , especially one of an unfavorable nature", "a philosophical or theological opinion", "a dogma", "in civil and admiralty law , the judgment of a court pronounced in a cause", "in criminal and ecclesiastical courts , a judgment passed on a criminal by a court or judge", "condemnation pronounced by a judicial tribunal", "doom"], "place": ["any portion of space regarded as measured off or distinct from all other space , or appropriated to some definite object or use", "position", "ground", "site", "spot", "rarely , unbounded space", "a broad way in a city", "an open space", "an area", "a court or short part of a street open only at one end", "a position which is occupied and held", "a dwelling", "a mansion", "a village , town , or city", "a fortified town or post", "a stronghold", "a region or country"], "bass": ["the linden or lime tree , sometimes wrongly called whitewood", "its bark which is used for making mats", "a hassock or thick mat", "the lowest part in a musical composition"], "elder": ["one who is older", "a superior in age", "a senior", "an aged person", "one who lived at an earlier period", "a predecessor", "a person who , on account of his age , occupies the office of ruler or judge", "a person occupying any office appropriate to such as have the experience and dignity which age confers"], "verse": ["a line consisting of a certain number of metrical feet ( see foot n", "metrical arrangement and language", "that which is composed in metrical form", "versification", "poetry", "a stanza", "a stave"], "pen": ["an instrument used for writing with ink , formerly made of a reed , or of the quill of a goose or other bird , but now also of other materials , as of steel , gold , etc", "a writer , or his style", "the internal shell of a squid", "a small inclosure", "a penitentiary [ 6 ]", "a prison"], "credit": ["reliance on the truth of something said or done", "belief", "faith", "trust", "confidence", "reputation derived from the confidence of others", "esteem", "honor", "good name", "estimation", "a ground of , or title to , belief or confidence", "authority derived from character or reputation"], "comparison": ["the act of comparing", "an examination of two or more objects with the view of discovering the resemblances or differences", "relative estimate", "the state of being compared", "a relative estimate", "a state quality or relation admitting of being compared", "that to which , or with which , a thing is compared , as being equal or like", "illustration", "similitude"], "accent": ["a mark or character used in writing , and serving to regulate the pronunciation", "a mark to indicate the quality of sound of the vowel marked", "modulation of the voice in speaking", "manner of speaking or pronouncing", "peculiar or characteristic modification of the voice", "tone"], "pursuit": ["the act of following or going after", "a following with haste either for sport or in hostility", "chase", "prosecution", "a following with a view to reach , accomplish , or obtain", "endeavor to attain to or gain", "course of business or occupation", "continued employment with a view to same end"], "john": ["a proper name of a man"], "repose": ["a lying at rest", "sleep", "rest", "quiet", "rest of mind", "tranquillity", "freedom from uneasiness", "a composed manner or deportment", "a rest", "a pause"], "childhood": ["the state of being a child", "the time in which persons are children", "the condition or time from infancy to puberty", "the commencement", "the first period"], "testimony": ["a solemn declaration or affirmation made for the purpose of establishing or proving some fact", "affirmation", "declaration", "open attestation", "profession"], "back": ["a large shallow vat", "a ferryboat", "in human beings , the hinder part of the body , extending from the neck to the end of the spine", "in other animals , that part of the body which corresponds most nearly to such part of a human being", "an extended upper part , as of a mountain or ridge", "the outward or upper part of a thing , as opposed to the inner or lower part"], "wearing": ["the act of one who wears", "the manner in which a thing wears", "use", "conduct", "consumption"], "cap": ["one usually with a visor but without a brim , for men and boys", "one of lace , muslin , etc", "one used as the mark or ensign of some rank , office , or dignity , as that of a cardinal"], "pretext": ["ostensible reason or motive assigned or assumed as a color or cover for the real reason or motive", "pretense", "disguise"], "insect": ["any air - breathing arthropod , as a spider or scorpion", "any small crustacean"], "cheat": ["an act of deception or fraud", "that which is the means of fraud or deception", "a fraud", "a trick", "imposition", "imposture", "one who cheats or deceives", "an impostor", "a deceiver", "a troublesome grass , growing as a weed in grain fields"], "disregard": ["intentional neglect", "omission of notice", "want of attention", "slight"], "binary": ["that which is constituted of two figures , things , or parts", "two", "duality"], "root": ["the descending , and commonly branching , axis of a plant , increasing in length by growth at its extremity only , not divided into joints , leafless and without buds , and having for its offices to fix the plant in the earth , to supply it with moisture and soluble matters , and sometimes to serve as a reservoir of nutriment for future growth"], "tail": ["limitation", "abridgment", "the terminal , and usually flexible , posterior appendage of an animal", "any long , flexible terminal appendage", "the back last lower or inferior part of anything -- as opposed to the head or the superior part"], "pearl": ["something very precious"], "musical": ["a social entertainment of which music is the leading feature", "a drama in which music and song are prominent features"], "era": ["a fixed point of time , usually an epoch , from which a series of years is reckoned", "a period of time reckoned from some particular date or epoch", "a signal stage of history", "an epoch"], "fruit": ["whatever is produced for the nourishment or enjoyment of man or animals by the processes of vegetable growth , as corn , grass , cotton , flax , etc", "the pulpy , edible seed vessels of certain plants , especially those grown on branches above ground , as apples , oranges , grapes , melons , berries , etc", "the ripened ovary of a flowering plant , with its contents and whatever parts are consolidated with it"], "junction": ["the act of joining , or the state of being joined", "union", "combination", "coalition", "specifically , the place where two or more lines of railway meet or cross"], "inspection": ["the act or process of inspecting or looking at carefully", "a strict or prying examination", "close or careful scrutiny", "investigation", "the act of overseeing", "official examination or superintendence"], "reverse": ["that which appears or is presented when anything , as a lance , a line , a course of conduct , etc", "that which is directly opposite or contrary to something else", "a contrary", "an opposite", "the act of reversing", "complete change", "reversal", "total change in circumstances or character", "a change from better to worse", "misfortune", "a check or defeat"], "liability": ["the state of being liable", "that which one is under obligation to pay , or for which one is liable", "the sum of one ' s pecuniary obligations"], "tender": ["one who tends", "one who takes care of any person or thing", "a nurse", "a vessel employed to attend other vessels , to supply them with provisions and other stores , to convey intelligence , or the like", "a car attached to a locomotive , for carrying a supply of fuel and water", "an offer , either of money to pay a debt , or of service to be performed , in order to save a penalty or forfeiture , which would be incurred by nonpayment or nonperformance", "any offer or proposal made for acceptance", "the thing offered", "money offered in payment of an obligation"], "quick": ["a living animal or plant", "the hawthorn or other plants used in making a living hedge", "the life", "the mortal point", "a vital part", "a part susceptible of serious injury or keen feeling", "the sensitive living flesh", "the part of a finger or toe to which the nail is attached", "the tender emotions"], "positive": ["that which is capable of being affirmed", "reality", "that which settles by absolute appointment"], "device": ["that which is devised , or formed by design", "a contrivance", "an invention", "a project", "a scheme", "often , a scheme to deceive", "a stratagem", "an artifice", "power of devising", "invention", "contrivance"], "strand": ["one of the twists , or strings , as of fibers , wires , etc", "the shore , especially the beach of a sea , ocean , or large lake", "rarely , the margin of a navigable river"], "rejection": ["act of rejecting , or state of being rejected"], "independence": ["the state or quality of being independent", "freedom from dependence", "exemption from reliance on , or control by , others", "self - subsistence or maintenance", "direction of one ' s own affairs without interference", "sufficient means for a comfortable livelihood"], "author": ["the beginner , former , or first mover of anything", "the efficient cause of a thing", "a creator", "an originator", "one who composes or writes a book", "a composer , as distinguished from an editor , translator , or compiler"], "pond": ["a body of water , naturally or artificially confined , and usually of less extent than a lake"], "club": ["a heavy staff of wood , usually tapering , and wielded with the hand", "a weapon", "a cudgel", "any card of the suit of cards having a figure like the trefoil or clover leaf", "an association of persons for the promotion of some common object , as literature , science , politics , good fellowship , etc"], "stall": ["a stand", "a station", "a fixed spot", "the stand or place where a horse or an ox is kept and fed", "the division of a stable , or the compartment , for one horse , ox , or other animal", "a stable", "a place for cattle", "a small apartment or shed in which merchandise is exposed for sale"], "wash": ["the act of washing", "an ablution", "a cleansing , wetting , or dashing with water", "a quantity as of clothes washed at once", "a piece of ground washed by the action of a sea or river , or sometimes covered and sometimes left dry", "a bog", "a marsh", "a fen", "substances collected and deposited by the action of water"], "selection": ["the act of selecting , or the state of being selected", "choice , by preference", "that which is selected", "a collection of things chosen"], "profession": ["the act of professing or claiming", "open declaration", "public avowal or acknowledgment", "that which one professed", "a declaration", "an avowal", "a claim", "that of which one professed knowledge", "the occupation , if not mechanical , agricultural , or the like , to which one devotes one ' s self", "the business which one professes to understand , and to follow for subsistence", "calling", "vocation", "employment"], "country": ["a tract of land", "a region", "the territory of an independent nation", "as distinguished from any other region , and with a personal pronoun ) the region of one ' s birth , permanent residence , or citizenship", "rural regions , as opposed to a city or town", "the inhabitants or people of a state or a region", "the populace", "the public"], "click": ["a kind of articulation used by the natives of southern africa , consisting in a sudden withdrawal of the end or some other portion of the tongue from a part of the mouth with which it is in contact , whereby a sharp , clicking sound is produced"], "manufacture": ["the operation of making wares or any products by hand , by machinery , or by other agency", "anything made from raw materials by the hand , by machinery , or by art , as cloths , iron utensils , shoes , machinery , saddlery , etc"], "lid": ["that which covers the opening of a vessel or box , etc", "a movable cover", "the cover of the eye", "an eyelid", "the cover of the spore cases of mosses"], "periodical": ["a magazine or other publication which appears at stated or regular intervals"], "waistcoat": ["a short , sleeveless coat or garment for men , worn under the coat , extending no lower than the hips , and covering the waist", "a vest", "a garment occasionally worn by women as a part of fashionable costume"], "fit": ["in old english , a song", "a strain", "a canto or portion of a ballad", "adjustment", "as of dress to the person of the wearer", "the coincidence of parts that come in contact", "the part of an object upon which anything fits tightly", "a sudden and violent attack of a disorder", "a stroke of disease , as of epilepsy or apoplexy , which produces convulsions or unconsciousness", "a convulsion", "a paroxysm", "a period of exacerbation of a disease", "in general , an attack of disease", "a temporary , absorbing affection", "a paroxysm", "a passing humor", "a caprice", "a sudden and unusual effort , activity , or motion , followed by relaxation or inaction", "an impulsive and irregular action"], "cigar": ["a small roll of tobacco , used for smoking"], "bond": ["that which binds , ties , fastens , or confines , or by which anything is fastened or bound , as a cord , chain , etc", "a band", "a ligament", "a shackle or a manacle", "the state of being bound", "imprisonment", "captivity , restraint", "a binding force or influence", "a cause of union", "a uniting tie"], "gum": ["the dense tissues which invest the teeth , and cover the adjacent parts of the jaws", "a rubber overshoe"], "compromise": ["a settlement by arbitration or by mutual consent reached by concession on both sides", "a reciprocal abatement of extreme demands or rights , resulting in an agreement", "a committal to something derogatory or objectionable", "a prejudicial concession", "a surrender"], "calm": ["freedom from motion , agitation , or disturbance", "a cessation or absence of that which causes motion or disturbance , as of winds or waves", "tranquility", "stillness", "quiet", "serenity"], "autumn": ["the third season of the year , or the season between summer and winter , often called \u201c the fall", "the time of maturity or decline", "latter portion", "third stage"], "crime": ["any violation of law , either divine or human", "an omission of a duty commanded , or the commission of an act forbidden by law", "gross violation of human law , in distinction from a misdemeanor or trespass , or other slight offense", "any outrage or great wrong", "any great wickedness or sin", "iniquity"], "disaster": ["an adverse or unfortunate event , especially a sudden and extraordinary misfortune", "a calamity", "a serious mishap"], "end": ["the extreme or last point or part of any material thing considered lengthwise ( the extremity of breadth being side )", "extremity in general", "the concluding part", "termination", "close", "limit", "point beyond which no procession can be made", "conclusion", "issue", "result , whether successful or otherwise", "conclusive event", "consequence", "termination of being", "death", "destruction", "extermination", "cause of death or destruction"], "convention": ["the act of coming together", "the state of being together", "union", "coalition", "general agreement or concurrence", "arbitrary custom", "usage", "conventionality", "a meeting or an assembly of persons , especially of delegates or representatives , to accomplish some specific object , -- civil , social , political , or ecclesiastical"], "plateau": ["a flat surface", "a broad level elevated area of land", "a table - land", "an ornamental dish for the table", "a tray or salver"], "twinkling": ["a quick movement of the eye", "a wink", "a twinkle", "a shining with intermitted light", "a scintillation", "a sparkling", "the time of a wink", "a moment", "an instant"], "assign": ["a person to whom property or an interest is transferred"], "patent": ["a writing securing to an invention", "a document making a grant and conveyance of public lands", "the right or privilege conferred by such a document"], "print": ["a mark made by impression", "a line , character , figure , or indentation , made by the pressure of one thing on another", "a stamp or die for molding or impressing an ornamental design upon an object", "that which receives an impression , as from a stamp or mold"], "south": ["that one of the four cardinal points directly opposite to the north", "the region or direction to the right or direction to the right of a person who faces the east", "the southern section of a country"], "forehead": ["the front of that part of the head which incloses the brain", "that part of the face above the eyes", "the brow", "the aspect or countenance", "assurance", "the front or fore part of anything"], "stranger": ["one who comes from a foreign land", "a foreigner", "one whose home is at a distance from the place where he is , but in the same country", "one who is unknown or unacquainted", "one not admitted to communication fellowship or acquaintance"], "dependent": ["one who depends", "a hanger - on", "a retainer", "that which depends", "corollary", "consequence"], "acquisition": ["the act or process of acquiring", "the purchase of one commercial enterprise by another , whether for cash , or in a trade of stock of the purchasing company for that of the purchased company", "the thing acquired or gained", "an acquirement", "a gain"], "cargo": ["the lading or freight of a ship or other vessel", "the goods , merchandise , or whatever is conveyed in a vessel or boat", "load", "freight"], "prompt": ["a limit of time given for payment of an account for produce purchased , this limit varying with different goods"], "needle": ["a small instrument of steel , sharply pointed at one end , with an eye to receive a thread , -- used in sewing", "a slender rod or wire used in knitting", "a hooked instrument which carries the thread or twine and by means of which knots or loops are formed in the process of netting knitting or crocheting"], "serpent": ["a snake , especially a large snake", "a subtle , treacherous , malicious person"], "driver": ["one who , or that which , drives", "the person or thing that urges or compels anything else to move onward", "the person who drives beasts or a carriage", "a coachman", "a charioteer , etc", "also one who controls the movements of a any vehicle"], "package": ["act or process of packing", "a bundle made up for transportation", "a packet", "a bale", "a parcel", "a charge made for packing goods"], "distrust": ["doubt of sufficiency , reality , or sincerity", "lack of confidence , faith , or reliance", "suspicion of evil designs", "state of being suspected", "loss of trust"], "grove": ["a smaller group of trees than a forest , and without underwood , planted , or growing naturally as if arranged by art", "a wood of small extent"], "assured": ["one whose life or property is insured"], "discharge": ["the act of discharging", "the act of relieving of a charge or load", "removal of a load or burden", "unloading", "firing off", "explosive removal of a charge", "explosion", "letting off", "act of relieving of something which oppresses or weighs upon one , as an obligation , liability , debt , accusation , etc", "acquittance"], "affliction": ["the cause of continued pain of body or mind , as sickness , losses , etc", "an instance of grievous distress", "a pain or grief", "the state of being afflicted", "a state of pain , distress , or grief"], "university": ["an institution organized and incorporated for the purpose of imparting instruction , examining students , and otherwise promoting education in the higher branches of literature , science , art , etc"], "fore": ["the front", "that which is in front", "the future"], "merry": ["a kind of wild red cherry"], "strait": ["a narrow pass or passage", "a ( comparatively ) narrow passageway connecting two large bodies of water", "a condition of narrowness or restriction", "doubt", "distress", "difficulty", "poverty", "perplexity"], "ecstasy": ["the state of being beside one ' s self or rapt out of one ' s self", "a state in which the mind is elevated above the reach of ordinary impressions , as when under the influence of overpowering emotion", "an extraordinary elevation of the spirit , as when the soul , unconscious of sensible objects , is supposed to contemplate heavenly mysteries", "excessive and overmastering joy or enthusiasm", "rapture", "enthusiastic delight", "a state which consists in total suspension of sensibility , of voluntary motion , and largely of mental power", "the pulsation and breathing are not affected"], "liberal": ["one who favors greater freedom in political or religious matters", "an opponent of the established systems", "a reformer"], "ear": ["the organ of hearing", "the sense of hearing", "the perception of sounds", "the power of discriminating between different tones", "any prominence or projection on an object , -- usually one for support or attachment", "a lug", "a handle", "the spike or head of any cereal ( as , wheat , rye , barley , indian corn , etc"], "fifteen": ["the sum of five and ten"], "defect": ["want or absence of something necessary for completeness or perfection", "deficiency", "failing", "fault", "imperfection , whether physical or moral", "blemish"], "travel": ["the act of traveling , or journeying from place to place", "a journey", "an account , by a traveler , of occurrences and observations during a journey", "the length of stroke of a reciprocating piece"], "smart": ["quick , pungent , lively pain", "severe , pungent pain of mind", "pungent grief", "a fellow who affects smartness , briskness , and vivacity", "a dandy"], "fiscal": ["a treasurer", "a public officer in scotland who prosecutes in petty criminal cases", "the solicitor in spain and portugal", "the attorney - general"], "knowledge": ["the act or state of knowing", "clear perception of fact , truth , or duty", "certain apprehension", "familiar cognizance", "cognition", "that which is or may be known", "the object of an act of knowing", "a cognition", "that which is gained and preserved by knowing", "instruction", "acquaintance", "enlightenment", "learning", "scholarship", "erudition"], "government": ["the act of governing", "the exercise of authority", "the administration of laws", "control", "direction", "regulation", "the mode of governing", "the system of polity in a state", "the established form of law", "the right or power of governing", "authority"], "field": ["cleared land", "land suitable for tillage or pasture", "cultivated ground", "the open country", "a piece of land of considerable size", "a piece inclosed for tillage or pasture", "a place where a battle is fought", "the battle itself"], "reflection": ["the return of rays , beams , sound , or the like , from a surface", "continued consideration", "meditation", "contemplation", "also that operation or power of the mind by which it is conscious of its own acts or states", "the capacity for judging rationally , especially in view of a moral rule or standard", "an image given back from a reflecting surface", "a reflected counterpart"], "myth": ["a story of great but unknown age which originally embodied a belief regarding some fact or phenomenon of experience , and in which often the forces of nature and of the soul are personified", "an ancient legend of a god , a hero , the origin of a race , etc", "a wonder story of prehistoric origin", "a popular fable which is , or has been , received as historical", "a person or thing existing only in imagination , or whose actual existence is not verifiable"], "commencement": ["the first existence of anything", "act or fact of commencing", "rise", "igin", "beginning", "start", "the day when degrees are conferred by colleges and universities upon students and others"], "decoration": ["something added by way of embellishment", "nament", "specifically , any mark of honor to be worn upon the person , as a medal , cross , or ribbon of an order of knighthood , bestowed for services in war , great achievements in literature , art , etc"], "dissatisfaction": ["uneasiness proceeding from the want of gratification , or from disappointed wishes and expectations"], "pathway": ["a footpath", "a beaten track", "any path or course"], "solicitude": ["the state of being solicitous", "uneasiness of mind occasioned by fear of evil or desire good", "anxiety"], "penalty": ["penal retribution", "punishment for crime or offense", "the suffering in person or property which is annexed by law or judicial decision to the commission of a crime , offense , or trespass", "forfeiture", "fine"], "agent": ["one who exerts power , or has the power to act", "an actor", "one who acts for , or in the place of , another , by authority from him", "one intrusted with the business of another", "a substitute", "a deputy", "a factor", "an active power or cause"], "excuse": ["acquittal", "release", "absolution", "justification", "extenuation", "that which is offered as a reason for being excused", "a plea offered in extenuation of a fault or irregular deportment", "apology", "that which excuses"], "defensive": ["that which defends", "a safeguard"], "appreciation": ["a just valuation or estimate of merit , worth , weight , etc", "recognition of excellence", "accurate perception", "true estimation", "a rise in value"], "pat": ["a tap"], "stand": ["the act of standing", "a halt or stop for the purpose of defense , resistance , or opposition", "a place or post where one stands"], "compound": ["that which is compounded or formed by the union or mixture of elements ingredients , or parts", "the result of composition", "a union of two or more ingredients in definite proportions by weight , so combined as to form a distinct substance"], "adjective": ["a word used with a noun , or substantive , to express a quality of the thing named , or something attributed to it , or to limit or define it , or to specify or describe a thing , as distinct from something else", "a dependent", "an accessory"], "remainder": ["anything that remains , or is left , after the separation and removal of a part", "residue", "remnant", "the quantity or sum that is left after subtraction , or after any deduction", "an estate in expectancy , generally in land , which becomes an estate in possession upon the determination of a particular prior estate , created at the same time , and by the same instrument"], "background": ["ground in the rear or behind , or in the distance , as opposed to the foreground , or the ground in front", "the space which is behind and subordinate to a portrait or group of figures", "anything behind , serving as a foil"], "provincial": ["a person belonging to a province", "a monastic superior , who , under the general of his order , has the direction of all the religious houses of the same fraternity in a given district , called a province of the order"], "diameter": ["any right line passing through the center of a figure or body , as a circle , conic section , sphere , cube , etc", "the length of a straight line through the center of an object from side to side", "width", "thickness"], "turmoil": ["harassing labor", "trouble", "molestation by tumult", "disturbance"], "outer": ["the part of a target which is beyond the circles surrounding the bull ' s - eye"], "communion": ["the act of sharing", "community", "participation", "intercourse between two or more persons", "intimate association and intercourse implying sympathy and confidence", "interchange of thoughts , purposes , etc", "agreement", "fellowship", "a body of christians having one common faith and discipline"], "revenue": ["that which returns , or comes back , from an investment", "the annual rents , profits , interest , or issues of any species of property , real or personal", "income", "return", "reward", "the annual yield of taxes , excise , customs , duties , rents , etc"], "mercy": ["forbearance to inflict harm under circumstances of provocation , when one has the power to inflict it", "compassionate treatment of an offender or adversary", "clemency", "compassionate treatment of the unfortunate and helpless", "sometimes , favor , beneficence", "disposition to exercise compassion or favor", "pity", "compassion", "willingness to spare or to help"], "gallop": ["a mode of running by a quadruped , particularly by a horse , by lifting alternately the fore feet and the hind feet , in successive leaps or bounds"], "record": ["a writing by which some act or event , or a number of acts or events , is recorded", "a register", "an official contemporaneous writing by which the acts of some public body , or public officer , are recorded", "an authentic official copy of a document which has been entered in a book , or deposited in the keeping of some officer designated by law"], "foul": ["an entanglement", "a collision , as in a boat race", "in various games or sports , an act done contrary to the rules"], "recollection": ["reminiscence", "remembrance", "remembrance", "memory", "something called to mind", "reminiscence"], "trance": ["a state in which the soul seems to have passed out of the body into another state of being , or to be rapt into visions", "an ecstasy"], "prison": ["a place where persons are confined , or restrained of personal liberty", "a place or state o \ufffd confinement restraint or safe custody", "specifically , a building for the safe custody or confinement of criminals and others committed by lawful authority"], "tore": ["same as torus", "same as torus"], "penitent": ["one who repents of sin", "one under church censure , but admitted to penance", "one undergoing penance", "one under the direction of a confessor"], "catching": ["the act of seizing or taking hold of"], "single": ["a unit", "one", "a game with but one player on each side"], "low": ["the calling sound ordinarily made by cows and other bovine animals", "the lowest trump , usually the deuce", "the lowest trump dealt or drawn"], "approval": ["approbation", "sanction"], "uniform": ["a dress of a particular style or fashion worn by persons in the same service or order by means of which they have a distinctive appearance"], "glare": ["a bright , dazzling light", "a confusing and bewildering light", "a fierce , piercing look or stare", "a viscous , transparent substance"], "parcel": ["a part", "a portion", "a piece", "an indiscriminate or indefinite number , measure , or quantity", "a collection", "a group", "a number or quantity of things put up together", "a bundle", "a package", "a packet"], "warm": ["the act of warming , or the state of being warmed", "a warming", "a heating"], "cigarette": ["a little cigar", "a little fine tobacco rolled in paper for smoking"], "midst": ["the interior or central part or place", "the middle", "figuratively the condition of being surrounded or beset", "the press", "the burden"], "fixing": ["the act or process of making fixed", "that which is fixed", "a fixture", "arrangements", "embellishments", "trimmings"], "troop": ["a collection of people", "a company", "a number", "a multitude", "soldiers , collectively", "an army", "the unit of formation of cavalry , corresponding to the company in infantry", "a battery"], "cousin": ["the son or daughter of an uncle or aunt", "a title formerly given by a king to a nobleman , particularly to those of the council"], "contrivance": ["the act or faculty of contriving , inventing , devising , or planning", "the thing contrived , invented , or planned", "disposition of parts or causes by design", "a scheme", "plan", "artifice", "arrangement"], "advertisement": ["a public notice , especially a paid notice in some public print"], "antagonist": ["one who contends with another , especially in combat", "an adversary", "an opponent", "a muscle which acts in opposition to another", "a medicine which opposes the action of another medicine or of a poison when absorbed into the blood or tissues"], "impudence": ["the quality of being impudent", "assurance , accompanied with a disregard of the presence or opinions of others", "forwardness", "lack of modesty"], "question": ["the act of asking", "interrogation", "inquiry", "discussion", "debate", "objection", "dispute", "doubt", "examination with reference to a decisive result", "investigation", "specifically , a judicial or official investigation", "examination under torture"], "eating": ["the act of consuming or corroding", "something fit to be eaten", "food"], "howl": ["the protracted , mournful cry of a dog or a wolf , or other like sound", "a prolonged cry of distress or anguish", "a wail"], "scruple": ["a weight of twenty grains", "the third part of a dram", "a very small quantity", "a particle", "hesitation as to action from the difficulty of determining what is right or expedient", "unwillingness , doubt , or hesitation proceeding from motives of conscience"], "confidence": ["the act of confiding , trusting , or putting faith in", "trust", "reliance", "belief", "that in which faith is put or reliance had", "the state of mind characterized by one ' s reliance on himself , or his circumstances", "a feeling of self - sufficiency", "such assurance as leads to a feeling of security", "self - reliance"], "sudden": ["an unexpected occurrence", "a surprise"], "reach": ["the act of stretching or extending", "extension", "power of reaching or touching with the person , or a limb , or something held or thrown", "the power of stretching out or extending action , influence , or the like", "power of attainment or management", "extent of force or capacity", "extent", "stretch", "expanse", "application", "influence", "result", "scope"], "curling": ["the act or state of that which curls", "the act or process of one who curls something as hair or the brim of hats", "a scottish game in which heavy weights of stone or iron are propelled by hand over the ice towards a mark"], "conveyance": ["the act of conveying , carrying , or transporting", "carriage", "the instrument or means of carrying or transporting anything from place to place", "the vehicle in which , or means by which , anything is carried from one place to another", "transmission"], "irregular": ["one who is not regular", "a soldier not in regular service"], "fifty": ["the sum of five tens"], "reception": ["the act of receiving", "receipt", "admission", "the state of being received", "the act or manner of receiving , especially of receiving visitors", "entertainment", "an occasion or ceremony of receiving guests"], "vision": ["the act of seeing external objects", "actual sight", "the faculty of seeing", "sight", "that which is seen", "an object of sight"], "fetch": ["a stratagem by which a thing is indirectly brought to pass , or by which one thing seems intended and another is done", "a trick", "an artifice", "the unobstructed region of the ocean over which the wind blows to generate waves"], "calendar": ["an orderly arrangement of the division of time , adapted to the purposes of civil life , as years , months , weeks , and days", "a register of the year with its divisions", "an almanac", "an orderly list or enumeration of persons , things , or events", "a schedule"], "traffic": ["commerce , either by barter or by buying and selling", "interchange of goods and commodities", "trade", "the business done upon a railway , steamboat line , etc"], "savage": ["a human being in his native state of rudeness", "one who is untaught , uncivilized , or without cultivation of mind or manners", "a man of extreme , unfeeling , brutal cruelty", "a barbarian"], "fill": ["a full supply , as much as supplies want", "as much as gives complete satisfaction", "that which fills", "filling", "filler", "the place which is to be filled"], "play": ["amusement", "sport", "frolic", "any exercise , or series of actions , intended for amusement or diversion", "a game", "the act or practice of contending for victory , amusement , or a prize , as at dice , cards , or billiards", "gaming"], "recognition": ["the act of recognizing , or the state of being recognized", "acknowledgment", "formal avowal", "notice"], "lie": ["a falsehood uttered or acted for the purpose of deception", "an intentional violation of truth", "an untruth spoken with the intention to deceive", "a fiction", "a fable", "an untruth", "anything which misleads or disappoints", "the position or way in which anything lies", "the lay , as of land or country"], "jersey": ["the finest of wool separated from the rest", "combed wool", "fine yarn of wool", "a kind of knitted jacket"], "squirrel": ["one of the small rollers of a carding machine which work with the large cylinder"], "side": ["the margin , edge , verge , or border of a surface", "when the thing spoken of is somewhat oblong in shape ), one of the longer edges as distinguished from the shorter edges , called ends", "a bounding line of a geometrical figure", "any outer portion of a thing considered apart from , and yet in relation to , the rest", "any part or position viewed as opposite to or contrasted with another", "that which pertains to such a half"], "fold": ["a doubling , especially of any flexible substance", "a part laid over on another part", "a plait", "a plication", "times or repetitions", "embrace", "an inclosure for sheep", "a sheep pen", "a flock of sheep", "figuratively , the church or a church"], "rouse": ["a carousal", "a festival", "a drinking frolic"], "wade": ["the act of wading"], "repast": ["the act of taking food", "that which is taken as food", "a meal", "figuratively , any refreshment"], "waist": ["that part of the human body which is immediately below the ribs or thorax", "the small part of the body between the thorax and hips", "the middle part of other bodies", "naut , that part of a vessel ' s deck , bulwarks , etc", "the middle part of the ship"], "situation": ["manner in which an object is placed", "location , especially as related to something else", "position", "locality site", "position , as regards the conditions and circumstances of the case", "relative position", "circumstances", "temporary state or relation at a moment of action which excites interest , as of persons in a dramatic scene"], "suspicion": ["the imagination or apprehension of the existence of something ( especially something wrong or hurtful ) without proof , or upon very slight evidence , or upon no evidence", "slight degree", "suggestion", "hint"], "receipt": ["the act of receiving", "reception", "a formulary according to the directions of which things are to be taken or combined", "a recipe", "a writing acknowledging the taking or receiving of goods delivered", "an acknowledgment of money paid"], "console": ["a bracket whose projection is not more than half its height", "any small bracket", "the keyboard and monitor of a computer considered together"], "process": ["the act of proceeding", "continued forward movement", "procedure", "progress", "advance", "a series of actions , motions , or occurrences", "progressive act or transaction", "continuous operation", "normal or actual course or procedure", "regular proceeding", "any marked prominence or projecting part , especially of a bone"], "sob": ["the act of sobbing", "a convulsive sigh , or inspiration of the breath , as in sorrow", "any sorrowful cry or sound"], "sink": ["a drain to carry off filthy water", "a shallow box or vessel of wood , stone , iron , or other material , connected with a drain , and used for receiving filthy water , etc"], "release": ["the act of letting loose or freeing , or the state of being let loose or freed", "liberation or discharge from restraint of any kind , as from confinement or bondage", "relief from care , pain , or any burden", "discharge from obligation or responsibility , as from debt , penalty , or claim of any kind", "acquittance"], "rim": ["the border , edge , or margin of a thing , usually of something circular or curving"], "anchor": ["a iron instrument which is attached to a ship by a cable ( rope or chain ), and which , being cast overboard , lays hold of the earth by a fluke or hook and thus retains the ship in a particular station", "a contrivance to hold the end of a bridge cable , or other similar part", "that which gives stability or security", "that on which we place dependence for safety"], "dot": ["a marriage portion", "dowry", "a small point or spot , made with a pen or other pointed instrument", "a speck , or small mark", "anything small and like a speck comparatively", "a small portion or specimen"], "pope": ["the bishop of rome , the head of the roman catholic church", "a parish priest , or a chaplain , of the greek church", "a fish", "the ruff"], "valuable": ["a precious possession", "a thing of value , especially a small thing , as an article of jewelry"], "honor": ["esteem due or paid to worth", "high estimation", "respect", "consideration", "reverence", "veneration", "manifestation of respect or reverence", "that which rightfully attracts esteem , respect , or consideration", "self - respect", "dignity", "courage", "fidelity", "excellence of character", "high moral worth", "virtue", "nobleness", "purity", "chastity"], "third": ["the quotient of a unit divided by three", "one of three equal parts into which anything is divided", "the sixtieth part of a second of time"], "nook": ["a narrow place formed by an angle in bodies or between bodies", "a corner", "a recess", "a secluded retreat"], "remedy": ["that which relieves or cures a disease", "any medicine or application which puts an end to disease and restores health", "a corrective", "reparation", "cure", "the legal means to recover a right , or to obtain redress for a wrong"], "eagle": ["a gold coin of the united states , of the value of ten dollars"], "sphere": ["a body or space contained under a single surface , which in every part is equally distant from a point within called its center", "any globe or globular body especially a celestial one as the sun a planet or the earth", "the apparent surface of the heavens , which is assumed to be spherical and everywhere equally distant , in which the heavenly bodies appear to have their places , and on which the various astronomical circles , as of right ascension and declination , the equator , ecliptic , etc"], "minimum": ["the least quantity assignable , admissible , or possible , in a given case", "a thing of small consequence"], "asp": ["same as aspen", "a small , hooded , poisonous serpent of egypt and adjacent countries , whose bite is often fatal"], "brute": ["an animal destitute of human reason", "any animal not human", "a quadruped", "a beast", "a brutal person", "a savage in heart or manners", "as unfeeling or coarse person"], "melancholy": ["depression of spirits", "a gloomy state continuing a considerable time", "deep dejection", "gloominess", "great and continued depression of spirits , amounting to mental unsoundness", "melancholia"], "living": ["the state of one who , or that which , lives", "lives", "life", "existence", "manner of life", "means of subsistence", "sustenance", "estate"], "fine": ["a sum of money paid as the settlement of a claim , or by way of terminating a matter in dispute", "a payment of money imposed upon a party as a punishment for an offense", "a mulct", "a final agreement concerning lands or rents between persons , as the lord and his vassal"], "pump": ["a low shoe with a thin sole", "an hydraulic machine , variously constructed , for raising or transferring fluids , consisting essentially of a moving piece or piston working in a hollow cylinder or other cavity , with valves properly placed for admitting or retaining the fluid as it is drawn or driven through them by the action of the piston"], "headache": ["pain in the head"], "yoke": ["a bar or frame of wood by which two oxen are joined at the heads or necks for working together", "a frame worn on the neck of an animal , as a cow , a pig , a goose , to prevent passage through a fence"], "vengeance": ["punishment inflicted in return for an injury or an offense", "retribution"], "arrival": ["the act of arriving , or coming", "the act of reaching a place from a distance , whether by water ( as in its original sense ) or by land", "the attainment or reaching of any object , by effort , or in natural course", "the person or thing arriving or which has arrived"], "front": ["the forehead or brow , the part of the face above the eyes", "sometimes , also , the whole face", "the forehead , countenance , or personal presence , as expressive of character or temper , and especially , of boldness of disposition , sometimes of impudence", "an attitude and demeanor intended to represent one ' s feelings , even if not actually felt"], "addition": ["the act of adding two or more things together", "anything added", "increase", "augmentation", "that part of arithmetic which treats of adding numbers"], "inability": ["the quality or state of being unable", "lack of ability", "lack of sufficient power , strength , resources , or capacity"], "utility": ["the quality or state of being useful", "usefulness", "production of good", "adaptation to satisfy the desires or wants", "intrinsic value", "happiness", "the greatest good , or happiness , of the greatest number , -- the foundation of utilitarianism"], "shield": ["a broad piece of defensive armor , carried on the arm , -- formerly in general use in war , for the protection of the body", "anything which protects or defends", "defense", "shelter", "protection", "figuratively , one who protects or defends"], "kiss": ["a salutation with the lips , as a token of affection , respect , etc", "a small piece of confectionery"], "vale": ["a tract of low ground , or of land between hills", "a valley"], "galley": ["a large vessel for war and national purposes", "a name given by analogy to the greek , roman , and other ancient vessels propelled by oars"], "universe": ["all created things viewed as constituting one system or whole", "the whole body of things , or of phenomena", "the world", "creation"], "manifestation": ["the act of manifesting or disclosing , or the state of being manifested", "discovery to the eye or to the understanding", "that which manifests", "a phenomenon which gives evidence of something hidden", "exhibition", "display", "revelation", "the materialization or apparition of a spirit"], "band": ["a fetter", "a continuous tablet , stripe , or series of ornaments , as of carved foliage , of color , or of brickwork , etc", "in gothic architecture , the molding , or suite of moldings , which encircles the pillars and small shafts"], "factor": ["one who transacts business for another", "an agent", "a substitute", "a mercantile agent who buys and sells goods and transacts business for others in commission", "a commission merchant or consignee", "and in these respects he differs from a broker", "one of the elements or quantities which , when multiplied together , form a product", "one of the elements , circumstances , or influences which contribute to produce a result", "a constituent", "a contributory cause"], "helmet": ["a defensive covering for the head"], "preservation": ["the act or process of preserving , or keeping safe", "the state of being preserved , or kept from injury , destruction , or decay", "security", "safety"], "private": ["a common soldier", "a soldier below the grade of a noncommissioned officer", "the genitals"], "handful": ["as much as the hand will grasp or contain", "a small quantity or number", "a person , task , or situation , which is the most that one can manage"], "hell": ["the place of the dead , or of souls after death", "the grave", "the place or state of punishment for the wicked after death", "the abode of evil spirits", "anguish", "a dungeon or prison", "in certain running games a place to which those who are caught are carried for detention"], "cordial": ["any invigorating and stimulating preparation", "a liqueur"], "hazel": ["the filbert", "a miner ' s name for freestone"], "politics": ["the science of government", "that part of ethics which has to do with the regulation and government of a nation or state , the preservation of its safety , peace , and prosperity , the defense of its existence and rights against foreign control or conquest , the augmentation of its strength and resources , and the protection of its citizens in their rights , with the preservation and improvement of their morals", "the management of a political party", "the conduct and contests of parties with reference to political measures or the administration of public affairs", "the advancement of candidates to office", "in a bad sense , artful or dishonest management to secure the success of political candidates or parties", "political trickery"], "establishment": ["the act of establishing", "a ratifying or ordaining", "settlement", "confirmation", "the state of being established , founded , and the like", "fixed state", "a form of government , civil or ecclesiastical", "a system of religion maintained by the civil power"], "dialogue": ["a conversation between two or more persons", "particularly , a formal conservation in theatrical performances or in scholastic exercises", "a written composition in which two or more persons are represented as conversing or reasoning on some topic"], "blessing": ["a declaration of divine favor , or an invocation imploring divine favor on some or something", "a benediction", "a wish of happiness pronounces", "a means of happiness", "that which promotes prosperity and welfare", "a beneficent gift"], "generosity": ["the quality of being noble", "noble - mindedness", "liberality in giving", "munificence"], "chief": ["the head or leader of any body of men", "a commander , as of an army", "a head man , as of a tribe , clan , or family", "a person in authority who directs the work of others", "the principal actor or agent", "the principal part", "the most valuable portion", "the upper third part of the field"], "motto": ["a sentence , phrase , or word , prefixed to an essay , discourse , chapter , canto , or the like , suggestive of its subject matter", "a short , suggestive expression of a guiding principle", "a maxim"], "refuse": ["waste or worthless matter"], "novelty": ["the quality or state of being novel", "newness", "freshness", "something novel", "a new or strange thing", "a small mass - produced article of little value", "a knickknack"], "machinery": ["machines , in general , or collectively", "the working parts of a machine , engine , or instrument", "the supernatural means by which the action of a poetic or fictitious work is carried on and brought to a catastrophe"], "discussion": ["examination by argument", "debate", "disputation", "agitation"], "bluff": ["a high , steep bank , as by a river or the sea , or beside a ravine or plain", "a cliff with a broad face", "an expression of self - confidence for the purpose of intimidation", "braggadocio", "a game at cards", "poker"], "bent": ["a leaning or bias", "proclivity", "tendency of mind", "inclination", "disposition", "purpose", "aim", "particular direction or tendency", "flexion", "course", "a transverse frame of a framed structure", "a stalk of stiff , coarse grass"], "last": ["a wooden block shaped like the human foot , on which boots and shoes are formed", "a load", "a heavy burden", "of gunpowder , twenty - four barrels , each containing 100 lbs", "of hides , twelve dozen", "of pitch and tar , fourteen barrels", "of wool , twelve sacks", "the burden of a ship", "a cargo"], "family": ["the collective body of persons who live in one house , and under one head or manager", "the group comprising a husband and wife and their dependent children , constituting a fundamental unit in the organization of society", "those who descend from one common progenitor", "a tribe , clan , or race", "kindred", "house"], "exploit": ["a deed or act", "a heroic act", "a deed of renown", "an adventurous or noble achievement"], "slight": ["sleight", "the act of slighting", "the manifestation of a moderate degree of contempt , as by neglect or oversight", "neglect", "indignity"], "etiquette": ["the forms required by good breeding , or prescribed by authority , to be observed in social or official life", "observance of the proprieties of rank and occasion", "conventional decorum", "ceremonial code of polite society"], "tout": ["one who solicits custom , as a runner for a hotel , cab , gambling place", "a spy for a smuggler , thief , or the like", "in the game of solo , a proposal to win all eight tricks"], "pavilion": ["a temporary movable habitation", "a large tent", "a marquee", "a tent raised on posts", "a single body or mass of building , contained within simple walls and a single roof , whether insulated , as in the park or garden of a larger edifice , or united with other parts , and forming an angle or central feature of a large pile", "a flag , colors , ensign , or banner"], "summons": ["the act of summoning", "a call by authority , or by the command of a superior , to appear at a place named , or to attend to some duty", "a warning or citation to appear in court", "a written notification signed by the proper officer , to be served on a person , warning him to appear in court at a day specified , to answer to the plaintiff , testify as a witness , or the like", "a demand to surrender"], "conformity": ["correspondence in form , manner , or character", "resemblance", "agreement", "congruity", "compliance with the usages of the established church"], "tribute": ["an annual or stated sum of money or other valuable thing , paid by one ruler or nation to another , either as an acknowledgment of submission , or as the price of peace and protection , or by virtue of some treaty", "a personal contribution , as of money , praise , service , etc", "a certain proportion of the ore raised , or of its value , given to the miner as his recompense"], "uncertainty": ["the quality or state of being uncertain", "that which is uncertain", "something unknown"], "saw": ["a saying", "a proverb", "a maxim", "an instrument for cutting or dividing substances , as wood , iron , etc"], "reliance": ["the act of relying , or the condition or quality of being reliant", "dependence", "confidence", "trust", "repose of mind upon what is deemed sufficient support or authority", "anything on which to rely", "dependence", "ground of trust"], "rag": ["a piece of cloth torn off", "a tattered piece of cloth", "a shred", "a tatter", "a fragment", "mean or tattered attire", "worn - out dress", "a shabby , beggarly fellow", "a ragamuffin"], "department": ["a part , portion , or subdivision", "a distinct course of life , action , study , or the like", "appointed sphere or walk", "province", "subdivision of business or official duty", "one of the principal divisions of executive government", "in a university one of the divisions of instruction"], "bacon": ["the back and sides of a pig salted and smoked"], "founder": ["one who lays a foundation", "an author", "one from whom anything originates", "one who founds", "one who casts metals in various forms", "a caster", "a lameness in the foot of a horse , occasioned by inflammation", "an inflammatory fever of the body , or acute rheumatism"], "tapestry": ["a fabric , usually of worsted , worked upon a warp of linen or other thread by hand , the designs being usually more or less pictorial and the stuff employed for wall hangings and the like"], "aisle": ["improperly used also for the have"], "case": ["a box , sheath , or covering", "a box and its contents", "the quantity contained in a box", "a shallow tray divided into compartments or \u201c boxes \u201d for holding type", "an event", "an instance", "a circumstance , or all the circumstances", "condition", "state of things", "affair", "a patient under treatment", "an instance of sickness or injury", "the history of a disease or injury", "the matters of fact or conditions involved in a suit , as distinguished from the questions of law", "a suit or action at law", "a cause"], "conscience": ["the moral faculty passing judgment on one ' s self", "the moral sense", "conviction or right or duty"], "prisoner": ["one who is confined in a prison", "a person under arrest , or in custody , whether in prison or not", "a person held in involuntary restraint", "a captive"], "nobleman": ["one of the nobility", "a noble", "a peer", "one who enjoys rank above a commoner , either by virtue of birth , by office , or by patent"], "treatment": ["the act or manner of treating", "management", "manipulation", "handling", "usage"], "concept": ["an abstract general conception", "a notion", "a universal"], "hole": ["a hollow place or cavity", "an excavation", "a pit", "an opening in or through a solid body , a fabric , etc", "a perforation", "a rent", "a fissure", "an excavation in the ground , made by an animal to live in , or a natural cavity inhabited by an animal", "a low narrow or dark lodging or place", "a mean habitation", "a small cavity used in some games , usually one into which a marble or ball is to be played or driven"], "conviction": ["a judgment of condemnation entered by a court having jurisdiction", "the act or process of finding guilty , or the state of being found guilty of any crime by a legal tribunal", "the act of convincing of error , or of compelling the admission of a truth"], "circle": ["a plane figure , bounded by a single curve line called its circumference , every part of which is equally distant from a point within it , called the center", "the line that bounds such a figure", "a circumference", "a ring"], "bowl": ["a concave vessel of various forms ( often approximately hemispherical ), to hold liquids , etc", "specifically , a drinking vessel for wine or other spirituous liquors", "convivial drinking", "a ball of wood or other material used for rolling on a level surface in play", "a ball of hard wood having one side heavier than the other , so as to give it a bias when rolled", "the game of tenpins or bowling"], "fairy": ["an imaginary supernatural being or spirit , supposed to assume a human form ( usually diminutive ), either male or female , and to meddle for good or evil in the affairs of mankind", "a fay"], "night": ["that part of the natural day when the sun is beneath the horizon , or the time from sunset to sunrise", "the time between dusk and dawn when there is no light of the sun but only moonlight starlight or artificial light", "darkness", "obscurity", "concealment", "intellectual and moral darkness", "ignorance"], "inscription": ["that which is inscribed", "something written or engraved", "a word or words written or engraved on a solid substance for preservation or public inspection", "a line of division or intersection"], "term": ["that which limits the extent of anything", "limit", "extremity", "bound", "boundary", "the time for which anything lasts", "any limited time", "in universities , schools , etc"], "pencil": ["a slender cylinder or strip of black lead , graphite , colored chalk , slate etc", "figuratively an artist ' s ability or peculiar manner", "in general the act or occupation of the artist descriptive writer etc"], "nuisance": ["that which annoys or gives trouble and vexation", "that which is offensive or noxious"], "eighty": ["the sum of eight times ten"], "editorial": ["a leading article in a newspaper or magazine", "an article published as an expression of the views of the editor"], "feel": ["a sensation communicated by touching", "impression made upon one who touches or handles"], "anticipation": ["the act of anticipating , taking up , placing , or considering something beforehand , or before the proper time in natural order", "previous view or impression of what is to happen", "instinctive prevision", "foretaste", "hasty notion", "intuitive preconception"], "pilot": ["one employed to steer a vessel", "a helmsman", "a steersman", "specifically , a person duly qualified , and licensed by authority , to conduct vessels into and out of a port , or in certain waters , for a fixed rate of fees", "figuratively : a guide", "a director of another through a difficult or unknown course"], "misfortune": ["bad fortune or luck", "calamity", "an evil accident", "disaster", "mishap", "mischance"], "clue": ["a ball of thread", "a thread or other means of guidance"], "transfer": ["the act of transferring , or the state of being transferred", "the removal or conveyance of a thing from one place or person to another", "the conveyance of right , title , or property , either real or personal , from one person to another , whether by sale , by gift , or otherwise", "a picture , or the like , removed from one body or ground to another , as from wood to canvas , or from one piece of canvas to another"], "emblem": ["a visible sign of an idea", "an object , or the figure of an object , symbolizing and suggesting another object , or an idea , by natural aptness or by association", "a figurative representation", "a typical designation", "a symbol", "a picture accompanied with a motto , a set of verse , or the like , intended as a moral lesson or meditation"], "chin": ["the lower extremity of the face below the mouth", "the point of the under jaw"], "put": ["a rustic", "a clown", "an awkward or uncouth person", "the act of putting", "an action", "a movement", "a thrust", "a push", "a certain game at cards"], "benevolence": ["the disposition to do good", "good will", "love of mankind , accompanied with a desire to promote their happiness", "an act of kindness", "good done", "charity given", "a species of compulsory contribution or tax , which has sometimes been illegally exacted by arbitrary kings of england , and falsely represented as a gratuity"], "wont": ["custom", "habit", "use", "usage"], "deity": ["the collection of attributes which make up the nature of a god", "divinity", "godhead", "a god or goddess", "a heathen god"], "packet": ["a small pack or package", "a little bundle or parcel", "a mail boat"], "possibility": ["the quality or state of being possible", "the power of happening , being , or existing", "that which is possible", "a contingency", "a thing or event that may not happen", "a contingent interest , as in real or personal estate"], "jurisdiction": ["the legal power , right , or authority of a particular court to hear and determine causes , to try criminals , or to execute justice", "judicial authority over a cause or class of causes", "the right of making or enforcing laws", "the power or right of exercising authority", "sphere of authority", "the limits within which any particular power may be exercised , or within which a government or a court has authority"], "lodging": ["the act of one who , or that which , lodges", "a place of rest , or of temporary habitation", "a sleeping apartment", "abiding place", "harbor", "cover"], "noon": ["the middle of the day", "midday", "the time when the sun is in the meridian", "twelve o ' clock in the daytime", "the highest point", "culmination"], "excess": ["the state of surpassing or going beyond limits", "the being of a measure beyond sufficiency , necessity , or duty", "that which exceeds what is usual or proper", "superfluity", "superabundance", "extravagance", "an undue indulgence of the appetite", "intemperance", "dissipation", "the degree or amount by which one thing or number exceeds another", "remainder"], "parson": ["a person who represents a parish in its ecclesiastical and corporate capacities", "the rector or incumbent of a parochial church who has full possession of all the rights thereof with the cure of souls", "any clergyman having ecclesiastical preferment", "one who is in orders , or is licensed to preach", "a preacher"], "twist": ["the act of twisting", "a contortion", "a flexure", "a convolution", "a bending", "the form given in twisting", "a cord , thread , or anything flexible , formed by winding strands or separate things round each other"], "wig": ["a covering for the head , consisting of hair interwoven or united by a kind of network , either in imitation of the natural growth , or in abundant and flowing curls , worn to supply a deficiency of natural hair , or for ornament , or according to traditional usage , as a part of an official or professional dress , the latter especially in england by judges and barristers", "an old seal"], "offense": ["the act of offending in any sense", "a crime or a sin an affront or an injury", "the state of being offended or displeased", "anger", "displeasure", "in any contest , the act or process of attacking as contrasted with the act of defending", "the offensive"], "harbor": ["a station for rest and entertainment", "a place of security and comfort", "a refuge", "a shelter", "a portion of a sea , a lake , or other large body of water , either landlocked or artificially protected so as to be a place of safety for vessels in stormy weather", "a port or haven", "a mixing box for materials"], "officer": ["one who holds an office", "a person lawfully invested with an office , whether civil , military , or ecclesiastical"], "mythology": ["the science which treats of myths", "a treatise on myths", "a body of myths", "the collective myths which describe the gods of a heathen people"], "withdrawal": ["the act of withdrawing", "retreat", "retraction"], "hay": ["a net set around the haunt of an animal , especially of a rabbit", "grass cut and cured for fodder"], "pit": ["the shaft of a coal mine", "in which material is made by burning", "a vat sunk in the ground"], "response": ["the act of responding", "reply to an objection in formal disputation", "the answer of the people or congregation to the priest or clergyman , in the litany and other parts of divine service"], "thickness": ["the quality or state of being thick ( in any of the senses of the adjective )"], "scale": ["the dish of a balance", "the balance itself", "an instrument or machine for weighing", "a mathematical instrument , consisting of a slip of wood , ivory , or metal , with one or more sets of spaces graduated and numbered on its surface , for measuring or laying off distances , etc", "a series of spaces marked by lines , and representing proportionately larger distances", "a basis for a numeral system"], "philosophy": ["literally , the love of , inducing the search after , wisdom", "in actual usage , the knowledge of phenomena as explained by , and resolved into , causes and reasons , powers and laws", "a particular philosophical system or theory", "the hypothesis by which particular phenomena are explained", "practical wisdom", "calmness of temper and judgment", "equanimity", "fortitude", "stoicism"], "person": ["the bodily form of a human being", "body", "outward appearance", "a living , self - conscious being , as distinct from an animal or a thing", "a moral agent", "a human being", "a man , woman , or child", "a human being spoken of indefinitely", "one", "a man"], "comment": ["a remark , observation , or criticism", "gossip", "discourse", "talk", "a note or observation intended to explain , illustrate , or criticise the meaning of a writing , book , etc", "explanation", "annotation", "exposition"], "training": ["the act of one who trains", "education"], "utterance": ["sale by offering to the public", "putting in circulation", "vocal expression", "articulation", "speech"], "sadness": ["quality of being sad , or unhappy", "gloominess", "dejection"], "poem": ["a metrical composition", "a composition in verse written in certain measures , whether in blank verse or in rhyme , and characterized by imagination and poetic diction", "a composition , not in verse , of which the language is highly imaginative or impassioned"], "cell": ["a very small and close apartment , as in a prison or in a monastery or convent", "the hut of a hermit", "a small religious house attached to a monastery or convent", "any small cavity , or hollow place"], "beast": ["any four - footed animal , that may be used for labor , food , or sport", "any animal other than a human", "a coarse , brutal , filthy , or degraded fellow"], "ankle": ["the joint which connects the foot with the leg", "the tarsus"], "anecdote": ["a particular or detached incident or fact of an interesting nature", "a biographical incident or fragment", "a single passage of private life"], "hardware": ["ware made of metal , as cutlery , kitchen utensils , and the like", "ironmongery", "any of the physical objects used in carrying out an activity , in contrast to the knowledge , skill , or theory required to perform the activity", "mostly used collectively", "the sum of all the physical objects , such as the electrical , mechanical , and electronic devices which comprise a computer system", "contrasted with software , the programs executed by the computer"], "thicket": ["a wood or a collection of trees , shrubs , etc"], "couch": ["a bed or place for repose or sleep", "particularly , in the united states , a lounge", "any place for repose , as the lair of a beast , etc"], "house": ["a structure intended or used as a habitation or shelter for animals of any kind", "but especially , a building or edifice for the habitation of man", "a dwelling place , a mansion", "household affairs", "domestic concerns", "a household"], "revolution": ["the act of revolving , or turning round on an axis or a center", "the motion of a body round a fixed point or line", "rotation", "return to a point before occupied , or to a point relatively the same", "a rolling back", "return", "the space measured by the regular return of a revolving body", "the period made by the regular recurrence of a measure of time , or by a succession of similar events"], "noun": ["a word used as the designation or appellation of a creature or thing , existing in fact or in thought", "a substantive"], "drive": ["in various games , as tennis , cricket , etc", "the stroke or blow", "the flight of the ball , etc", "a stroke from the tee , generally a full shot made with a driver", "the distance covered by such a stroke", "the act of driving", "a trip or an excursion in a carriage , as for exercise or pleasure", "a place suitable or agreeable for driving", "a road prepared for driving", "violent or rapid motion", "a rushing onward or away", "a forced or hurried dispatch of business"], "eddy": ["a current of air or water running back , or in a direction contrary to the main current", "a current of water or air moving in a circular direction", "a whirlpool"], "belief": ["assent to a proposition or affirmation , or the acceptance of a fact , opinion , or assertion as real or true , without immediate personal knowledge", "reliance upon word or testimony", "partial or full assurance without positive knowledge or absolute certainty", "persuasion", "conviction", "confidence", "a persuasion of the truths of religion", "faith", "the thing believed"], "compass": ["a passing round", "circuit", "circuitous course", "an inclosing limit", "boundary", "circumference", "an inclosed space", "an area", "extent"], "vicinity": ["the quality or state of being near , or not remote", "nearness", "propinquity", "proximity", "that which is near , or not remote", "that which is adjacent to anything", "adjoining space or country", "neighborhood"], "energy": ["internal or inherent power", "capacity of acting , operating , or producing an effect , whether exerted or not", "power efficiently and forcibly exerted", "vigorous or effectual operation", "strength of expression", "force of utterance", "power to impress the mind and arouse the feelings", "life", "spirit"], "chalk": ["a soft , earthy substance , of a white , grayish , or yellowish white color , consisting of calcium carbonate , and having the same composition as common limestone", "by extension a compound as of clay and black lead or the like used in the same manner"], "punishment": ["the act of punishing", "any pain , suffering , or loss inflicted on a person because of a crime or offense"], "test": ["any critical examination or decisive trial", "means of trial", "the external hard or firm covering of many invertebrate animals", "the outer integument of a seed"], "putting": ["the throwing of a heavy stone , shot , etc"], "appellation": ["the act of calling by a name", "the word by which a particular person or thing is called and known", "name", "title", "designation"], "heel": ["the hinder part of the foot", "sometimes , the whole foot", "the hinder part of any covering for the foot , as of a shoe , sock , etc", "specifically , a solid part projecting downward from the hinder part of the sole of a boot or shoe", "the latter or remaining part of anything", "the closing or concluding part"], "popularity": ["the quality or state of being popular", "the state of being esteemed by or of being in favor with the people at large", "good will or favor proceeding from the people", "the quality or state of being adapted or pleasing to common , poor , or vulgar people", "cheapness", "inferiority", "vulgarity", "something which obtains , or is intended to obtain , the favor of the vulgar", "claptrap"], "trot": ["the pace of a horse or other quadruped , more rapid than a walk , but of various degrees of swiftness , in which one fore foot and the hind foot of the opposite side are lifted at the same time", "a child", "a woman"], "foe": ["one who entertains personal enmity , hatred , grudge , or malice , against another", "an enemy", "an enemy in war", "a hostile army", "one who opposes on principle", "an opponent", "an adversary"], "listing": ["the act or process of one who lists ( in any sense of the verb )", "list", "the sapwood cut from the edge of a board"], "specimen": ["a part , or small portion , of anything , or one of a number of things , intended to exhibit the kind and quality of the whole , or of what is not exhibited", "a sample"], "sacrifice": ["the offering of anything to god , or to a god", "anything consecrated and offered to god , or to a divinity", "an immolated victim , or an offering of any kind , laid upon an altar , or otherwise presented in the way of religious thanksgiving , atonement , or conciliation", "destruction or surrender of anything for the sake of something else", "devotion of some desirable object in behalf of a higher object , or to a claim deemed more pressing", "also the thing so devoted or given up"], "attraction": ["an invisible power in a body by which it draws anything to itself", "the power in nature acting mutually between bodies or ultimate particles , tending to draw them together , or to produce their cohesion or combination , and conversely resisting separation", "the act or property of attracting", "the power or act of alluring , drawing to , inviting , or engaging", "an attractive quality"], "secondary": ["one who occupies a subordinate , inferior , or auxiliary place", "a delegate or deputy", "one who is second or next to the chief officer", "a satellite"], "senior": ["a person who is older than another", "one more advanced in life", "one older in office , or whose entrance upon office was anterior to that of another", "one prior in grade", "an aged person", "an older"], "rout": ["a bellowing", "a shouting", "noise", "clamor", "uproar", "disturbance", "tumult", "a disorderly and tumultuous crowd", "a mob", "the rabble", "the herd of common people", "the state of being disorganized and thrown into confusion", "the act of defeating and breaking up an army"], "cardinal": ["one of the ecclesiastical princes who constitute the pope ' s council , or the sacred college", "a woman ' s short cloak with a hood"], "earl": ["a nobleman of england ranking below a marquis , and above a viscount"], "owner": ["one who owns", "a rightful proprietor", "one who has the legal or rightful title , whether he is the possessor or not"], "summit": ["the top", "the highest point", "the highest degree", "the utmost elevation", "the acme", "the most elevated part of a bivalve shell , or the part in which the hinge is situated"], "coincidence": ["the condition of occupying the same place in space", "the condition or fact of happening at the same time", "exact correspondence in nature , character , result , circumstances , etc", "concurrence", "agreement"], "ending": ["termination", "concluding part", "result", "conclusion", "destruction", "death", "the final syllable or letter of a word", "the part joined to the stem"], "din": ["loud , confused , harsh noise", "clamor", "roar"], "value": ["the property or aggregate properties of a thing by which it is rendered useful or desirable , or the degree of such property or sum of properties", "worth", "excellence", "utility", "importance", "worth estimated by any standard of purchasing power , especially by the market price , or the amount of money agreed upon as an equivalent to the utility and cost of anything", "precise signification", "import"], "permit": ["warrant", "license", "leave", "permission", "specifically , a written license or permission given to a person or persons having authority", "a large pompano of the west indies , florida , etc", "the round pompano"], "erection": ["the act of constructing , as a building or a wall , or of fitting together the parts of , as a machine", "the act of founding or establishing , as a commonwealth or an office", "the act of rousing to excitement or courage", "the state of being erected , lifted up , built , established , or founded", "exaltation of feelings or purposes", "state of being stretched to stiffness", "tension"], "reverence": ["profound respect and esteem mingled with fear and affection , as for a holy being or place", "the disposition to revere", "veneration", "a token of respect or veneration", "an obeisance", "reverend character", "dignity", "state"], "sensation": ["an impression , or the consciousness of an impression , made upon the central nervous organ , through the medium of a sensory or afferent nerve or one of the organs of sense", "a feeling , or state of consciousness , whether agreeable or disagreeable , produced either by an external object ( stimulus ), or by some change in the internal state of the body", "a purely spiritual or psychical affection", "agreeable or disagreeable feelings occasioned by objects that are not corporeal or material", "a state of excited interest or feeling , or that which causes it"], "trumpet": ["a wind instrument of great antiquity , much used in war and military exercises , and of great value in the orchestra", "a trumpeter"], "dollar": ["a gold coin of the united states containing 23"], "point": ["the sharp end of anything , especially the sharp end of a piercing instrument , as a needle or a pin", "anything which tapers to a sharp , well - defined termination", "a tract of land extending into the water beyond the common shore line"], "temper": ["the state of any compound substance which results from the mixture of various ingredients", "due mixture of different qualities", "just combination", "constitution of body", "temperament", "in old writers , the mixture or relative proportion of the four humors , blood , choler , phlegm , and melancholy", "disposition of mind", "the constitution of the mind , particularly with regard to the passions and affections"], "plantation": ["the place planted", "land brought under cultivation", "a piece of ground planted with trees or useful plants", "in the united states and west indies a large estate appropriated to the production of the more important crops and cultivated by laborers who live on the estate", "an original settlement in a new country", "a colony"], "dripping": ["a falling in drops , or the sound so made", "that which falls in drops , as fat from meat in roasting"], "acquiescence": ["a silent or passive assent or submission , or a submission with apparent content", "quiet satisfaction", "submission to an injury by the party injured", "tacit concurrence in the action of another"], "analogy": ["a resemblance of relations", "an agreement or likeness between things in some circumstances or effects , when the things are otherwise entirely different", "a relation or correspondence in function , between organs or parts which are decidedly different", "proportion"], "moderation": ["the act of moderating , or of imposing due restraint", "calmness of mind", "equanimity"], "main": ["a hand or match at dice", "the largest throw in a match at dice", "a throw at dice within given limits , as in the game of hazard", "the great sea , as distinguished from an arm , bay , etc", "the high sea", "the ocean", "the continent , as distinguished from an island", "the mainland", "principal duct or pipe , as distinguished from lesser ones"], "mass": ["the sacrifice in the sacrament of the eucharist , or the consecration and oblation of the host", "a quantity of matter cohering together so as to make one body , or an aggregation of particles or things which collectively make one body or quantity , usually of considerable size", "a large quantity", "a sum"], "reason": ["a thought or a consideration offered in support of a determination or an opinion", "a just ground for a conclusion or an action", "that which is offered or accepted as an explanation", "the efficient cause of an occurrence or a phenomenon", "a motive for an action or a determination", "proof , more or less decisive , for an opinion or a conclusion", "principle", "efficient cause", "final cause", "ground of argument", "the faculty or capacity of the human mind by which it is distinguished from the intelligence of the inferior animals", "the higher as distinguished from the lower cognitive faculties , sense , imagination , and memory , and in contrast to the feelings and desires", "due exercise of the reasoning faculty", "right intellectual judgment", "clear and fair deductions from true principles", "that which is dictated or supported by the common sense of mankind", "right conduct", "right", "propriety", "justice"], "stopping": ["material for filling a cavity", "a partition or door to direct or prevent a current of air", "a pad or poultice of dung or other material applied to a horse ' s hoof to keep it moist"], "magazine": ["a receptacle in which anything is stored , especially military stores , as ammunition , arms , provisions , etc", "the building or room in which the supply of powder is kept in a fortification or a ship"], "absorption": ["the act or process of absorbing or sucking in anything , or of being absorbed and made to disappear", "an imbibing or reception by molecular or chemical action", "in living organisms , the process by which the materials of growth and nutrition are absorbed and conveyed to the tissues and organs"], "fright": ["a state of terror excited by the sudden appearance of danger", "sudden and violent fear , usually of short duration", "a sudden alarm", "anything strange , ugly or shocking , producing a feeling of alarm or aversion"], "sour": ["whatever produces a painful effect"], "making": ["the act of one who makes", "workmanship", "fabrication", "construction", "composition , or structure", "that which establishes or places in a desirable state or condition", "the material of which something may be made"], "diplomatic": ["a minister , official agent , or envoy to a foreign court"], "empire": ["supreme power", "sovereignty", "sway", "dominion", "the dominion of an emperor", "the territory or countries under the jurisdiction and dominion of an emperor ( rarely of a king ), usually of greater extent than a kingdom , always comprising a variety in the nationality of , or the forms of administration in , constituent and subordinate portions", "any dominion", "supreme control", "governing influence", "rule", "sway"], "buck": ["lye or suds in which cloth is soaked in the operation of bleaching , or in which clothes are washed", "the male of deer , especially fallow deer and antelopes , or of goats , sheep , hares , and rabbits", "a gay , dashing young fellow", "a fop", "a dandy", "a male indian or negro", "a frame on which firewood is sawed", "a sawhorse", "a sawbuck"], "spite": ["ill - will or hatred toward another , accompanied with the disposition to irritate , annoy , or thwart", "petty malice", "grudge", "rancor", "despite"], "member": ["a part of an animal capable of performing a distinct office", "an organ", "a limb", "a part of a discourse or of a period or sentence", "a clause", "a part of a verse", "either of the two parts of an algebraic equation , connected by the sign of equality"], "push": ["a thrust with a pointed instrument , or with the end of a thing", "any thrust", "a shove", "an assault or attack", "an effort", "an attempt", "the time or occasion for action", "a crowd", "a company or clique of associates", "a gang"], "temperament": ["internal constitution", "state with respect to the relative proportion of different qualities , or constituent parts", "the act of tempering or modifying", "adjustment , as of clashing rules , interests , passions , or the like", "the means by which such adjustment is effected"], "radical": ["a primitive word", "a primitive letter", "a letter that belongs to the radix"], "quality": ["the condition of being of such and such a sort as distinguished from others", "nature or character relatively considered , as of goods", "character", "sort", "rank", "special or temporary character", "profession", "occupation", "assumed or asserted rank , part , or position", "that which makes , or helps to make , anything such as it is", "distinguishing property , characteristic , or attribute", "peculiar power , capacity , or virtue", "distinctive trait"], "bird": ["the young of a fowl", "a nestling", "and hence , a feathered flying animal ( see 2 )", "a warm - blooded , feathered vertebrate provided with wings"], "ambition": ["an eager , and sometimes an inordinate , desire for preferment , honor , superiority , power , or the attainment of something"], "shell": ["the covering , or outside part , of a nut", "a pod", "the hard covering of an egg"], "flourish": ["decoration", "nament", "beauty", "something made or performed in a fanciful , wanton , or vaunting manner , by way of ostentation , to excite admiration , etc", "ostentatious embellishment", "parade of words and figures", "show", "a fanciful stroke of the pen or graver", "a merely decorative figure"], "patron": ["a defender", "a master who had freed his slave , but still retained some paternal rights over him", "a man of distinction under whose protection another person placed himself"], "showing": ["appearance", "display", "exhibition", "presentation of facts", "statement"], "code": ["a body of law , sanctioned by legislation , in which the rules of law to be specifically applied by the courts are set forth in systematic form", "a compilation of laws by public authority", "a digest", "any system of rules or regulations relating to one subject"], "chap": ["a cleft , crack , or chink , as in the surface of the earth , or in the skin", "one of the jaws or the fleshy covering of a jaw", "one of the jaws or cheeks of a vise , etc", "a man or boy", "a youth", "a fellow"], "hearth": ["the pavement or floor of brick , stone , or metal in a chimney , on which a fire is made", "the floor of a fireplace", "a corresponding part of a stove", "fireside", "the floor of a furnace , on which the material to be heated lies , or the lowest part of a melting furnace , into which the melted material settles"], "complexion": ["the color or hue of the skin , especially of the face", "the general appearance or aspect"], "sleeve": ["the part of a garment which covers the arm", "a tubular part made to cover , sustain , or steady another part , or to form a connection between two parts", "a long bushing or thimble , as in the nave of a wheel"], "whole": ["the entire thing", "the entire assemblage of parts", "totality", "all of a thing , without defect or exception", "a thing complete in itself", "a regular combination of parts", "a system"], "wilderness": ["a tract of land , or a region , uncultivated and uninhabited by human beings , whether a forest or a wide , barren plain", "a wild", "a waste", "a desert", "a pathless waste of any kind", "a disorderly or neglected place"], "temptation": ["the act of tempting , or enticing to evil", "seduction", "an inducement", "an allurement , especially to something evil"], "sport": ["that which diverts , and makes mirth", "pastime", "amusement", "mock", "mockery", "contemptuous mirth", "derision", "that with which one plays , or which is driven about in play", "a toy", "a plaything", "an object of mockery"], "pack": ["a bundle made up and prepared to be carried", "a bundle to be carried on the back", "a load for an animal", "a bale , as of goods", "a multitude", "a burden", "a full set of playing cards", "a deck", "the assortment used in a particular game"], "illustration": ["the act of illustrating", "the act of making clear and distinct", "education", "a comparison or example intended to make clear or apprehensible , or to remove obscurity", "a picture designed to decorate a volume or elucidate a literary work"], "assassination": ["a killing by treacherous violence"], "doctrine": ["teaching", "instruction", "that which is taught", "what is held , put forth as true , and supported by a teacher , a school , or a sect", "a principle or position , or the body of principles , in any branch of knowledge", "any tenet or dogma", "a principle of faith"], "riddle": ["a sieve with coarse meshes , usually of wire , for separating coarser materials from finer , as chaff from grain , cinders from ashes , or gravel from sand", "a board having a row of pins , set zigzag , between which wire is drawn to straighten it", "a puzzling question", "an ambiguous proposition", "an enigma", "anything ambiguous or puzzling"], "indulgence": ["the quality of being indulgent", "forbearance of restrain or control", "an indulgent act", "favor granted", "gratification", "remission of the temporal punishment due to sins , after the guilt of sin has been remitted by sincere repentance"], "liver": ["one who , or that which , lives", "a resident", "a dweller", "one whose course of life has some marked characteristic ( expressed by an adjective )", "a very large glandular and vascular organ in the visceral cavity of all vertebrates"], "stern": ["the black tern", "the after or rear end of a ship or other vessel , or of a boat", "the part opposite to the stem , or prow", "the post of management or direction", "the hinder part of anything"], "inconvenience": ["the quality or condition of being inconvenient", "lack of convenience", "unfitness", "unsuitableness", "that which gives trouble , embarrassment , or uneasiness", "disadvantage", "anything that disturbs quiet , impedes prosperity , or increases the difficulty of action or success"], "oven": ["a place arched over with brick or stonework , and used for baking , heating , or drying", "any structure whether fixed or portable which may be heated for baking drying etc", "now a chamber in a stove used for baking or roasting"], "throw": ["a driving or propelling from the hand or an engine", "a cast", "the distance which a missile is , or may be , thrown", "a cast of dice", "the manner in which dice fall when cast"], "milk": ["a kind of juice or sap , usually white in color , found in certain plants", "latex", "an emulsion made by bruising seeds"], "fail": ["miscarriage", "failure", "deficiency", "fault"], "blue": ["one of the seven colors into which the rays of light divide themselves , when refracted through a glass prism", "the color of the clear sky , or a color resembling that , whether lighter or darker", "a pigment having such color", "the sky", "a pedantic woman", "a bluestocking"], "continent": ["one of the grand divisions of land on the globe", "the main land"], "north": ["that one of the four cardinal points of the compass , at any place , which lies in the direction of the true meridian , and to the left hand of a person facing the east", "the direction opposite to the south", "the northern section of a country"], "cream": ["a cosmetic"], "sub": ["a subordinate", "a subaltern", "a shortened form of submarine , the boat", "a shortened form of submarine sandwich", "called hero hero sandwich , and grinder"], "machine": ["in general , any combination of bodies so connected that their relative motions are constrained , and by means of which force and motion may be transmitted and modified , as a screw and its nut , or a lever arranged to turn about a fulcrum or a pulley about its pivot , etc", "any mechanical contrivance , as the wooden horse with which the greeks entered troy", "a coach", "a bicycle", "a person who acts mechanically or at the will of another"], "memorial": ["anything intended to preserve the memory of a person or event", "something which serves to keep something else in remembrance", "a monument", "a written representation of facts , addressed to the government , or to some branch of it , or to a society , etc", "a species of informal state paper , much used in negotiation"], "comprehension": ["the act of comprehending , containing , or comprising", "inclusion", "the capacity of the mind to perceive and understand", "the power , act , or process of grasping with the intellect", "perception", "understanding", "the complement of attributes which make up the notion signified by a general term"], "diligence": ["the quality of being diligent", "carefulness", "careful attention", "interested and persevering application", "devoted and painstaking effort to accomplish what is undertaken", "assiduity in service", "process by which persons , lands , or effects are seized for debt", "process for enforcing the attendance of witnesses or the production of writings", "a four - wheeled public stagecoach , used in france"], "bolt": ["a shaft or missile intended to be shot from a crossbow or catapult , especially a short , stout , blunt - headed arrow", "a quarrel", "an arrow , or that which resembles an arrow", "a dart", "lightning", "a thunderbolt", "a strong pin , of iron or other material , used to fasten or hold something in place , often having a head at one end and screw thread cut upon the other end", "a sudden spring or start", "a sudden spring aside", "a sudden flight , as to escape creditors", "a refusal to support a nomination made by the party with which one has been connected", "a breaking away from one ' s party", "a sieve , especially a long fine sieve used in milling for bolting flour and meal"], "examination": ["the act of examining , or state of being examined", "a careful search , investigation , or inquiry", "scrutiny by study or experiment", "a process prescribed or assigned for testing qualification"], "extremity": ["the extreme part", "the utmost limit", "one of locomotive appendages of an animal", "a limb", "a leg or an arm of man", "the utmost point", "highest degree"], "conjecture": ["an opinion , or judgment , formed on defective or presumptive evidence", "probable inference", "surmise", "guess", "suspicion"], "welcome": ["salutation to a newcomer", "kind reception of a guest or newcomer"], "sort": ["a kind or species", "any number or collection of individual persons or things characterized by the same or like qualities", "a class or order", "manner", "form of being or acting", "a pair", "a set", "a suit"], "owl": ["a variety of the domestic pigeon"], "safe": ["a place for keeping things in safety", "a strong and fireproof receptacle ( as a movable chest of steel , etc"], "student": ["a person engaged in study", "one who is devoted to learning", "a learner", "a pupil", "a scholar", "one who attends a school or who seeks knowledge from professional teachers or from books", "one who studies or examines in any manner", "an attentive and systematic observer"], "binding": ["the act or process of one who , or that which , binds", "anything that binds", "a bandage", "the cover of a book , or the cover with the sewing , etc", "something that secures the edge of cloth from raveling"], "speaking": ["the act of uttering words", "public declamation"], "persecution": ["the infliction of loss pain or death for adherence to a particular creed or mode of worship"], "plan": ["a draught or form", "properly , a representation drawn on a plane , as a map or a chart", "a top view as of a machine or the representation or delineation of a horizontal section of anything as of a building", "a graphic representation", "a diagram", "a scheme devised", "a method of action or procedure expressed or described in language", "a project", "a method", "a way of procedure", "a custom"], "policy": ["the settled method by which the government and affairs of a nation are , or may be , administered", "a system of public or official administration , as designed to promote the external or internal prosperity of a state", "the method by which any institution is administered", "system of management", "course", "management or administration based on temporal or material interest , rather than on principles of equity or honor", "worldly wisdom", "dexterity of management", "cunning", "stratagem", "a ticket or warrant for money in the public funds", "the writing or instrument in which a contract of insurance is embodied", "a method of gambling by betting as to what numbers will be drawn in a lottery"], "star": ["one of the innumerable luminous bodies seen in the heavens", "the polestar", "a planet supposed to influence one ' s destiny", "usually plural ) a configuration of the planets , supposed to influence fortune"], "burning": ["the act of consuming by fire or heat , or of subjecting to the effect of fire or heat", "the state of being on fire or excessively heated"], "shaft": ["the slender , smooth stem of an arrow", "an arrow", "the long handle of a spear or similar weapon", "the weapon itself", "the stem or midrib of a feather"], "antiquity": ["the quality of being ancient", "great age", "ancient times", "former ages", "times long since past", "the ancients", "the people of ancient times"], "stone": ["concreted earthy or mineral matter", "any particular mass of such matter", "a gem", "the glass of a mirror", "a mirror"], "merchant": ["a trafficker", "a trader"], "nerve": ["a sinew or a tendon", "physical force or steadiness", "muscular power and control", "constitutional vigor"], "trip": ["a quick , light step", "a lively movement of the feet", "a skip", "a brief or rapid journey", "an excursion or jaunt", "a false step", "a stumble", "a misstep", "a loss of footing or balance", "a failure", "a mistake"], "swell": ["the act of swelling", "increase or augmentation in bulk", "protuberance", "increase in height", "elevation", "rise"], "link": ["a torch made of tow and pitch , or the like", "a single ring or division of a chain", "anything , whether material or not , which binds together , or connects , separate things", "a part of a connected series", "a tie", "a bond", "any such piece of ground where golf is played", "a golf course"], "pardon": ["forgiveness , as of an offender , or of an offense", "release from penalty", "remission of punishment", "absolution", "an official warrant of remission of penalty", "the state of being forgiven"], "witchcraft": ["sorcery", "intercourse with evil spirits", "power more than natural", "irresistible influence"], "simplicity": ["the quality or state of being simple , unmixed , or uncompounded", "the quality or state of being not complex , or of consisting of few parts", "artlessness of mind", "freedom from cunning or duplicity", "lack of acuteness and sagacity"], "den": ["a small cavern or hollow place in the side of a hill , or among rocks", "a cave used by a wild beast for shelter or concealment", "a squalid place of resort", "a wretched dwelling place", "a haunt", "any snug or close retreat where one goes to be alone"], "snow": ["watery particles congealed into white or transparent crystals or flakes in the air , and falling to the earth , exhibiting a great variety of very beautiful and perfect forms", "something which falls in , or as in , flakes"], "suspect": ["one who , or that which , is suspected", "an object of suspicion", "now , only to persons suspected of crime"], "knocking": ["a beating", "a rap"], "redress": ["relief", "remedy", "reparation", "indemnification", "one who , or that which , gives relief"], "slave": ["a person who is held in bondage to another", "one who is wholly subject to the will of another", "one who is held as a chattel", "one who has no freedom of action , but whose person and services are wholly under the control of another", "one who has lost the power of resistance", "a drudge"], "gardener": ["one who makes and tends a garden"], "transition": ["passage from one place or state to another", "charge", "a direct or indirect passing from one key to another", "a modulation", "a passing from one subject to another"], "remembrance": ["the act of remembering", "a holding in mind , or bringing to mind", "recollection", "the state of being remembered , or held in mind", "memory", "recollection", "something remembered", "a person or thing kept in memory"], "quarter": ["the fourth of a ton in weight , or eight bushels of grain", "the fourth part of the moon ' s period , or monthly revolution"], "type": ["the mark or impression of something", "stamp", "impressed sign", "emblem", "form or character impressed", "style", "semblance", "a figure or representation of something to come", "a token", "a sign", "a symbol"], "pomp": ["a procession distinguished by ostentation and splendor", "a pageant", "show of magnificence", "parade", "display", "power"], "embroidery": ["needlework used to enrich textile fabrics , leather , etc", "the art of embroidering", "diversified ornaments , especially by contrasted figures and colors", "variegated decoration"], "lust": ["longing desire", "eagerness to possess or enjoy", "licentious craving", "a strong sexual appetite"], "boon": ["that which is asked or granted as a benefit or favor", "a gift", "a benefaction", "a grant", "a present"], "outbreak": ["a bursting forth", "eruption", "insurrection", "mutiny", "revolt", "a sudden beginning of a violent event", "a sudden occurrence or manifestation"], "stalk": ["the stem or main axis of a plant", "the petiole , pedicel , or peduncle , of a plant", "a high , proud , stately step or walk"], "wedding": ["nuptial ceremony", "nuptial festivities", "marriage"], "weekly": ["a publication issued once in seven days , or appearing once a week"], "bribe": ["a price , reward , gift , or favor bestowed or promised with a view to prevent the judgment or corrupt the conduct of a judge , witness , voter , or other person in a position of trust", "that which seduces", "seduction", "allurement"], "personality": ["that which constitutes distinction of person", "the externally evident aspects of the character or behavior of a person", "individuality", "something said or written which refers to the person , conduct , etc", "personal remarks", "that quality of a law which concerns the condition , state , and capacity of persons"], "accompaniment": ["that which accompanies", "something that attends as a circumstance , or which is added to give greater completeness to the principal thing , or by way of ornament , or for the sake of symmetry", "a part performed by instruments , accompanying another part or parts performed by voices", "the subordinate part , or parts , accompanying the voice or a principal instrument", "the harmony of a figured bass"], "pound": ["a level stretch in a canal between locks", "a kind of net , having a large inclosure with a narrow entrance into which fish are directed by wings spreading outward", "a certain specified weight", "a legal standard consisting of an established number of ounces", "a british denomination of money of account , equivalent to twenty shillings sterling , and equal in value to about $ 4"], "act": ["the result of public deliberation", "the decision or determination of a legislative body , council , court of justice , etc", "a decree , edit , law , judgment , resolve , award", "a formal solemn writing , expressing that something has been done", "a performance of part of a play", "one of the principal divisions of a play or dramatic work in which a certain definite part of the action is completed"], "temperature": ["constitution", "state", "degree of any quality", "condition with respect to heat or cold , especially as indicated by the sensation produced , or by the thermometer or pyrometer", "degree of heat or cold", "the degree of heat of the body of a living being , especially of the human body"], "plaster": ["an external application of a consistency harder than ointment , prepared for use by spreading it on linen , leather , silk , or other material", "a composition of lime , water , and sand , with or without hair as a bond , for coating walls , ceilings , and partitions of houses", "calcined gypsum used as a fertilizer"], "resemblance": ["the quality or state of resembling", "likeness", "similitude", "similarity", "that which resembles , or is similar", "a representation", "a likeness"], "feather": ["one of the peculiar dermal appendages , of several kinds , belonging to birds , as contour feathers , quills , and down", "the fringe of long hair on the legs of the setter and some other dogs"], "wholesale": ["sale of goods by the piece or large quantity , as distinguished from retail"], "straight": ["a hand of five cards in consecutive order as to value", "a sequence"], "negative": ["a proposition by which something is denied or forbidden", "an opposite or contradictory term or conception", "a word used in denial or refusal", "veto"], "quay": ["a mole , bank , or wharf , formed toward the sea , or at the side of a harbor , river , or other navigable water , for convenience in loading and unloading vessels"], "mouse": ["a knob made on a rope with spun yarn or parceling to prevent a running eye from slipping"], "camel": ["a large ruminant used in asia and africa for carrying burdens and for riding", "a water - tight structure ( as a large box or boxes ) used to assist a vessel in passing over a shoal or bar or in navigating shallow water"], "agony": ["violent contest or striving", "pain so extreme as to cause writhing or contortions of the body , similar to those made in the athletic contests in greece", "and hence , extreme pain of mind or body", "anguish", "paroxysm of grief", "paroxysm of joy", "keen emotion"], "register": ["a written account or entry", "an official or formal enumeration , description , or record", "a memorial record", "a list or roll", "a schedule", "a record containing a list and description of the merchant vessels belonging to a port or customs district", "a certificate issued by the collector of customs of a port or district to the owner of a vessel , containing the description of a vessel , its name , ownership , and other material facts"], "disturbance": ["an interruption of a state of peace or quiet", "derangement of the regular course of things", "disquiet", "disorder", "confusion of the mind", "agitation of the feelings", "perplexity", "uneasiness", "violent agitation in the body politic", "public commotion", "tumult"], "alliance": ["the state of being allied", "a union or connection of interests between families , states , parties , etc", "any union resembling that of families or states", "union by relationship in qualities", "affinity", "the persons or parties allied"], "editor": ["one who edits"], "height": ["the condition of being high", "elevated position", "the distance to which anything rises above its foot , above that on which in stands , above the earth , or above the level of the sea", "altitude", "the measure upward from a surface , as the floor or the ground , of an animal , especially of a man", "stature", "that which is elevated", "an eminence", "a hill or mountain"], "mutton": ["the flesh of a sheep"], "curiosity": ["disposition to inquire , investigate , or seek after knowledge", "a desire to gratify the mind with new information or objects of interest", "inquisitiveness", "that which is curious , or fitted to excite or reward attention"], "bat": ["a large stick", "a club", "specifically , a piece of wood with one end thicker or broader than the other , used in playing baseball , cricket , etc", "in badminton , tennis , and similar games , a racket", "batting", "same as tical n"], "infancy": ["the state or period of being an infant", "the first part of life", "early childhood", "the first age of anything", "the beginning or early period of existence", "the state or condition of one under age , or under the age of twenty - one years", "minority"], "heroism": ["the display of such qualities"], "gross": ["the main body", "the chief part , bulk , or mass", "the number of twelve dozen", "twelve times twelve"], "admiral": ["a naval officer of the highest rank", "a naval officer of high rank , of which there are different grades", "the most considerable ship of a fleet", "a handsome butterfly of europe and america"], "essence": ["the constituent elementary notions which constitute a complex notion , and must be enumerated to define it", "the real being , divested of all logical accidents", "that quality which constitutes or marks the true nature of anything", "distinctive character", "constituent substance"], "pillar": ["the general and popular term for a firm , upright , insulated support for a superstructure", "a pier , column , or post", "a column or shaft not supporting a superstructure as one erected for a monument or an ornament", "a supporter or mainstay"], "impression": ["the act of impressing , or the state of being impressed", "the communication of a stamp , mold , style , or character , by external force or by influence", "that which is impressed", "stamp", "mark", "indentation", "sensible result of an influence exerted from without", "influence or effect on the senses or the intellect hence , interest , concern"], "shoulder": ["the projection formed by the bones and muscles about that joint", "the upper part of the back", "that part of the human frame on which it is most easy to carry a heavy burden", "that which supports or sustains", "support"], "letter": ["one who lets or permits", "one who lets anything for hire", "a mark or character used as the representative of a sound , or of an articulation of the human organs of speech", "a first element of written language", "a written or printed communication", "a message expressed in intelligible characters on something adapted to conveyance , as paper , parchment , etc", "an epistle", "verbal expression", "literal statement or meaning", "exact signification or requirement"], "stool": ["a plant from which layers are propagated by bending its branches into the soil", "a single seat with three or four legs and without a back , made in various forms for various uses", "an evacuation", "a discharge from the bowels"], "liquor": ["any liquid substance , as water , milk , blood , sap , juice , or the like", "specifically , alcoholic or spirituous fluid , either distilled or fermented , as brandy , wine , whisky , beer , etc", "a solution of a medicinal substance in water"], "wind": ["the act of winding or turning", "a turn", "a bend", "a twist", "a winding", "air naturally in motion with any degree of velocity", "a current of air", "air artificially put in motion by any force or action", "breath modulated by the respiratory and vocal organs , or by an instrument"], "observer": ["one who observes , or pays attention to , anything", "one engaged in or trained to habits of close and exact observation", "one who keeps any law , custom , regulation , rite , etc", "one who conforms to anything in practice", "one who fulfills or performs"], "musician": ["one skilled in the art or science of music", "a skilled singer or performer on a musical instrument"], "judge": ["one who has skill , knowledge , or experience , sufficient to decide on the merits of a question , or on the quality or value of anything", "a connoisseur", "an expert", "a critic", "a person appointed to decide in a trial of skill , speed , etc", "an umpire"], "sack": ["a name formerly given to various dry spanish wines", "a bag for holding and carrying goods of any kind", "a receptacle made of some kind of pliable material , as cloth , leather , and the like", "a large pouch", "a measure of varying capacity , according to local usage and the substance", "now , an outer garment with sleeves , worn by women", "the pillage or plunder , as of a town or city", "the storm and plunder of a town", "devastation", "ravage"], "mere": ["a pool or lake", "a boundary"], "bill": ["a beak , as of a bird , or sometimes of a turtle or other animal", "the bell , or boom , of the bittern", "a cutting instrument , with hook - shaped point , and fitted with a handle", "a weapon of infantry , in the 14th and 15th centuries", "a declaration made in writing , stating some wrong the complainant has suffered from the defendant , or a fault committed by some person against a law", "a form or draft of a law , presented to a legislature for enactment", "a proposed or projected law"], "calling": ["the act of one who calls", "a summoning or convocation , as of parliament", "a divine summons or invitation", "the state of being divinely called"], "seaman": ["one whose occupation is to assist in the management of ships at sea", "a mariner", "a sailor"], "extent": ["space or degree to which a thing is extended", "superficies", "compass", "bulk", "size", "length", "degree", "measure", "proportion", "a peculiar species of execution upon debts due to the crown , under which the lands and goods of the debtor may be seized to secure payment"], "limitation": ["the act of limiting", "the state or condition of being limited", "that which limits", "a restriction", "a qualification", "a restraining condition , defining circumstance , or qualifying conception", "a certain precinct within which friars were allowed to beg , or exercise their functions", "the time during which they were permitted to exercise their functions in such a district"], "post": ["a piece of timber , metal , or other solid substance , fixed , or to be fixed , firmly in an upright position , especially when intended as a stay or support to something else", "a pillar", "a station , or one of a series of stations , established for the refreshment and accommodation of travelers on some recognized route", "a military station", "the place at which a soldier or a body of troops is stationed", "the troops at such a station", "the piece of ground to which a sentinel ' s walk is limited"], "lower": ["cloudiness", "gloominess", "sullenness"], "sex": ["the distinguishing peculiarity of male or female in both animals and plants", "the physical difference between male and female", "the assemblage of properties or qualities by which male is distinguished from female", "one of the two divisions of organic beings formed on the distinction of male and female", "the capability in plants of fertilizing or of being fertilized"], "limb": ["a part of a tree which extends from the trunk and separates into branches and twigs", "a large branch", "an arm or a leg of a human being", "a leg , arm , or wing of an animal", "a thing or person regarded as a part or member of , or attachment to , something else", "a border or edge , in certain special uses", "blade", "the border or edge of the disk of a heavenly body , especially of the sun and moon"], "skeleton": ["the bony and cartilaginous framework which supports the soft parts of a vertebrate animal", "the more or less firm or hardened framework of an invertebrate animal", "a very thin or lean person"], "china": ["a country in eastern asia"], "skin": ["the external membranous integument of an animal", "the hide of an animal , separated from the body , whether green , dry , or tanned", "that of a small animal as a calf sheep or goat"], "ham": ["the region back of the knee joint", "the popliteal space", "the hock", "the thigh of any animal", "the thigh of a hog cured by salting and smoking"], "priesthood": ["the office or character of a priest", "the priestly function", "priests , taken collectively", "the order of men set apart for sacred offices", "the order of priests"], "drama": ["a series of real events invested with a dramatic unity and interest", "dramatic composition and the literature pertaining to or illustrating it", "dramatic literature"], "scripture": ["anything written", "a writing", "a document", "an inscription", "the books of the old and the new testament , or of either of them", "the bible", "a passage from the bible", "a text"], "hall": ["a building or room of considerable size and stateliness , used for public purposes", "a vestibule , entrance room , etc"], "corporal": ["a noncommissioned officer , next below a sergeant", "a fine linen cloth , on which the sacred elements are consecrated in the eucharist , or with which they are covered", "a communion cloth"], "wrist": ["the joint , or the region of the joint , between the hand and the arm", "the carpus", "a stud or pin which forms a journal"], "hazard": ["a game of chance played with dice", "the uncertain result of throwing a die", "a fortuitous event", "chance", "accident", "casualty", "risk", "danger", "peril"], "red": ["the color of blood , or of that part of the spectrum farthest from violet , or a tint resembling these", "the menses"], "information": ["the act of informing , or communicating knowledge or intelligence", "any fact or set of facts , knowledge , news , or advice , whether communicated by others or obtained by personal study and investigation", "any datum that reduces uncertainty about the state of any part of the world", "intelligence", "knowledge derived from reading , observation , or instruction"], "exaltation": ["the act of exalting or raising high", "the state of being exalted", "elevation"], "scaffold": ["a temporary structure of timber , boards , etc", "specifically , a stage or elevated platform for the execution of a criminal"], "solitude": ["state of being alone , or withdrawn from society", "a lonely life", "loneliness", "destitution of company", "seclusion", "solitary or lonely place", "a desert or wilderness"], "grant": ["the act of granting", "a bestowing or conferring", "concession", "allowance", "permission", "the yielding or admission of something in dispute", "the thing or property granted", "a gift", "a boon"], "relative": ["one who , or that which , relates to , or is considered in its relation to , something else", "one of two object or term", "one of two objects directly connected by any relation", "a person connected by blood or affinity", "strictly , one allied by blood", "a relation", "a word which relates to , or represents , another word or phrase , called its antecedent"], "corner": ["the point where two converging lines meet", "an angle , either external or internal", "the space in the angle between converging lines or walls which meet in a point", "an edge or extremity", "the part farthest from the center", "any quarter or part"], "shallow": ["a place in a body of water where the water is not deep", "a shoal", "a flat", "a shelf"], "leading": ["the act of guiding , directing , governing , or enticing", "guidance"], "business": ["constant employment", "regular occupation", "any particular occupation or employment engaged in for livelihood or gain , as agriculture , trade , art , or a profession", "financial dealings", "buying and selling", "traffic in general", "mercantile transactions"], "trader": ["one engaged in trade or commerce", "one who makes a business of buying and selling or of barter", "a merchant", "a trafficker", "a vessel engaged in the coasting or foreign trade"], "calculation": ["the act or process , or the result , of calculating", "computation", "reckoning , estimate", "an expectation based on circumstances"], "license": ["authority or liberty given to do or forbear any act", "a formal permission from the proper authorities to perform certain acts or to carry on a certain business which without such permission would be illegal", "a grant of permission", "the document granting such permission", "excess of liberty", "disregard of law or propriety"], "drink": ["liquid to be swallowed", "specifically , intoxicating liquor"], "historian": ["a writer of history", "a chronicler", "one versed or well informed in history"], "policeman": ["a member of a body of police", "a constable"], "story": ["a set of rooms on the same floor or level", "a floor , or the space between two floors", "a narration or recital of that which has occurred", "a description of past events", "a history", "a statement", "a record", "the relation of an incident or minor event", "a short narrative", "a tale", "a fictitious narrative less elaborate than a novel", "a short romance", "a euphemism or child ' s word for \u201c a lie", "\u201d a fib"], "curse": ["an invocation of , or prayer for , harm or injury", "malediction", "subjection to , or sentence of , divine condemnation", "the cause of great harm , evil , or misfortune", "that which brings evil or severe affliction", "torment"], "shrug": ["a gesture consisting of drawing up the shoulders , -- a motion usually expressing doubt , indifference , or dislike"], "start": ["the act of starting", "a sudden spring , leap , or motion , caused by surprise , fear , pain , or the like", "any sudden motion , or beginning of motion", "a convulsive motion , twitch , or spasm", "a spasmodic effort", "a sudden , unexpected movement", "a sudden and capricious impulse", "a sally", "a tail , or anything projecting like a tail", "the curved or inclined front and bottom of a water - wheel bucket", "the arm , or lever , of a gin , drawn around by a horse"], "weight": ["the quality of being heavy", "that property of bodies by which they tend toward the center of the earth", "the quantity of heaviness", "comparative tendency to the center of the earth", "the quantity of matter as estimated by the balance , or expressed numerically with reference to some standard unit", "pressure", "burden"], "papa": ["a child ' s word for father", "a parish priest in the greek church"], "darkness": ["the absence of light", "blackness", "obscurity", "gloom", "a state of privacy", "secrecy", "a state of ignorance or error , especially on moral or religious subjects", "wickedness", "impurity"], "entrance": ["the act of entering or going into", "ingress", "the act of taking possession as of property or of office", "liberty , power , or permission to enter", "the passage , door , or gate , for entering"], "insurrection": ["a rising against civil or political authority , or the established government", "open and active opposition to the execution of law in a city or state"], "everlasting": ["eternal duration , past or future", "eternity", "with the definite article ) the eternal being", "god", "a plant whose flowers may be dried without losing their form or color ,"], "disdain": ["a feeling of contempt and aversion", "the regarding anything as unworthy of or beneath one", "scorn"], "timber": ["being in some cases forty skins , in others one hundred and twenty", "the crest on a coat of arms", "that sort of wood which is proper for buildings or for tools , utensils , furniture , carriages , fences , ships , and the like", "the body , stem , or trunk of a tree", "material for any structure"], "temple": ["the space , on either side of the head , back of the eye and forehead , above the zygomatic arch and in front of the ear", "one of the side bars of a pair of spectacles , jointed to the bows , and passing one on either side of the head to hold the spectacles in place", "a place or edifice dedicated to the worship of some deity", "among christians an edifice erected as a place of public worship", "a church"], "locality": ["the state , or condition , of belonging to a definite place , or of being contained within definite limits", "position", "situation", "a place", "a spot", "a geographical place or situation as of a mineral or plant", "limitation to a county , district , or place"], "twin": ["one of two produced at a birth , especially by an animal that ordinarily brings forth but one at a birth", "a sign and constellation of the zodiac", "gemini", "a person or thing that closely resembles another"], "scar": ["a mark left by a previous injury", "a blemish", "a disfigurement", "a mark left upon a stem or branch by the fall of a leaf , leaflet , or frond , or upon a seed by the separation of its support", "an isolated or protruding rock", "a steep , rocky eminence", "a bare place on the side of a mountain or steep bank of earth"], "screen": ["anything that separates or cuts off inconvenience , injury , or danger", "that which shelters or conceals from view", "a shield or protection", "a dwarf wall or partition carried up to a certain height for separation and protection , as in a church , to separate the aisle from the choir , or the like", "a surface , as that afforded by a curtain , sheet , wall , etc"], "consultation": ["the act of consulting or conferring", "deliberation of two or more persons on some matter , with a view to a decision"], "spread": ["extent", "compass", "expansion of parts", "a cloth used as a cover for a table or a bed"], "nationality": ["the quality of being national , or strongly attached to one ' s own nation", "patriotism", "the sum of the qualities which distinguish a nation", "national character", "a race or people , as determined by common language and character , and not by political bias or divisions", "a nation"], "perusal": ["the act of reading , especially of reading through or with care"], "offer": ["a proffer", "a first advance", "that which is offered or brought forward", "a proposal to be accepted or rejected", "a sum offered", "a bid", "attempt", "endeavor", "essay"], "incense": ["the perfume or odors exhaled from spices and gums when burned in celebrating religious rites or as an offering to some deity", "the materials used for the purpose of producing a perfume when burned , as fragrant gums , spices , frankincense , etc", "used figuratively"], "brake": ["a thicket", "a place overgrown with shrubs and brambles , with undergrowth and ferns , or with canes", "an instrument or machine to break or bruise the woody part of flax or hemp so that it may be separated from the fiber", "an extended handle by means of which a number of men can unite in working a pump , as in a fire engine", "a baker ' s kneading though"], "reconciliation": ["the act of reconciling , or the state of being reconciled", "restoration to harmony", "renewal of friendship", "reduction to congruence or consistency", "removal of inconsistency", "harmony"], "bowing": ["the act or art of managing the bow in playing on stringed instruments"], "muzzle": ["the projecting mouth and nose of a quadruped , as of a horse", "a snout", "the mouth of a thing", "the end for entrance or discharge", "a fastening or covering ( as a band or cage ) for the mouth of an animal , to prevent eating or vicious biting"], "small": ["smallclothes", "same as little go"], "key": ["an instrument by means of which the bolt of a lock is shot or drawn", "usually , a removable metal instrument fitted to the mechanism of a particular lock and operated by turning in its place", "one of a set of small movable parts on an instrument or machine which , by being depressed , serves as the means of operating it", "the complete set of keys is usually called the keyboard", "the keys may operate parts of the instrument by a mechanical action , as on a piano , or by closing an electrical circuit , as on a computer keyboard"], "willingness": ["the quality or state of being willing", "free choice or consent of the will", "freedom from reluctance", "readiness of the mind to do or forbear"], "stillness": ["the quality or state of being still", "quietness", "silence", "calmness", "inactivity", "habitual silence or quiet", "taciturnity"], "cavern": ["a large , deep , hollow place in the earth", "a large cave"], "film": ["a thin skin", "a pellicle", "a membranous covering , causing opacity", "any thin layer covering a surface", "a slender thread , as that of a cobweb"], "manifest": ["a list or invoice of a ship ' s cargo , containing a description by marks , numbers , etc"], "election": ["the act of choosing", "choice", "selection", "power of choosing", "free will", "liberty to choose or act"], "image": ["an imitation , representation , or similitude of any person , thing , or act , sculptured , drawn , painted , or otherwise made perceptible to the sight", "a visible presentation", "a copy", "a likeness", "an effigy", "a picture", "a semblance", "the likeness of anything to which worship is paid", "an idol", "show", "appearance", "cast"], "meridian": ["midday", "noon", "the highest point , as of success , prosperity , or the like", "culmination", "a great circle of the sphere passing through the poles of the heavens and the zenith of a given place"], "boil": ["act or state of boiling"], "royalty": ["the state of being royal", "the condition or quality of a royal person", "kingly office", "sovereignty", "the person of a king or sovereign", "majesty", "spirit of regal authority"], "canon": ["a law or rule", "a law , or rule of doctrine or discipline , enacted by a council and confirmed by the pope or the sovereign", "a decision , regulation , code , or constitution made by ecclesiastical authority", "the bible", "any one of the canonical scriptures"], "monument": ["something which stands , or remains , to keep in remembrance what is past", "a memorial", "a building , pillar , stone , or the like , erected to preserve the remembrance of a person , event , action , etc", "a stone or other permanent object , serving to indicate a limit or to mark a boundary"], "ball": ["any round or roundish body or mass", "a sphere or globe", "a spherical body of any substance or size used to play with , as by throwing , knocking , kicking , etc", "a social assembly for the purpose of dancing", "a very enjoyable time"], "despatch": ["same as dispatch"], "scoundrel": ["a mean , worthless fellow", "a rascal", "a villain", "a man without honor or virtue"], "pension": ["a stated allowance to a person in consideration of past services", "payment made to one retired from service , on account of age , disability , or other cause", "a regular stipend paid by a government to retired public officers disabled soldiers the families of soldiers killed in service or to meritorious authors or the like", "a certain sum of money paid to a clergyman in lieu of tithes", "a boarding house or boarding school in france , belgium , switzerland , etc"], "mistake": ["an apprehending wrongly", "a misconception", "a misunderstanding", "a fault in opinion or judgment", "an unintentional error of conduct"], "diet": ["course of living or nourishment", "what is eaten and drunk habitually", "food", "victuals", "fare", "a course of food selected with reference to a particular state of health", "prescribed allowance of food", "regimen prescribed", "a legislative or administrative assembly in germany , poland , and some other countries of europe", "a deliberative convention", "a council", "any of various national or local assemblies"], "discourse": ["conversation", "talk", "the art and manner of speaking and conversing", "consecutive speech , either written or unwritten , on a given line of thought", "speech", "treatise", "dissertation", "sermon , etc"], "beauty": ["a particular grace , feature , ornament , or excellence", "anything beautiful", "a beautiful person , especially a beautiful woman"], "sting": ["any sharp organ of offense and defense , especially when connected with a poison gland , and adapted to inflict a wound by piercing", "anything that gives acute pain , bodily or mental"], "settlement": ["establishment in life , in business , condition , etc", "act of planting , as a colony", "colonization", "the act or process of adjusting or determining", "composure of doubts or differences", "pacification", "liquidation of accounts", "arrangement", "adjustment"], "publisher": ["one who publishes"], "want": ["the state of not having", "the condition of being without anything", "absence or scarcity of what is needed or desired", "deficiency", "lack", "specifically , absence or lack of necessaries", "destitution", "poverty", "penury", "indigence", "need", "that which is needed or desired", "a thing of which the loss is felt", "what is not possessed , and is necessary for use or pleasure"], "venture": ["an undertaking of chance or danger", "a hazard", "a risk", "a speculation", "an event that is not , or can not be , foreseen", "an accident", "chance", "hap", "contingency", "luck", "the thing put to hazard", "a stake", "a risk", "something sent to sea in trade"], "money": ["a piece of metal , as gold , silver , copper , etc", "any number of such pieces", "coin", "any written or stamped promise , certificate , or order , as a government note , a bank note , a certificate of deposit , etc", "in a comprehensive sense , any currency usually and lawfully employed in buying and selling", "any article used as a medium of payment in financial transactions , such as checks drawn on checking accounts"], "portion": ["that which is divided off or separated , as a part from a whole", "a separated part of anything", "a part considered by itself , though not actually cut off or separated from the whole", "a part assigned", "allotment", "share", "fate"], "fund": ["an aggregation or deposit of resources from which supplies are or may be drawn for carrying on any work , or for maintaining existence", "a stock or capital", "a sum of money appropriated as the foundation of some commercial or other operation undertaken with a view to profit", "that reserve by means of which expenses and credit are supported", "the stock of a national debt", "public securities", "evidences ( stocks or bonds ) of money lent to government , for which interest is paid at prescribed intervals"], "bathing": ["act of taking a bath or baths"], "lease": ["the temporary transfer of a possession to another person in return for a fee or other valuable consideration paid for the transfer", "the contract for such letting"], "spade": ["a hart or stag three years old", "a castrated man or beast", "an implement for digging or cutting the ground , consisting usually of an oblong and nearly rectangular blade of iron , with a handle like that of a shovel"], "worry": ["a state of undue solicitude", "a state of disturbance from care and anxiety", "vexation", "anxiety", "fret"], "magnitude": ["extent of dimensions", "size", "that which has one or more of the three dimensions , length , breadth , and thickness", "anything of which greater or less can be predicated , as time , weight , force , and the like"], "worker": ["one who , or that which , works", "a laborer", "a performer", "one of the neuter , or sterile , individuals of the social ants , bees , and white ants"], "join": ["the line joining two points", "the point common to two intersecting lines", "the place or part where objects have been joined", "a joint", "a seam", "the combining of multiple tables to answer a query in a relational database system"], "blood": ["the fluid which circulates in the principal vascular system of animals , carrying nourishment to all parts of the body , and bringing away waste products to be excreted", "relationship by descent from a common ancestor", "consanguinity", "kinship", "descent", "lineage", "honorable birth", "the highest royal lineage"], "scourge": ["a lash", "a strap or cord", "a lash used to inflict pain or punishment", "an instrument of punishment or discipline", "a whip", "a means of inflicting punishment vengeance or suffering", "an infliction of affliction", "a punishment"], "imitation": ["the act of imitating", "that which is made or produced as a copy", "that which is made to resemble something else , whether for laudable or for fraudulent purposes", "likeness", "resemblance", "one of the principal means of securing unity and consistency in polyphonic composition"], "kill": ["a channel or arm of the sea", "a river", "a stream"], "sweetheart": ["a lover of mistress"], "tissue": ["a woven fabric", "a fine transparent silk stuff , used for veils , etc", "specifically , cloth interwoven with gold or silver threads , or embossed with figures", "a texture"], "inference": ["the act or process of inferring by deduction or induction", "that which inferred", "a truth or proposition drawn from another which is admitted or supposed to be true", "a conclusion", "a deduction"], "sublime": ["a grand or lofty style in speaking or writing", "a style that expresses lofty conceptions", "that which is grand in nature or art , as distinguished from the merely beautiful"], "intensity": ["the state or quality of being intense", "intenseness", "extreme degree", "the amount or degree of energy with which a force operates or a cause acts", "effectiveness , as estimated by results produced", "the magnitude of a distributed force , as pressure , stress , weight , etc"], "mathematics": ["that science , or class of sciences , which treats of the exact relations existing between quantities or magnitudes , and of the methods by which , in accordance with these relations , quantities sought are deducible from other quantities known or supposed", "the science of spatial and quantitative relations"], "stock": ["the stem , or main body , of a tree or plant", "the fixed , strong , firm part", "the trunk", "the stem or branch in which a graft is inserted", "a block of wood", "something fixed and solid", "a pillar", "a firm support", "a post"], "connexion": ["connection"], "manifold": ["the third stomach of a ruminant animal"], "soldier": ["one who is engaged in military service as an officer or a private", "one who serves in an army", "one of an organized body of combatants", "a private in military service as distinguished from an officer", "a brave warrior", "a man of military experience and skill , or a man of distinguished valor"], "skill": ["the familiar knowledge of any art or science , united with readiness and dexterity in execution or performance , or in the application of the art or science to practical purposes", "power to discern and execute", "ability to perceive and perform", "expertness", "aptitude"], "food": ["what is fed upon", "that which goes to support life by being received within , and assimilated by , the organism of an animal or a plant", "nutriment", "aliment", "what is eaten by animals for nourishment", "anything that instructs the intellect , excites the feelings , or molds habits of character", "that which nourishes"], "flesh": ["the aggregate of the muscles , fat , and other tissues which cover the framework of bones in man and other animals", "the muscles", "animal food , in distinction from vegetable", "meat", "the body of beasts and birds used as food as distinguished from fish", "the human body , as distinguished from the soul", "the corporeal person"], "vegetation": ["vegetable growth", "the sum of vegetable life", "vegetables or plants in general", "an exuberant morbid outgrowth upon any part , especially upon the valves of the heart"], "chivalry": ["illustrious warriors , collectively", "cavalry", "the dignity or system of knighthood", "the spirit , usages , or manners of knighthood", "the qualifications or character of knights , as valor , dexterity in arms , courtesy , etc"], "orchard": ["an inclosure containing fruit trees", "the fruit trees collectively"], "accommodation": ["the act of fitting or adapting , or the state of being fitted or adapted", "adaptation", "adjustment", "willingness to accommodate", "whatever supplies a want or affords ease , refreshment , or convenience", "anything furnished which is desired or needful"], "caravan": ["a large , covered wagon , or a train of such wagons , for conveying wild beasts , etc", "an itinerant show , as of wild beasts", "a covered vehicle for carrying passengers or for moving furniture , etc"], "prospect": ["view", "scene", "outlook", "a picturesque or widely extended view", "a landscape", "a sketch of a landscape", "relative position of the front of a building or other structure", "face", "relative aspect"], "sincerity": ["the quality or state of being sincere", "honesty of mind or intention", "freedom from simulation , hypocrisy , disguise , or false pretense"], "sterling": ["same as starling , 3", "any english coin of standard value", "coined money", "a certain standard of quality or value for money"], "jaw": ["one of the bones , usually bearing teeth , which form the framework of the mouth", "also the bone itself with the teeth and covering", "in the plural , the mouth"], "experience": ["personal and direct impressions as contrasted with description or fancies", "personal acquaintance", "actual enjoyment or suffering", "an act of knowledge , one or more , by which single facts or general truths are ascertained", "experimental or inductive knowledge", "implying skill facility or practical wisdom gained by personal knowledge feeling or action"], "precipitate": ["an insoluble substance separated from a solution in a concrete state by the action of some reagent added to the solution , or of some force , such as heat or cold", "atmospheric moisture condensed as rain or snow , etc", "same as precipitation { 5"], "trail": ["a track left by man or beast", "a track followed by the hunter", "a scent on the ground by the animal pursued", "a footpath or road track through a wilderness or wild region", "anything drawn out to a length"], "fertility": ["the state or quality of being fertile or fruitful", "fruitfulness", "productiveness", "fecundity", "richness", "abundance of resources", "fertile invention", "quickness", "readiness"], "crimson": ["a deep red color tinged with blue", "red color in general"], "creed": ["a definite summary of what is believed", "a summary of the articles of christian faith", "a confession of faith for public use", "one which is brief and comprehensive", "any summary of principles or opinions professed or adhered to"], "rescue": ["the act of rescuing", "deliverance from restraint , violence , or danger", "liberation", "the forcible liberation of a person from an arrest or imprisonment"], "hold": ["the whole interior portion of a vessel below the lower deck , in which the cargo is stowed", "the act of holding , as in or with the hands or arms", "the manner of holding , whether firm or loose", "seizure", "grasp", "clasp", "grip", "possession", "the authority or ground to take or keep", "claim", "binding power and influence"], "militia": ["in the widest sense , the whole military force of a nation , including both those engaged in military service as a business , and those competent and available for such service"], "fear": ["a painful emotion or passion excited by the expectation of evil , or the apprehension of impending danger", "apprehension", "anxiety", "solicitude", "alarm", "dread", "apprehension of incurring , or solicitude to avoid , god ' s wrath", "the trembling and awful reverence felt toward the supreme being", "respectful reverence for men of authority or worth"], "illness": ["disease", "indisposition", "malady", "disorder of health", "sickness", "wrong moral conduct", "wickedness"], "bureau": ["iginally , a desk writing table with drawers f papers", "an office where business requiring writing is transacted", "the body of officials in a department who labor under the direction of a chief"], "quotation": ["that which is quoted or cited", "the naming or publishing of the current price of stocks , bonds , or any commodity", "the price named"], "statesman": ["a man versed in public affairs and in the principles and art of government", "one eminent for political abilities", "one occupied with the affairs of government , and influential in shaping its policy"], "piety": ["veneration or reverence of the supreme being , and love of his character", "loving obedience to the will of god , and earnest devotion to his service", "duty", "filial reverence and devotion"], "launch": ["the movement of a vessel from land into the water", "the sliding on ways from the stocks on which it is built", "the boat of the largest size belonging to a ship of war", "an open boat of any size driven by steam naphtha electricity or the like"], "potent": ["one of the furs", "a surface composed of patches which are supposed to represent crutch heads", "they are always alternately argent and azure , unless otherwise specially mentioned"], "lightning": ["a discharge of atmospheric electricity , accompanied by a vivid flash of light , commonly from one cloud to another , sometimes from a cloud to the earth"], "tread": ["a step or stepping", "pressure with the foot", "a footstep", "manner or style of stepping", "action", "gait", "the act of copulation in birds"], "army": ["a body of persons organized for the advancement of a cause", "a great number", "a vast multitude", "a host"], "authority": ["legal or rightful power", "a right to command or to act", "power exercised buy a person in virtue of his office or trust", "dominion", "jurisdiction", "authorization", "the power derived from opinion , respect , or esteem", "influence of character , office , or station , or mental or moral superiority , and the like", "testimony", "witness"], "roast": ["that which is roasted", "a piece of meat which has been roasted , or is suitable for being roasted"], "vault": ["an arched structure of masonry , forming a ceiling or canopy", "an arched apartment", "a subterranean room used for storing articles for a prison for interment or the like", "a cell", "a cellar", "the canopy of heaven", "the sky"], "transcription": ["a copy", "a transcript", "an arrangement of a composition for some other instrument or voice than that for which it was originally written , as the translating of a song , a vocal or instrumental quartet , or even an orchestral work , into a piece for the piano", "an adaptation", "an arrangement"], "status": ["state", "condition", "position of affairs"], "ale": ["an intoxicating liquor made from an infusion of malt by fermentation and the addition of a bitter , usually hops", "a festival in english country places , so called from the liquor drunk"], "cook": ["one whose occupation is to prepare food for the table", "a fish , the european striped wrasse"], "bay": ["an inlet of the sea , usually smaller than a gulf , but of the same general character", "a small body of water set off from the main body", "as a compartment containing water for a wheel", "the portion of a canal just outside of the gates of a lock , etc", "the laurel tree", "a state of being obliged to face an antagonist or a difficulty , when escape has become impossible", "a bank or dam to keep back water"], "angel": ["a spiritual , celestial being , superior to man in power and intelligence", "one of a class of \u201c fallen angels", "\u201d an evil spirit", "attendant spirit", "genius", "demon"], "rock": ["a distaff used in spinning", "the staff or frame about which flax is arranged , and from which the thread is drawn in spinning", "a large concreted mass of stony material", "a large fixed stone or crag", "any natural deposit forming a part of the earth ' s crust , whether consolidated or not , including sand , earth , clay , etc", "a defense", "a support", "a refuge"], "distress": ["extreme pain or suffering", "anguish of body or mind", "that which occasions suffering", "painful situation", "misfortune", "affliction", "misery", "a state of danger or necessity"], "buggy": ["a light one horse two - wheeled vehicle", "a light , four - wheeled vehicle , usually with one seat , and with or without a calash top"], "animation": ["the act of animating , or giving life or spirit", "the state of being animate or alive", "the state of being lively , brisk , or full of spirit and vigor", "vivacity"], "republic": ["a state in which the sovereign power resides in the whole body of the people , and is exercised by representatives elected by them", "a commonwealth"], "mystic": ["one given to mysticism", "one who holds mystical views , interpretations , etc", "in ecclesiastical history one who professed mysticism"], "robber": ["one who robs", "in law , one who feloniously takes goods or money from the person of another by violence or by putting him in fear"], "accession": ["a coming to", "increase by something added", "that which is added", "augmentation from without", "a mode of acquiring property , by which the owner of a corporeal substance which receives an addition by growth , or by labor , has a right to the part or thing added , or the improvement ( provided the thing is not changed into a different species )"], "demand": ["the act of demanding", "an asking with authority", "a peremptory urging of a claim", "a claiming or challenging as due", "requisition", "earnest inquiry", "question", "query", "a diligent seeking or search", "manifested want", "desire to possess", "request"], "city": ["a large town", "a corporate town", "in great britain , a town corporate , which is or has been the seat of a bishop , or the capital of his see"], "grating": ["a partition , covering , or frame of parallel or cross bars", "a latticework resembling a window grate", "a system of close equidistant parallel lines or bars , especially lines ruled on a polished surface , used for producing spectra by diffraction", "the strong wooden lattice used to cover a hatch , admitting light and air", "a movable lattice used for the flooring of boats", "a harsh sound caused by attrition"], "chain": ["a series of links or rings , usually of metal , connected , or fitted into one another , used for various purposes , as of support , of restraint , of ornament , of the exertion and transmission of mechanical power , etc", "a bond", "a series of things linked together", "a series of things connected and following each other in succession"], "extravagant": ["one who is confined to no general rule"], "stage": ["an elevated platform on which an orator may speak , a play be performed , an exhibition be presented , or the like", "a floor elevated for the convenience of mechanical work , or the like", "a scaffold", "a staging", "a platform , often floating , serving as a kind of wharf"], "format": ["the shape and size of a book or other printed publication", "its external form", "the arrangement of the parts of a printed page , such as text and graphics"], "beat": ["a stroke", "a blow", "a recurring stroke", "a throb", "a pulsation", "the rise or fall of the hand or foot , marking the divisions of time", "a division of the measure so marked", "one that beats , or surpasses , another or others", "the act of obtaining and publishing a piece of news by a newspaper before its competitors", "the news itself", "those so engaged collectively"], "witness": ["attestation of a fact or an event", "testimony", "that which furnishes evidence or proof", "one who is cognizant"], "domestic": ["one who lives in the family of an other , as hired household assistant", "a house servant", "articles of home manufacture , especially cotton goods"], "personage": ["form , appearance , or belongings of a person", "the external appearance , stature , figure , air , and the like , of a person", "character assumed or represented", "a notable or distinguished person", "a conspicuous or peculiar character"], "gossip": ["a sponsor", "a godfather or a godmother", "one who runs house to house , tattling and telling news", "an idle tattler", "groundless rumor"], "meadow": ["a tract of low or level land producing grass which is mown for hay", "any field on which grass is grown for hay"], "crisis": ["the point of time when it is to be decided whether any affair or course of action must go on , or be modified or terminate", "the decisive moment", "the turning point", "that change in a disease which indicates whether the result is to be recovery or death", "sometimes , also , a striking change of symptoms attended by an outward manifestation , as by an eruption or sweat"], "humiliation": ["the act of humiliating or humbling", "abasement of pride", "mortification"], "tenor": ["a state of holding on in a continuous course", "manner of continuity", "constant mode", "general tendency", "course", "career", "that course of thought which holds on through a discourse", "the general drift or course of thought", "purport", "intent", "meaning", "understanding", "stamp", "character", "nature"], "lap": ["the loose part of a coat", "the lower part of a garment that plays loosely", "a skirt", "an apron", "an edge", "a border", "a hem , as of cloth", "the part of the clothing that lies on the knees or thighs when one sits down", "that part of the person thus covered", "figuratively , a place of rearing and fostering", "the act of lapping with , or as with , the tongue", "the sound of lapping"], "succeeding": ["the act of one who , or that which , succeeds", "that which succeeds or follows after", "consequence"], "corn": ["a thickening of the epidermis at some point , especially on the toes , by friction or pressure", "a single seed of certain plants , as wheat , rye , barley , and maize", "a grain", "the various farinaceous grains of the cereal grasses used for food , as wheat , rye , barley , maize , oats", "a tall cereal plant bearing its seeds as large kernels in multiple rows on the surface of a hard cylindrical ear , the core of which ( the cob ) is not edible", "it is used for decoration , especially in the fall"], "reference": ["the act of referring , or the state of being referred", "that which refers to something", "a specific direction of the attention", "relation", "regard", "respect"], "property": ["that which is proper to anything", "a peculiar quality of a thing", "that which is inherent in a subject , or naturally essential to it", "an attribute", "an acquired or artificial quality", "that which is given by art , or bestowed by man", "the exclusive right of possessing , enjoying , and disposing of a thing", "ownership", "title"], "turning": ["the act of one who , or that which , turns", "a winding", "a bending course", "a flexure", "a meander", "the place of a turn", "an angle or corner , as of a road", "deviation from the way or proper course"], "grasp": ["a gripe or seizure of the hand", "reach of the arms", "the power of seizing and holding", "forcible possession", "hold"], "swim": ["the act of swimming", "a gliding motion , like that of one swimming", "the sound , or air bladder , of a fish", "a part of a stream much frequented by fish"], "foam": ["the white substance , consisting of an aggregation of bubbles , which is formed on the surface of liquids , or in the mouth of an animal , by violent agitation or fermentation", "froth", "spume", "scum"], "ready": ["cash"], "function": ["the act of executing or performing any duty , office , or calling", "performance", "the appropriate action of any special organ or part of an animal or vegetable organism", "the natural or assigned action of any power or faculty , as of the soul , or of the intellect", "the exertion of an energy of some determinate kind"], "amusement": ["the state of being amused", "pleasurable excitement", "that which amuses", "diversion"], "piano": ["a well - known musical instrument somewhat resembling the harpsichord , and consisting of a series of wires of graduated length , thickness , and tension , struck by hammers moved by keys"], "chat": ["light , familiar talk", "conversation", "gossip", "a twig , cone , or little branch", "small stones with ore"], "compliment": ["an expression , by word or act , of approbation , regard , confidence , civility , or admiration", "a flattering speech or attention", "a ceremonious greeting"], "discomfort": ["want of comfort", "uneasiness , mental or physical", "disturbance of peace", "pain", "distress", "sorrow"], "lead": ["one of the elements , a heavy , pliable , inelastic metal , having a bright , bluish color , but easily tarnished", "a thin strip of type metal , used to separate lines of type in printing", "the act of leading or conducting", "guidance", "direction", "precedence", "advance position", "the measure of precedence", "the act or right of playing first in a game or round", "the card suit , or piece , so played"], "get": ["offspring", "progeny"], "pathos": ["contagious warmth of feeling , action , or expression", "pathetic quality", "the quality or character of those emotions , traits , or experiences which are personal , and therefore restricted and evanescent", "transitory and idiosyncratic dispositions or feelings as distinguished from those which are universal and deep - seated in character", "suffering", "the enduring of active stress or affliction"], "thirst": ["a sensation of dryness in the throat associated with a craving for liquids , produced by deprivation of drink , or by some other cause ( as fear , excitement , etc", "the condition producing this sensation", "a want and eager desire after anything", "a craving or longing"], "esteem": ["estimation", "opinion of merit or value", "valuation", "reckoning", "price", "high estimation or value", "great regard", "favorable opinion , founded on supposed worth"], "forest": ["an extensive wood", "a large tract of land covered with trees", "in the united states , a wood of native growth , or a tract of woodland which has never been cultivated", "a large extent or precinct of country , generally waste and woody , belonging to the sovereign , set apart for the keeping of game for his use , not inclosed , but distinguished by certain limits , and protected by certain laws , courts , and officers of its own"], "brief": ["a short concise writing or letter", "a statement in few words", "an epitome", "an abridgment or concise statement of a client ' s case , made out for the instruction of counsel in a trial at law"], "perfection": ["the quality or state of being perfect or complete , so that nothing requisite is wanting", "entire development", "consummate culture , skill , or moral excellence", "the highest attainable state or degree of excellence", "maturity", "a quality , endowment , or acquirement completely excellent", "the divine attribute of complete excellence"], "island": ["a tract of land surrounded by water , and smaller than a continent"], "singer": ["one employed to singe cloth", "one who sings", "one whose profession is to sing"], "primary": ["that which stands first in order , rank , or importance", "a chief matter", "a caucus", "one of the large feathers on the distal joint of a bird ' s wing"], "wave": ["an advancing ridge or swell on the surface of a liquid , as of the sea , resulting from the oscillatory motion of the particles composing it when disturbed by any force their position of rest", "an undulation", "a vibration propagated from particle to particle through a body or elastic medium , as in the transmission of sound", "an assemblage of vibrating molecules in all phases of a vibration , with no phase repeated", "an undulation", "water", "a body of water"], "beam": ["any large piece of timber or iron long in proportion to its thickness , and prepared for use", "one of the principal horizontal timbers of a building or ship", "the width of a vessel"], "alien": ["a foreigner", "one owing allegiance , or belonging , to another country", "a foreign - born resident of a country in which he does not possess the privileges of a citizen", "one excluded from certain privileges"], "seventeenth": ["the next in order after the sixteenth", "one coming after sixteen others", "the quotient of a unit divided by seventeen", "one of seventeen equal parts or divisions of one whole", "an interval of two octaves and a third"], "ordeal": ["an ancient form of test to determine guilt or innocence , by appealing to a supernatural decision , -- once common in europe , and still practiced in the east and by savage tribes", "any severe trial , or test", "a painful experience"], "harp": ["a musical instrument consisting of a triangular frame furnished with strings and sometimes with pedals , held upright , and played with the fingers", "a constellation"], "quart": ["a measure of capacity , both in dry and in liquid measure", "the fourth part of a gallon", "the eighth part of a peck", "two pints", "in cards , four successive cards of the same suit"], "shrine": ["a case , box , or receptacle , especially one in which are deposited sacred relics , as the bones of a saint", "a place or object hallowed from its history or associations"], "steamer": ["a vessel propelled by steam", "a steamship or steamboat", "a steam fire engine", "a road locomotive for use on common roads , as in agricultural operations"], "capital": ["the head or uppermost member of a column , pilaster , etc", "the seat of government", "the chief city or town in a country", "a metropolis", "money , property , or stock employed in trade , manufactures , etc", "the sum invested or lent , as distinguished from the income or interest"], "voyage": ["a journey , in general", "but not chiefly limited to a passing by sea or water from one place , port , or country , to another", "a passing or journey by water to a distant place or country"], "greatness": ["the state , condition , or quality of being great"], "pride": ["a small european lamprey", "the quality or state of being proud", "inordinate self - esteem", "an unreasonable conceit of one ' s own superiority in talents , beauty , wealth , rank , etc", "a sense of one ' s own worth , and abhorrence of what is beneath or unworthy of one", "lofty self - respect", "noble self - esteem", "elevation of character", "dignified bearing", "proud delight", "proud or disdainful behavior or treatment", "insolence or arrogance of demeanor", "haughty bearing and conduct", "insolent exultation", "disdain"], "blindness": ["state or condition of being blind , literally or figuratively"], "ritual": ["a prescribed form of performing divine service in a particular church or communion", "the code of ceremonies observed by an organization", "a book containing the rites to be observed"], "craving": ["vehement or urgent desire", "longing for", "beseeching"], "game": ["sport of any kind", "jest , frolic", "a contest , physical or mental , according to certain rules , for amusement , recreation , or for winning a stake", "a single match at play", "a single contest"], "asylum": ["a sanctuary or place of refuge and protection , where criminals and debtors found shelter , and from which they could not be forcibly taken without sacrilege", "any place of retreat and security", "an institution for the protection or relief of some class of destitute , unfortunate , or afflicted persons"], "don": ["sir"], "hypothesis": ["a supposition", "a proposition or principle which is supposed or taken for granted , in order to draw a conclusion or inference for proof of the point in question", "something not proved , but assumed for the purpose of argument , or to account for a fact or an occurrence", "a tentative theory or supposition provisionally adopted to explain certain facts , and to guide in the investigation of others"], "mustache": ["that part of the beard which grows on the upper lip", "hair left growing above the mouth", "a west african monkey", "any conspicuous stripe of color on the side of the head , beneath the eye of a bird"], "strain": ["race", "stock", "generation", "descent", "family", "hereditary character , quality , or disposition", "rank", "a sort", "a violent effort", "an excessive and hurtful exertion or tension , as of the muscles", "the hurt or injury resulting", "a sprain", "a change of form or dimensions of a solid or liquid mass , produced by a stress", "a portion of music divided off by a double bar", "a complete musical period or sentence", "a movement , or any rounded subdivision of a movement"], "gallery": ["a long and narrow corridor , or place for walking", "a connecting passageway , as between one room and another", "a long hole or passage excavated by a boring or burrowing animal", "a room for the exhibition of works of art", "also a large or important collection of paintings sculptures etc", "a long and narrow platform attached to one or more sides of public hall or the interior of a church , and supported by brackets or columns"], "arena": ["the area in the central part of an amphitheater , in which the gladiators fought and other shows were exhibited", "any place of public contest or exertion", "any sphere of action", "\u201c sand \u201d or \u201c gravel \u201d in the kidneys"], "humanity": ["the quality of being human", "the peculiar nature of man , by which he is distinguished from other beings", "mankind collectively", "the human race", "the quality of being humane", "the kind feelings , dispositions , and sympathies of man", "a disposition to relieve persons or animals in distress and to treat all creatures with kindness and tenderness"], "pastoral": ["a poem describing the life and manners of shepherds", "a poem in which the speakers assume the character of shepherds", "a bucolic", "a cantata relating to rural life", "a composition for instruments characterized by simplicity and sweetness", "a lyrical composition the subject of which is taken from rural life", "a letter of a pastor to his charge", "specifically , a letter addressed by a bishop to his diocese"], "shower": ["one who shows or exhibits", "a fall or rain or hail of short duration", "sometimes , but rarely , a like fall of snow"], "panic": ["a sudden , overpowering fright", "a sudden and groundless fright", "terror inspired by a trifling cause or a misapprehension of danger", "by extension : a sudden widespread fright or apprehension concerning financial affairs"], "acknowledgment": ["the act of acknowledging", "admission", "avowal", "owning", "confession", "the act of owning or recognizing in a particular character or relationship", "recognition as regards the existence , authority , truth , or genuineness", "a statement acknowledging something or someone", "the owning of a benefit received", "courteous recognition", "the state or quality of being recognized or acknowledged", "an expression of thanks"], "profound": ["the deep", "the sea", "the ocean", "an abyss"], "care": ["a burdensome sense of responsibility", "trouble caused by onerous duties", "anxiety", "concern", "solicitude", "charge , oversight , or management , implying responsibility for safety and prosperity", "attention or heed", "caution", "regard", "watchfulness"], "double": ["twice as much", "twice the number , sum , quantity , length , value , and the like", "among compositors , a doublet ( see doublet , 2", "that which is doubled over or together", "a doubling", "a plait", "a fold"], "fix": ["predicament", "dilemma"], "fraud": ["deception deliberately practiced with a view to gaining an unlawful or unfair advantage", "artifice by which the right or interest of another is injured", "injurious stratagem", "deceit", "trick", "an intentional perversion of truth for the purpose of obtaining some valuable thing or promise from another"], "shame": ["a painful sensation excited by a consciousness of guilt or impropriety , or of having done something which injures reputation , or of the exposure of that which nature or modesty prompts us to conceal", "reproach incurred or suffered", "dishonor", "ignominy", "derision", "contempt", "disgrace"], "three": ["the number greater by a unit than two"], "prose": ["the ordinary language of men in speaking or writing", "language not cast in poetical measure or rhythm", "dull and commonplace discourse", "a hymn with no regular meter , sometimes introduced into the mass"], "patience": ["the state or quality of being patient", "the power of suffering with fortitude", "forbearance", "constancy in labor or application", "perseverance"], "steel": ["a weapon , as a sword , dagger , etc"], "opposition": ["the act of opposing", "an attempt to check , restrain , or defeat", "resistance", "the state of being placed over against", "situation so as to front something else", "repugnance", "contrariety of sentiment , interest , or purpose", "antipathy"], "rise": ["the act of rising , or the state of being risen", "the distance through which anything rises", "land which is somewhat higher than the rest"], "hospital": ["a building in which the sick , injured , or infirm are received and treated", "a public or private institution founded for reception and cure , or for the refuge , of persons diseased in body or mind , or disabled , infirm , or dependent , and in which they are treated either at their own expense , or more often by charity in whole or in part", "a tent , building , or other place where the sick or wounded of an army cared for"], "recover": ["recovery"], "basis": ["the foundation of anything", "that on which a thing rests", "the groundwork", "the first or fundamental principle", "that which supports", "the principal component part of a thing"], "grammar": ["the science which treats of the principles of language", "the study of forms of speech , and their relations to one another", "the art concerned with the right use and application of the rules of a language , in speaking or writing", "the art of speaking or writing with correctness or according to established usage", "a treatise on the principles of language", "a book containing the principles and rules for correctness in speaking or writing"], "epoch": ["a fixed point of time , established in history by the occurrence of some grand or remarkable event", "a point of time marked by an event of great subsequent influence", "a period of time , longer or shorter , remarkable for events of great subsequent influence", "a memorable period", "a division of time characterized by the prevalence of similar conditions of the earth", "commonly a minor division or part of a period"], "hart": ["a stag", "the male of the red deer"], "imagination": ["the imagine - making power of the mind", "the power to create or reproduce ideally an object of sense previously perceived", "the power to call up mental imagines", "the representative power", "the power to reconstruct or recombine the materials furnished by direct apprehension", "the fancy", "the power to recombine the materials furnished by experience or memory , for the accomplishment of an elevated purpose", "the power of conceiving and expressing the ideal"], "later": ["a brick or tile"], "saloon": ["a spacious and elegant apartment for the reception of company or for works of art", "a hall of reception , especially a hall for public entertainments or amusements", "a large room or parlor", "popularly , a public room for specific uses"], "speech": ["the faculty of uttering articulate sounds or words", "the faculty of expressing thoughts by words or articulate sounds", "the power of speaking", "he act of speaking", "that which is spoken", "words , as expressing ideas", "language", "conversation", "a particular language , as distinct from others", "a tongue", "a dialect"], "orange": ["the tree that bears oranges", "reddish yellow"], "lane": ["an alley between buildings", "a narrow way among trees , rocks , and other natural obstructions", "in a general sense a narrow passageway"], "control": ["that which serves to check , restrain , or hinder", "restraint", "power or authority to check or restrain", "restraining or regulating influence", "superintendence", "government"], "rob": ["the inspissated juice of ripe fruit , obtained by evaporation of the juice over a fire till it acquires the consistence of a sirup"], "thirteenth": ["the quotient of a unit divided by thirteen", "one of thirteen equal parts into which anything is divided", "the next in order after the twelfth", "the interval comprising an octave and a sixth"], "swarm": ["a large number or mass of small animals or insects , especially when in motion", "a great number of honeybees which emigrate from a hive at once and seek new lodgings under the direction of a queen", "a like body of bees settled permanently in a hive", "any great number or multitude as of people in motion or sometimes of inanimate objects"], "arrest": ["the act of stopping , or restraining from further motion , etc", "stoppage", "hindrance", "restraint", "the taking or apprehending of a person by authority of law", "legal restraint", "custody", "any seizure by power , physical or moral"], "stupidity": ["the quality or state of being stupid", "extreme dullness of perception or understanding", "insensibility", "sluggishness"], "grate": ["a frame or bed , or kind of basket , of iron bars , for holding fuel while burning"], "tent": ["a roll of lint or linen , or a conical or cylindrical piece of sponge or other absorbent , used chiefly to dilate a natural canal , to keep open the orifice of a wound , or to absorb discharges", "a probe for searching a wound", "a pavilion or portable lodge consisting of skins , canvas , or some strong cloth , stretched and sustained by poles , -- used for sheltering persons from the weather , especially soldiers in camp"], "republican": ["the american cliff swallow"], "fourteenth": ["one of fourteen equal parts into which one whole may be divided", "the quotient of a unit divided by fourteen", "the octave of the seventh", "one next after the thirteenth in a series"], "employment": ["the act of employing or using", "the state of being employed", "that which engages or occupies", "that which consumes time or attention", "office or post of business", "service"], "formation": ["the act of giving form or shape to anything", "a forming", "a shaping", "the manner in which a thing is formed", "structure", "construction", "conformation", "form", "a substance formed or deposited"], "doctor": ["an academical title , originally meaning a man so well versed in his department as to be qualified to teach it", "one duly licensed to practice medicine", "a member of the medical profession", "a physician", "any mechanical contrivance intended to remedy a difficulty or serve some purpose in an exigency"], "morning": ["the first or early part of the day , variously understood as the earliest hours of light , the time near sunrise", "the time from midnight to noon , from rising to noon , etc", "the first or early part", "the goddess aurora"], "exhibition": ["the act of exhibiting for inspection , or of holding forth to view", "manifestation", "display", "that which is exhibited , held forth , or displayed", "any public show", "a display of works of art , or of feats of skill , or of oratorical or dramatic ability", "sustenance", "maintenance", "allowance , especially for meat and drink", "pension"], "ingenuity": ["the quality or power of ready invention", "quickness or acuteness in forming new combinations", "skill in devising or combining", "curiousness , or cleverness in design or contrivance"], "pier": ["any detached mass of masonry , whether insulated or supporting one side of an arch or lintel , as of a bridge", "the piece of wall between two openings", "any additional or auxiliary mass of masonry used to stiffen a wall", "a projecting wharf or landing place"], "collection": ["the act or process of collecting or of gathering", "a gathering or assemblage of objects or of persons"], "dome": ["a building", "a house", "an edifice", "a cupola formed on a large scale", "as the upper part of a furnace , the vertical steam chamber on the top of a boiler , etc"], "counsel": ["interchange of opinions", "consultation", "examination of consequences", "exercise of deliberate judgment", "prudence", "result of consultation", "advice", "instruction"], "salt": ["the chloride of sodium , a substance used for seasoning food , for the preservation of meat , etc", "flavor", "taste", "savor", "smack", "seasoning", "also piquancy", "wit", "sense"], "liquid": ["a substance whose parts change their relative position on the slightest pressure , and therefore retain no definite form", "any substance in the state of liquidity", "a fluid that is not gaseous and has a definite volume independent , of the container in which it is held", "a letter which has a smooth , flowing sound , or which flows smoothly after a mute"], "brown": ["a dark color inclining to red or yellow , resulting from the mixture of red and black , or of red , black , and yellow", "a tawny , dusky hue"], "solemnity": ["a rite or ceremony performed with religious reverence", "religious or ritual ceremony", "ceremony adapted to impress with awe", "impressiveness", "seriousness", "grave earnestness", "formal dignity", "gravity"], "regiment": ["a body of men , either horse , foot , or artillery , commanded by a colonel , and consisting of a number of companies , usually ten"], "vase": ["a vessel adapted for various domestic purposes , and anciently for sacrificial uses", "a vessel of antique or elegant pattern used for ornament", "a vessel similar to that described in the first definition above , or the representation of one in a solid block of stone , or the like , used for an ornament , as on a terrace or in a garden", "the body , or naked ground , of the corinthian and composite capital"], "tunnel": ["a vessel with a broad mouth at one end , and a pipe or tube at the other , for conveying liquor , fluids , etc", "a funnel", "the opening of a chimney for the passage of smoke", "a flue", "a funnel"], "frenzy": ["any violent agitation of the mind approaching to distraction", "violent and temporary derangement of the mental faculties", "madness", "rage"], "grotesque": ["artificial grotto - work"], "contest": ["earnest dispute", "strife in argument", "controversy", "debate", "altercation", "earnest struggle for superiority , victory , defense , etc", "competition", "emulation", "strife in arms", "conflict", "combat", "encounter"], "hearty": ["comrade", "boon companion", "good fellow"], "follow": ["the art or process of following"], "crush": ["a violent collision or compression", "a crash", "destruction", "ruin", "violent pressure , as of a crowd", "a crowd which produced uncomfortable pressure"], "magnetic": ["any metal , as iron , nickel , cobalt , etc"], "mayor": ["the chief magistrate of a city or borough", "the chief administrative officer of a municipal corporation"], "canton": ["a small portion", "a division", "a compartment", "a small community or clan", "a small territorial district", "one of the twenty - two independent states which form the swiss federal republic"], "thrill": ["a trill", "a breathing place or hole", "a nostril , as of a bird", "a drill", "a tremulous excitement"], "fragment": ["a part broken off", "a small , detached portion", "an imperfect part"], "evening": ["the latter part and close of the day , and the beginning of darkness or night", "properly , the decline of the day , or of the sun", "the latter portion , as of life", "the declining period , as of strength or glory"], "storm": ["a violent disturbance of the atmosphere , attended by wind , rain , snow , hail , or thunder and lightning", "often a heavy fall of rain snow or hail whether accompanied with wind or not", "a violent agitation of human society", "a civil , political , or domestic commotion", "sedition , insurrection , or war", "violent outbreak", "clamor", "tumult", "a heavy shower or fall , any adverse outburst of tumultuous force", "violence"], "institution": ["instruction", "education", "the act or ceremony of investing a clergyman with the spiritual part of a benefice , by which the care of souls is committed to his charge", "established order , method , or custom", "enactment", "permanent form of law or polity"], "word": ["the spoken sign of a conception or an idea", "an articulate or vocal sound , or a combination of articulate and vocal sounds , uttered by the human voice , and by custom expressing an idea or ideas", "a single component part of human speech or language", "a constituent part of a sentence", "a term", "the written or printed character or combination of characters expressing such a term", "talk", "discourse", "speech", "language"], "bonnet": ["a soft , elastic , very durable cap , made of thick , seamless woolen stuff , and worn by men in scotland", "a covering for the head , worn by women , usually protecting more or less the back and sides of the head , but no part of the forehead", "a small defense work at a salient angle"], "artist": ["one who professes and practices an art in which science and taste preside over the manual execution", "one who shows trained skill or rare taste in any manual art or occupation"], "ladder": ["a frame usually portable , of wood , metal , or rope , for ascent and descent , consisting of two side pieces to which are fastened cross strips or rounds forming steps"], "war": ["armed conflict of sovereign powers", "declared and open hostilities"], "equipment": ["necessaries for an expedition or voyage", "the collective designation for the articles comprising an outfit", "equipage", "for carrying on business )", "horse equipments", "infantry equipments", "naval equipments", "laboratory equipments"], "writ": ["that which is written", "writing", "scripture", "an instrument in writing , under seal , in an epistolary form , issued from the proper authority , commanding the performance or nonperformance of some act by the person to whom it is directed"], "bow": ["an inclination of the head , or a bending of the body , in token of reverence , respect , civility , or submission", "an obeisance", "anything bent , or in the form of a curve , as the rainbow", "a weapon made of a strip of wood , or other elastic material , with a cord connecting the two ends , by means of which an arrow is propelled", "an ornamental knot , with projecting loops , formed by doubling a ribbon or string", "the bending or rounded part of a ship forward", "the stream or prow", "one who rows in the forward part of a boat"], "parapet": ["a low wall , especially one serving to protect the edge of a platform , roof , bridge , or the like", "a wall , rampart , or elevation of earth , for covering soldiers from an enemy ' s fire"], "feast": ["a festival", "a holiday", "a solemn , or more commonly , a joyous , anniversary", "a festive or joyous meal", "a grand , ceremonious , or sumptuous entertainment , of which many guests partake", "a banquet characterized by tempting variety and abundance of food", "something highly agreeable", "entertainment"], "armor": ["defensive arms for the body", "any clothing or covering worn to protect one ' s person in battle"], "boyhood": ["the state of being a boy", "the time during which one is a boy"], "junior": ["a younger person", "one of a lower or later standing", "specifically , in american colleges and four - year high schools , one in the third year of his course , one in the fourth or final year being designated a senior"], "ocean": ["an immense expanse", "any vast space or quantity without apparent limits"], "expedition": ["the quality of being expedite", "efficient promptness", "haste", "dispatch", "speed", "quickness", "a sending forth or setting forth the execution of some object of consequence", "progress", "an important enterprise , implying a change of place", "a warlike enterprise", "a march or a voyage with martial intentions", "an excursion by a body of persons for a valuable end", "the body of persons making such excursion"], "voice": ["sound uttered by the mouth , especially that uttered by human beings in speech or song", "sound thus uttered considered as possessing some special quality or character", "sound of the kind or quality heard in speech or song in the consonants b v d , etc", "tone", "the tone or sound emitted by anything"], "tour": ["a going round", "a circuit", "a journey in a circuit", "a prolonged circuitous journey", "a comprehensive excursion", "anything done successively , or by regular order", "a turn"], "burial": ["depositing a dead body in the earth , in a tomb or vault , or in the water , usually with attendant ceremonies", "interment"], "silence": ["the state of being silent", "entire absence of sound or noise", "absolute stillness", "forbearance from , or absence of , speech", "taciturnity", "muteness", "secrecy"], "lied": ["a lay", "a german song"], "sorrow": ["grief at having suffered or occasioned evil", "regret", "unhappiness", "sadness"], "warrior": ["a man engaged or experienced in war , or in the military life", "a soldier", "a champion"], "discipline": ["the treatment suited to a disciple or learner", "education", "development of the faculties by instruction and exercise", "training , whether physical , mental , or moral", "training to act in accordance with established rules", "drill", "subjection to rule", "submissiveness to order and control", "habit of obedience"], "consolation": ["the act of consoling", "the state of being consoled", "refreshment of spirit", "comfort"], "button": ["a knob", "a small ball", "a small , roundish mass", "a catch , of various forms and materials , used to fasten together the different parts of dress , by being attached to one part , and passing through a slit , called a buttonhole , in the other", "a bud", "a germ of a plant"], "concrete": ["a compound or mass formed by concretion , spontaneous union , or coalescence of separate particles of matter in one body", "a mixture of gravel , pebbles , or broken stone with cement or with tar , etc", "a term designating both a quality and the subject in which it exists"], "opponent": ["one who opposes", "an adversary", "an antagonist", "a foe", "one who opposes in a disputation , argument , or other verbal controversy", "specifically , one who attacks some thesis or proposition , in distinction from the respondent , or defendant , who maintains it"], "adventure": ["that which happens without design", "chance", "hazard", "hap", "chance of danger or loss", "hazardous and striking enterprise", "a daring feat", "a remarkable occurrence", "a striking event", "a stirring incident"], "atonement": ["satisfaction or reparation made by giving an equivalent for an injury , or by doing of suffering that which will be received in satisfaction for an offense or injury", "expiation", "amends"], "connection": ["the act of connecting , or the state of being connected", "the act or process of bringing two things into contact", "junction", "union", "that which connects or joins together", "bond", "tie", "any relationship between things or events", "association", "alliance"], "governess": ["a female governor", "a woman invested with authority to control and direct", "one intrusted with the care and instruction of children -- usually in their homes"], "noble": ["a person of rank above a commoner", "a nobleman", "a peer", "an english money of account , and , formerly , a gold coin , of the value of 6 s", "a european fish"], "lieu": ["place", "room", "stead"], "turner": ["one who turns", "one whose occupation is to form articles with a lathe", "a variety of pigeon", "a tumbler", "a person who practices athletic or gymnastic exercises"], "health": ["the state of being hale , sound , or whole , in body , mind , or soul", "the state of being free from physical disease or pain"], "ride": ["the act of riding", "an excursion on horseback or in a vehicle", "a road or avenue cut in a wood , or through grounds , to be used as a place for riding", "a riding"], "adversary": ["one who is turned against another or others with a design to oppose or resist them", "a member of an opposing or hostile party", "an opponent", "an antagonist", "an enemy", "a foe"], "employer": ["one who employs another"], "plot": ["a small extent of ground", "a plat", "a plan or draught of a field , farm , estate , etc", "any scheme , stratagem , secret design , or plan , of a complicated nature , adapted to the accomplishment of some purpose , usually a treacherous and mischievous one", "a conspiracy", "an intrigue", "a plan", "a purpose", "in fiction , the story of a play , novel , romance , or poem , comprising a complication of incidents which are gradually unfolded , sometimes by unexpected means"], "stretch": ["act of stretching , or state of being stretched", "reach", "effort", "struggle", "strain", "a continuous line or surface", "a continuous space of time", "the extent to which anything may be stretched"], "monthly": ["a publication which appears regularly once a month"], "sell": ["an imposition", "a cheat", "a hoax"], "rat": ["a round and tapering mass of hair , or similar material , used by women to support the puffs and rolls of their natural hair"], "tooth": ["taste", "palate"], "dusk": ["imperfect obscurity", "a middle degree between light and darkness", "twilight", "a darkish color"], "filth": ["foul matter", "anything that soils or defiles", "dirt", "nastiness", "corruption", "pollution"], "lad": ["a boy", "a youth", "a stripling", "a companion", "a comrade", "a mate"], "scorn": ["extreme and lofty contempt", "haughty disregard", "that disdain which springs from the opinion of the utter meanness and unworthiness of an object", "an act or expression of extreme contempt", "an object of extreme disdain , contempt , or derision"], "studio": ["the working room of an artist"], "frank": ["the privilege of sending letters or other mail matter , free of postage , or without charge", "the sign mark or signature denoting that a letter or other mail matter is to go free of postage", "a native or inhabitant of western europe", "a european", "a french coin"], "squeeze": ["compression between bodies", "pressure", "a facsimile impression taken in some soft substance , as pulp , from an inscription on stone"], "reproduction": ["the act or process of reproducing", "the state of being reproduced", "the process by which plants and animals give rise to offspring", "that which is reproduced"], "wretchedness": ["the quality or state of being wretched", "utter misery"], "bait": ["any substance , especially food , used in catching fish , or other animals , by alluring them to a hook , snare , inclosure , or net", "anything which allures", "a lure", "enticement", "temptation", "a portion of food or drink , as a refreshment taken on a journey", "a stop for rest and refreshment"], "confusion": ["the state of being mixed or blended so as to produce indistinctness or error", "indistinct combination", "disorder", "tumult", "loss self - possession", "perturbation", "shame", "overthrow", "defeat", "ruin"], "allegiance": ["the tie or obligation , implied or expressed , which a subject owes to his sovereign or government", "the duty of fidelity to one ' s king , government , or state", "devotion", "loyalty"], "analysis": ["a resolution of anything , whether an object of the senses or of the intellect , into its constituent or original elements", "an examination of the component parts of a subject , each separately , as the words which compose a sentence , the tones of a tune , or the simple propositions which enter into an argument", "the separation of a compound substance , by chemical processes , into its constituents , with a view to ascertain either a what elements it contains , or b how much of each element is present", "the tracing of things to their source , and the resolving of knowledge into its original principles"], "summer": ["one who sums", "one who casts up an account", "a large stone or beam placed horizontally on columns , piers , posts , or the like , serving for various uses", "the season of the year in which the sun shines most directly upon any region"], "attribute": ["that which is attributed", "a quality which is considered as belonging to , or inherent in , a person or thing", "an essential or necessary property or characteristic", "reputation", "a conventional symbol of office , character , or identity , added to any particular figure"], "fringe": ["an ornamental appendage to the border of a piece of stuff , originally consisting of the ends of the warp , projecting beyond the woven fabric", "but more commonly made separate and sewed on , consisting sometimes of projecting ends , twisted or plaited together , and sometimes of loose threads of wool , silk , or linen , or narrow strips of leather , or the like", "a line of objects along a border or edge", "a border", "an edging", "a margin", "a confine", "one of a number of light or dark bands , produced by the interference of light", "a diffraction band"], "agitation": ["the act of agitating , or the state of being agitated", "the state of being moved with violence , or with irregular action", "commotion", "a stirring up or arousing", "disturbance of tranquillity", "disturbance of mind which shows itself by physical excitement", "perturbation", "excitement of public feeling by discussion , appeals , etc"], "elevation": ["the act of raising from a lower place , condition , or quality to a higher", "condition of being elevated", "height", "exaltation", "that which is raised up or elevated", "an elevated place or station", "a hill"], "dominion": ["sovereign or supreme authority", "the power of governing and controlling", "independent right of possession , use , and control", "sovereignty", "supremacy", "superior prominence", "predominance", "ascendency", "that which is governed", "territory over which authority is exercised", "the tract , district , or county , considered as subject"], "magician": ["one skilled in magic", "one who practices the black art", "an enchanter", "a necromancer", "a sorcerer or sorceress", "a conjurer", "an entertainer who produces seemingly magical effects by clever illusions"], "ten": ["the number greater by one than nine", "the sum of five and five"], "amber": ["a clear light yellow", "the balsam , liquidambar"], "hypocrisy": ["the act or practice of a hypocrite", "a feigning to be what one is not , or to feel what one does not feel", "a dissimulation , or a concealment of one ' s real character , disposition , or motives", "the assuming of false appearance of virtue or religion", "a simulation of goodness"], "phenomenon": ["an appearance", "anything visible", "whatever , in matter or spirit , is apparent to , or is apprehended by , observation", "that which strikes one as strange , unusual , or unaccountable", "an extraordinary or very remarkable person , thing , or occurrence"], "seed": ["by germination it produces a new plant", "the generative fluid of the male", "semen", "sperm"], "reasoning": ["manner of presenting one ' s reasons", "that which is offered in argument", "course of argument"], "publication": ["the act of publishing or making known", "notification to the people at large , either by words , writing , or printing", "proclamation", "promulgation", "the act of offering a book , pamphlet , engraving , etc", "that which is published or made known", "any book pamphlet etc"], "boldness": ["the state or quality of being bold"], "posterity": ["the race that proceeds from a progenitor", "offspring to the furthest generation", "the aggregate number of persons who are descended from an ancestor of a generation", "descendants", "succeeding generations", "future times"], "experiment": ["a trial or special observation , made to confirm or disprove something uncertain", "one under controlled conditions determined by the experimenter", "an act or operation undertaken in order to discover some unknown principle or effect , or to test , establish , or illustrate some hypothesis , theory , or known truth", "practical test", "proof"], "siege": ["the sitting of an army around or before a fortified place for the purpose of compelling the garrison to surrender", "the surrounding or investing of a place by an army , and approaching it by passages and advanced works , which cover the besiegers from the enemy ' s fire", "a continued attempt to gain possession", "the floor of a glass - furnace"], "drunk": ["a drunken condition", "a spree"], "consul": ["one of the two chief magistrates of the republic", "an official commissioned to reside in some foreign country , to care for the commercial interests of the citizens of the appointing government , and to protect its seamen"], "farm": ["the land held under lease and by payment of rent for the purpose of cultivation", "any tract of land devoted to agricultural purposes , under the management of a tenant or the owner", "a district of country leased ( or farmed ) out for the collection of the revenues of government"], "exploration": ["the act of exploring , penetrating , or ranging over for purposes of discovery , especially of geographical discovery", "examination", "physical examination"], "mission": ["the act of sending , or the state of being sent", "a being sent or delegated by authority , with certain powers for transacting business", "that with which a messenger or agent is charged", "an errand", "business or duty on which one is sent", "a commission", "persons sent", "any number of persons appointed to perform any service", "a delegation", "an embassy"], "produce": ["that which is produced , brought forth , or yielded", "product", "yield", "proceeds", "result of labor , especially of agricultural labors", "agricultural products"], "sarcasm": ["a keen , reproachful expression", "a satirical remark uttered with some degree of scorn or contempt", "a taunt", "a gibe", "a cutting jest"], "daily": ["a publication which appears regularly every day"], "riding": ["the act or state of one who rides", "same as ride n", "a district in charge of an excise officer"], "harvest": ["the gathering of a crop of any kind", "the ingathering of the crops", "the season of gathering grain and fruits late summer or early autumn", "that which is reaped or ready to be reaped or gathered", "a crop , as of grain ( wheat , maize , etc", "the product or result of any exertion or labor", "gain", "reward"], "scrap": ["something scraped off", "a small piece", "a bit", "a fragment", "a detached , incomplete portion", "specifically , a fragment of something written or printed", "a brief excerpt", "an unconnected extract", "the crisp substance that remains after drying out animal fat"], "amateur": ["a person attached to a particular pursuit , study , or science as to music or painting", "one who cultivates any study or art , from taste or attachment , without pursuing it professionally"], "stain": ["a discoloration by foreign matter", "a spot", "taint of guilt", "tarnish", "disgrace", "reproach"], "narrative": ["that which is narrated", "the recital of a story", "a continuous account of the particulars of an event or transaction", "a story"], "ninety": ["the sum of nine times ten", "the number greater by a unit than eighty - nine"], "brick": ["a block or clay tempered with water , sand , etc", "bricks , collectively , as designating that kind of material", "any oblong rectangular mass"], "hundred": ["the product of ten multiplied by ten , or the number of ten times ten", "a collection or sum , consisting of ten times ten units or objects", "five score"], "dip": ["the action of dipping or plunging for a moment into a liquid", "inclination downward", "direction below a horizontal line", "slope", "pitch", "a hollow or depression in a surface , especially in the ground"], "partnership": ["the state or condition of being a partner", "a division or sharing among partners", "joint possession or interest", "an alliance or association of persons for the prosecution of an undertaking or a business on joint account", "a company", "a firm", "a house"], "thought": ["the act of thinking", "the exercise of the mind in any of its higher forms", "reflection", "cogitation", "meditation", "serious consideration", "an idea", "a mental conception , whether an opinion , judgment , fancy , purpose , or intention"], "remnant": ["that which remains after a part is removed , destroyed , used up , performed , etc", "residue", "a small portion", "a slight trace", "a fragment", "a little bit", "a scrap"], "user": ["one who uses", "enjoyment of property", "use"], "reproof": ["an expression of blame or censure", "blame expressed to the face", "censure for a fault", "reproach"], "maximum": ["the greatest quantity or value attainable in a given case", "the greatest value attained by a quantity which first increases and then begins to decrease", "the highest point or degree"], "trench": ["a long , narrow cut in the earth", "a ditch", "an excavation made during a siege , for the purpose of covering the troops as they advance toward the besieged place"], "flash": ["a sudden burst of light", "a momentary blaze", "a sudden and brilliant burst , as of wit or genius", "a momentary brightness or show", "an instant", "a very brief period", "slang or cant of thieves and prostitutes", "a reservoir and sluiceway beside a navigable stream , just above a shoal , so that the stream may pour in water as boats pass , and thus bear them over the shoal"], "team": ["a group of young animals , especially of young ducks", "a brood", "a litter", "a number of animals moving together"], "desperation": ["the act of despairing or becoming desperate", "a giving up of hope", "a state of despair , or utter hopeless", "abandonment of hope", "extreme recklessness", "reckless fury"], "outlook": ["the act of looking out", "watch", "one who looks out", "the place from which one looks out", "the view obtained by one looking out", "scope of vision", "sight", "appearance"], "copy": ["an imitation , transcript , or reproduction of an original work", "an individual book , or a single set of books containing the works of an author", "that which is to be imitated , transcribed , or reproduced", "a pattern , model , or example"], "tumult": ["the commotion or agitation of a multitude , usually accompanied with great noise , uproar , and confusion of voices", "noisy confusion", "violent commotion or agitation , with confusion of sounds", "irregular or confused motion", "agitation", "high excitement"], "beating": ["the act of striking or giving blows", "punishment or chastisement by blows", "pulsation", "throbbing"], "sight": ["the act of seeing", "perception of objects by the eye", "view", "the power of seeing", "the faculty of vision , or of perceiving objects by the instrumentality of the eyes", "the state of admitting unobstructed vision", "visibility", "open view", "region which the eye at one time surveys", "space through which the power of vision extends"], "clump": ["a cluster", "a group", "a thicket", "the compressed clay of coal strata"], "dismissal": ["discharge"], "keeping": ["a holding", "restraint", "custody", "guard", "charge", "care", "preservation", "maintenance", "support", "provision", "feed", "conformity", "congruity", "harmony", "consistency"], "screw": ["a form of wheel for propelling steam vessels"], "construction": ["the process or art of constructing", "the act of building", "erection", "the act of devising and forming", "fabrication", "composition", "the form or manner of building or putting together the parts of anything", "structure", "arrangement", "the arrangement and connection of words in a sentence"], "creek": ["a small inlet or bay , narrower and extending further into the land than a cove", "a recess in the shore of the sea , or of a river", "a stream of water smaller than a river and larger than a brook", "any turn or winding"], "sauce": ["a composition of condiments and appetizing ingredients eaten with food as a relish", "a dressing for meat or fish or for puddings", "stewed or preserved fruit eaten with other food as a relish", "sauciness", "impertinence", "a soft crayon for use in stump drawing or in shading with the stump"], "grief": ["pain of mind on account of something in the past", "mental suffering arising from any cause , as misfortune , loss of friends , misconduct of one ' s self or others , etc", "sorrow", "sadness", "cause of sorrow or pain", "trial", "grievance"], "consequent": ["that which follows , or results from , a cause", "a result or natural effect", "that which follows from propositions by rational deduction", "that which is deduced from reasoning or argumentation", "a conclusion , or inference", "the second term of a ratio , as the term b in the ratio a : b , the first a , being the antecedent"], "haste": ["celerity of motion", "speed", "swiftness", "dispatch", "expedition", "the state of being urged or pressed by business", "hurry", "urgency", "sudden excitement of feeling or passion", "vehemence"], "ape": ["a mimic"], "press": ["an east indian insectivore", "a commission to force men into public service , particularly into the navy", "an apparatus or machine by which any substance or body is pressed , squeezed , stamped , or shaped , or by which an impression of a body is taken", "the art or business of printing and publishing", "printed publications taken collectively more especially newspapers or the persons employed in writing for them"], "minority": ["the state of being a minor , or under age", "the smaller number"], "steward": ["a man employed in a large family , or on a large estate , to manage the domestic concerns , supervise other servants , collect the rents or income , keep accounts , and the like", "a person employed in a hotel , or a club , or on board a ship , to provide for the table , superintend the culinary affairs , etc", "a fiscal agent of certain bodies"], "mechanism": ["the arrangement or relation of the parts of a machine", "the parts of a machine , taken collectively", "the arrangement or relation of the parts of anything as adapted to produce an effect", "the series of causal relations that operate to produce an effect in any system", "mechanical operation or action"], "pirate": ["a robber on the high seas", "one who by open violence takes the property of another on the high seas", "one who makes it his business to cruise for robbery or plunder", "a freebooter on the seas", "one who steals in a harbor", "an armed ship or vessel which sails without a legal commission , for the purpose of plundering other vessels on the high seas"], "fee": ["property", "possession", "tenure", "reward or compensation for services rendered or to be rendered", "payment for professional services of optional amount or fixed by custom or laws", "charge", "pay", "perquisite", "a right to the use of a superior ' s land , as a stipend for services to be performed", "the land so held", "a fief"], "edifice": ["a building", "a structure", "an architectural fabric"], "loyalty": ["the state or quality of being loyal", "fidelity to a superior , or to duty , love , etc"], "prey": ["anything , as goods , etc", "anything taken by force from an enemy in war", "spoil", "booty", "plunder", "a person given up as a victim", "the act of devouring other creatures", "ravage"], "sermon": ["specifically , a discourse delivered in public , usually by a clergyman , for the purpose of religious instruction and grounded on some text or passage of scripture", "a serious address", "a lecture on one ' s conduct or duty", "an exhortation or reproof", "a homily"], "cabbage": ["an esculent vegetable of many varieties , derived from the wild brassica oleracea of europe"], "memory": ["the faculty of the mind by which it retains the knowledge of previous thoughts , impressions , or events", "the reach and positiveness with which a person can remember", "the actual and distinct retention and recognition of past ideas in the mind", "remembrance"], "infringement": ["breach", "violation", "an encroachment on a patent , copyright , or other special privilege", "a trespass"], "evolution": ["any process of growth or development"], "sheet": ["in general , a large , broad piece of anything thin , as paper , cloth , etc", "a broad , thin portion of any substance", "an expanded superficies", "a broad piece of cloth , usually linen or cotton , used for wrapping the body or for a covering", "one used as an article of bedding next to the body", "a broad piece of paper , whether folded or unfolded , whether blank or written or printed upon", "a letter", "a newspaper , etc"], "reply": ["that which is said , written , or done in answer to what is said , written , or done by another", "an answer", "a response"], "light": ["that agent , force , or action in nature by the operation of which upon the organs of sight , objects are rendered visible or luminous", "day", "the dawn of day"], "sketch": ["an outline or general delineation of anything", "a first rough or incomplete draught or plan of any design", "in the fine arts such a representation of an object or scene as serves the artist ' s purpose by recording its chief features", "a preliminary study for an original work"], "torch": ["a light or luminary formed of some combustible substance , as of resinous wood"], "damp": ["moisture", "humidity", "fog", "fogginess", "vapor", "dejection", "depression", "cloud of the mind"], "trouble": ["the state of being troubled", "disturbance", "agitation", "uneasiness", "vexation", "calamity", "that which gives disturbance , annoyance , or vexation", "a fault or interruption in a stratum"], "gentleness": ["the quality or state of being gentle , well - born , mild , benevolent , docile , etc", "gentility", "softness of manners , disposition , etc", "mildness"], "slumber": ["sleep", "light sleep", "sleep that is not deep or sound", "repose"], "open": ["clear land , without trees or obstructions"], "household": ["those who dwell under the same roof and compose a family"], "bower": ["one who bows or bends", "an anchor carried at the bow of a ship", "one of the two highest cards in the pack commonly used in the game of euchre", "anciently , a chamber", "a lodging room", "a lady ' s private apartment", "a rustic cottage or abode", "poetically , an attractive abode or retreat", "an arbor", "a shady recess"], "annual": ["a thing happening or returning yearly", "a literary work published once a year", "anything , especially a plant , that lasts but one year or season", "a mass for a deceased person or for some special object , said daily for a year or on the anniversary day"], "wrong": ["that which is not right", "nonconformity or disobedience to lawful authority , divine or human", "deviation from duty", "deviation or departure from truth or fact", "state of falsity", "error"], "prejudice": ["an opinion or judgment formed without due examination", "prejudgment", "a leaning toward one side of a question from other considerations than those belonging to it", "an unreasonable predilection for , or objection against , anything", "an opinion or leaning adverse to anything without just grounds or before sufficient knowledge", "a bias on the part of judge , juror , or witness which interferes with fairness of judgment", "mischief", "hurt", "damage", "injury", "detriment"], "passage": ["the act of passing", "transit from one place to another", "movement from point to point", "a going by , over , across , or through", "transit by means of conveyance", "journey , as by water , carriage , car , or the like", "travel", "right , liberty , or means , of passing", "conveyance", "price paid for the liberty to pass", "fare"], "stout": ["a strong , dark malt brew having a higher percentage of hops than porter", "strong porter", "a popular variety sold in the u"], "shift": ["the act of putting one thing in the place of another , or of changing the place of a thing", "change", "substitution", "a woman ' s under - garment", "a chemise", "the change of one set of workmen for another", "a spell or turn of work", "a set of workmen who work in turn with other sets"], "visit": ["the act of visiting , or going to see a person or thing", "a brief stay of business , friendship , ceremony , curiosity , or the like , usually longer than a call", "the act of going to view or inspect", "an official or formal inspection", "examination", "visitation"], "mourning": ["lamentation", "sorrow"], "romance": ["any fictitious and wonderful tale", "a tale of extravagant adventures , of love , and the like", "a dreamy , imaginative habit of mind", "a disposition to ignore what is real"], "harm": ["injury", "hurt", "damage", "detriment", "misfortune", "that which causes injury , damage , or loss"], "settle": ["a bench", "a bench with a high back", "a place made lower than the rest", "a wide step or platform lower than some other part"], "wax": ["a fatty , solid substance , produced by bees , and employed by them in the construction of their comb"], "flask": ["a small bottle - shaped vessel for holding fluids", "a narrow - necked vessel of metal or glass , used for various purposes", "as of sheet metal , to carry gunpowder in", "of wrought iron , to contain quicksilver", "of glass , to heat water in , etc", "the wooden or iron frame which holds the sand , etc", "it consists of two or more parts", "viz", "sometimes , the cheeks , or middle part", "and the drag , or bottom part"], "boundary": ["that which indicates or fixes a limit or extent , or marks a bound , as of a territory", "a bounding or separating line", "a real or imaginary limit"], "salon": ["an apartment for the reception of company", "in the plural fashionable parties", "circles of fashionable society", "an apartment for the reception and exhibition of works of art", "an annual exhibition of paintings sculptures etc"], "maxim": ["an established principle or proposition", "a condensed proposition of important practical truth", "an axiom of practical wisdom", "an adage", "a proverb", "an aphorism", "a large"], "deuce": ["two", "a card or a die with two spots", "the devil", "a demon"], "aim": ["the pointing of a weapon , as a gun , a dart , or an arrow , in the line of direction with the object intended to be struck", "the line of fire", "the direction of anything , as a spear , a blow , a discourse , a remark , towards a particular point or object , with a view to strike or affect it", "the point intended to be hit , or object intended to be attained or affected", "intention", "purpose", "design", "scheme"], "wage": ["that for which one labors", "meed", "reward", "stipulated payment for service performed", "hire", "pay", "compensation"], "perseverance": ["the act of persevering", "persistence in anything undertaken", "continued pursuit or prosecution of any business , or enterprise begun", "continuance in a state of grace until it is succeeded by a state of glory"], "beef": ["an ox or cow fattened for food", "applied colloquially to human flesh"], "dexterity": ["readiness and grace in physical activity", "skill and ease in using the hands", "expertness in manual acts", "readiness in the use or control of the mental powers", "quickness and skill in managing any complicated or difficult affair", "adroitness"], "drag": ["the act of dragging", "anything which is dragged", "a kind of sledge for conveying heavy bodies", "a kind of low car or handcart"], "faster": ["one who abstains from food"], "accomplishment": ["the act of accomplishing", "entire performance", "completion", "fulfillment", "acquirement", "attainment", "that which constitutes excellence of mind , or elegance of manners , acquired by education or training"], "persuasion": ["the act of persuading", "the act of influencing the mind by arguments or reasons offered , or by anything that moves the mind or passions , or inclines the will to a determination", "the state of being persuaded or convinced", "settled opinion or conviction , which has been induced", "a creed or belief", "a sect or party adhering to a certain creed or system of opinions"], "gin": ["a strong alcoholic liquor , distilled from rye and barley , and flavored with juniper berries", "contrivance", "artifice", "a trap", "a snare", "a hoisting drum , usually vertical", "a whim"], "clergyman": ["an ordained minister", "a man regularly authorized to preach the gospel , and administer its ordinances", "in england usually restricted to a minister of the established church"], "cross": ["the symbol of christ ' s death", "trial", "disappointment", "opposition", "misfortune"], "collect": ["a short , comprehensive prayer , adapted to a particular day , occasion , or condition , and forming part of a liturgy"], "corporation": ["a body politic or corporate , formed and authorized by law to act as a single person , and endowed by law with the capacity of succession", "a society having the capacity of transacting business as an individual"], "hail": ["small roundish masses of ice precipitated from the clouds , where they are formed by the congelation of vapor", "a wish of health", "a salutation", "a loud call"], "gold": ["an old english name of some yellow flower , -- the marigold ( calendula ), according to dr", "money", "riches", "wealth", "a yellow color , like that of the metal"], "farce": ["forcemeat", "a low style of comedy", "a dramatic composition marked by low humor , generally written with little regard to regularity or method , and abounding with ludicrous incidents and expressions", "ridiculous or empty show"], "faculty": ["capacity for any natural function", "an original mental power or capacity for any of the well - known classes of mental activity", "psychical or soul capacity", "capacity for any of the leading kinds of soul activity , as knowledge , feeling , volition", "intellectual endowment or gift", "power", "special mental endowment", "characteristic knack", "privilege or permission , granted by favor or indulgence , to do a particular thing", "authority", "license", "dispensation"], "district": ["the territory within which the lord has the power of coercing and punishing", "a division of territory", "a defined portion of a state , town , or city , etc", "any portion of territory of undefined extent", "a region", "a country", "a tract"], "compensation": ["the act or principle of compensating", "that which constitutes , or is regarded as , an equivalent", "that which makes good the lack or variation of something else", "amends", "remuneration", "recompense", "the extinction of debts of which two persons are reciprocally debtors by the credits of which they are reciprocally creditors", "the payment of a debt by a credit of equal amount", "a set - off"], "magic": ["a comprehensive name for all of the pretended arts which claim to produce effects by the assistance of supernatural beings , or departed spirits , or by a mastery of secret forces in nature attained by a study of occult science , including enchantment , conjuration , witchcraft , sorcery , necromancy , incantation , etc", "the art of creating illusions which appear to the observer to be inexplicable except by some supernatural influence"], "baking": ["the act or process of cooking in an oven , or of drying and hardening by heat or cold", "the quantity baked at once", "a batch"], "stroll": ["a wandering on foot", "an idle and leisurely walk", "a ramble"], "deposit": ["that which is deposited , or laid or thrown down", "matter precipitated from a solution ( as the siliceous deposits of hot springs ) or that which is mechanically deposited ( as the mud gravel etc", "a natural occurrence of a useful mineral under the conditions to invite exploitation", "that which is placed anywhere , or in any one ' s hands , for safe keeping", "something intrusted to the care of another", "money lodged with a bank or banker subject to order", "anything given as pledge or security"], "labor": ["hard , muscular effort directed to some useful end , as agriculture , manufactures , and like", "servile toil", "exertion", "work", "intellectual exertion", "mental effort", "that which requires hard work for its accomplishment", "that which demands effort"], "custom": ["frequent repetition of the same act", "way of acting common to many", "dinary manner", "habitual practice", "usage", "method of doing or living", "habitual buying of goods", "practice of frequenting , as a shop , manufactory , etc", "business support", "long - established practice , considered as unwritten law , and resting for authority on long consent", "usage", "the customary toll , tax , or tribute", "duties or tolls imposed by law on commodities , imported or exported"], "entire": ["entirely", "a name originally given to a kind of beer combining qualities of different kinds of beer"], "tyrant": ["an absolute ruler", "a sovereign unrestrained by law or constitution", "a usurper of sovereignty", "specifically , a monarch , or other ruler or master , who uses power to oppress his subjects", "a person who exercises unlawful authority , or lawful authority in an unlawful manner", "one who by taxation , injustice , or cruel punishment , or the demand of unreasonable services , imposes burdens and hardships on those under his control , which law and humanity do not authorize , or which the purposes of government do not require", "a cruel master", "an oppressor"], "ignorance": ["the condition of being ignorant", "the lack of knowledge in general , or in relation to a particular subject", "a willful neglect or refusal to acquire knowledge which one may acquire and it is his duty to have"], "school": ["a shoal", "a multitude", "a place for learned intercourse and instruction", "an institution for learning", "an educational establishment", "a place for acquiring knowledge and mental training", "a place of primary instruction", "an establishment for the instruction of children", "a session of an institution of instruction"], "danger": ["exposure to injury , loss , pain , or other evil", "peril", "risk", "insecurity"], "shriek": ["a sharp , shrill outcry or scream", "a shrill wild cry such as is caused by sudden or extreme terror , pain , or the like"], "wreck": ["the destruction or injury of a vessel by being cast on shore , or on rocks , or by being disabled or sunk by the force of winds or waves", "shipwreck", "destruction or injury of anything , especially by violence", "ruin", "the ruins of a ship stranded", "a ship dashed against rocks or land , and broken , or otherwise rendered useless , by violence and fracture"], "earnest": ["seriousness", "reality", "fixed determination", "eagerness", "something given , or a part paid beforehand , as a pledge", "pledge", "a token of what is to come", "something of value given by the buyer to the seller , by way of token or pledge , to bind the bargain and prove the sale"], "snug": ["same as lug n"], "exception": ["exclusion", "restriction by taking out something which would otherwise be included , as in a class , statement , rule", "that which is excepted or taken out from others", "a person , thing , or case , specified as distinct , or not included", "an objection , oral or written , taken , in the course of an action , as to bail or security", "as to the decision of a judge , in the course of a trail , in his charge to a jury", "as to lapse of time , scandal , impertinence , insufficiency in a pleading"], "duration": ["the state or quality of lasting", "continuance in time", "the portion of time during which anything exists"], "defense": ["the act of defending , or the state of being defended", "protection , as from violence or danger", "that which defends or protects", "anything employed to oppose attack , ward off violence or danger , or maintain security", "a guard", "a protection", "protecting plea", "vindication", "justification"], "chase": ["vehement pursuit for the purpose of killing or capturing , as of an enemy , or game", "an earnest seeking after any object greatly desired", "the act or habit of hunting", "a hunt", "that which is pursued or hunted", "an open hunting ground to which game resorts , and which is private properly , thus differing from a forest , which is not private property , and from a park , which is inclosed", "a rectangular iron frame in which pages or columns of type are imposed", "a groove , or channel , as in the face of a wall", "a trench , as for the reception of drain tile"], "mane": ["the long and heavy hair growing on the upper side of , or about , the neck of some quadrupedal animals , as the horse , the lion , etc"], "plight": ["that which is exposed to risk", "security", "a gage", "a pledge", "condition", "state"], "genus": ["a class of objects divided into several subordinate species", "a class more extensive than a species", "a precisely defined and exactly divided class"], "kick": ["a blow with the foot or feet", "a striking or thrust with the foot", "the projection on the tang of the blade of a pocket knife , which prevents the edge of the blade from striking the spring", "a projection in a mold , to form a depression in the surface of the brick"], "flowering": ["the act of blossoming , or the season when plants blossom", "the act of adorning with flowers"], "grind": ["the act of reducing to powder , or of sharpening , by friction", "any severe continuous work or occupation", "hard and uninteresting study", "a student that studies hard", "a dig"], "fishing": ["the act , practice , or art of one who fishes", "a fishery"], "inward": ["in the plural the inner parts or organs of the body", "the viscera"], "strife": ["exertion or contention for superiority", "contest of emulation , either by intellectual or physical efforts", "altercation", "violent contention", "fight", "battle"], "spider": ["an iron pan with a long handle , used as a kitchen utensil in frying food"], "gloom": ["partial or total darkness", "thick shade", "obscurity", "a shady , gloomy , or dark place or grove", "cloudiness or heaviness of mind", "melancholy", "aspect of sorrow", "low spirits", "dullness"], "plane": ["a surface , real or imaginary , in which , if any two points are taken , the straight line which joins them lies wholly in that surface", "a surface , any section of which by a like surface is a straight line", "a surface without curvature", "a block or plate having a perfectly flat surface , used as a standard of flatness", "a surface plate"], "lace": ["that which binds or holds , especially by being interwoven", "a string , cord , or band , usually one passing through eyelet or other holes , and used in drawing and holding together parts of a garment , of a shoe , of a machine belt , etc", "a fabric of fine threads of linen , silk , cotton , etc", "a delicate tissue of thread , much worn as an ornament of dress", "spirits added to coffee or some other beverage"], "sinner": ["a persistent and incorrigible transgressor", "one condemned by the law of god"], "tendency": ["direction or course toward any place , object , effect , or result", "drift", "causal or efficient influence to bring about an effect or result"], "palm": ["the inner and somewhat concave part of the hand between the bases of the fingers and the wrist", "a lineal measure equal either to the breadth of the hand or to its length from the wrist to the ends of the fingers", "a hand", "any symbol or token of superiority , success , or triumph", "victory", "triumph", "supremacy"], "outfit": ["a fitting out , or equipment , as of a ship for a voyage , or of a person for an expedition in an unoccupied region or residence in a foreign land", "the expense of , or allowance made for , equipment , as by the government of the united states to a diplomatic agent going abroad", "any assemblage of objects required for or used in performing a task", "things required as equipment for a task", "a complete ensemble of clothing , selected to form a matching set", "a coordinated costume"], "loaf": ["any thick lump , mass , or cake", "a large regularly shaped or molded mass as of bread sugar or cake"], "theft": ["the act of stealing", "specifically , the felonious taking and removing of personal property , with an intent to deprive the rightful owner of the same", "larceny"], "bath": ["the act of exposing the body , or part of the body , for purposes of cleanliness , comfort , health , etc", "water or other liquid for bathing", "a receptacle or place where persons may immerse or wash their bodies in water", "a hebrew measure containing the tenth of a homer , or five gallons and three pints , as a measure for liquids", "and two pecks and five quarts , as a dry measure"], "rider": ["one who , or that which , rides", "a commercial traveler", "one who breaks or manages a horse"], "puritan": ["one who is scrupulous and strict in his religious life"], "removal": ["the act of removing , or the state of being removed"], "bone": ["one of the pieces or parts of an animal skeleton", "any fragment of bony substance"], "level": ["a line or surface to which , at every point , a vertical or plumb line is perpendicular", "a line or surface which is everywhere parallel to the surface of still water", "a horizontal line or plane", "an approximately horizontal line or surface at a certain degree of altitude , or distance from the center of the earth"], "van": ["the front of an army", "the first line or leading column", "the front line or foremost division of a fleet either in sailing or in battle", "a shovel used in cleansing ore", "a light wagon , either covered or open , used by tradesmen and others for the transportation of goods", "a large covered wagon for moving furniture , etc", "a closed railway car for baggage", "a fan or other contrivance , as a sieve , for winnowing grain"], "pay": ["satisfaction", "content", "an equivalent or return for money due , goods purchased , or services performed", "salary or wages for work or service", "compensation", "recompense", "payment", "hire"], "fashion": ["the make or form of anything", "the style , shape , appearance , or mode of structure", "pattern , model", "workmanship", "execution", "the prevailing mode or style , especially of dress", "custom or conventional usage in respect of dress , behavior , etiquette , etc", "particularly , the mode or style usual among persons of good breeding", "polite , fashionable , or genteel life", "social position", "good breeding"], "kindness": ["the state or quality of being kind , in any of its various senses", "manifestation of kind feeling or disposition beneficence", "a kind act", "an act of good will"], "sentiment": ["a thought prompted by passion or feeling", "a state of mind in view of some subject", "feeling toward or respecting some person or thing", "disposition prompting to action or expression", "generally a decision of the mind formed by deliberation or reasoning", "thought", "opinion", "notion", "judgment", "a sentence , or passage , considered as the expression of a thought", "a maxim", "a saying", "a toast"], "perfume": ["the scent , odor , or odoriferous particles emitted from a sweet - smelling substance", "a pleasant odor", "fragrance", "aroma", "a substance that emits an agreeable odor"], "mountain": ["a large mass of earth and rock , rising above the common level of the earth or adjacent land", "earth and rock forming an isolated peak or a ridge", "an eminence higher than a hill", "a mount", "a range , chain , or group of such elevations", "something of great bulk", "a large quantity"], "challenge": ["an invitation to engage in a contest or controversy of any kind", "a defiance", "specifically , a summons to fight a duel", "the letter or message conveying the summons", "the act of a sentry in halting any one who appears at his post , and demanding the countersign", "the opening and crying of hounds at first finding the scent of their game"], "ditch": ["any long , narrow receptacle for water on the surface of the earth"], "spin": ["the act of spinning", "velocity of rotation about some specified axis", "an interpretation of an event which is favorable to the interpreter or to the person s / he supports"], "structure": ["manner of building", "form", "make", "construction", "arrangement of parts , of organs , or of constituent particles , in a substance or body", "manner of organization", "the arrangement of the different tissues or parts of animal and vegetable organisms"], "loose": ["a letting go", "discharge"], "ability": ["the quality or state of being able", "power to perform , whether physical , moral , intellectual , conventional , or legal", "capacity", "skill or competence in doing", "sufficiency of strength , skill , resources , etc"], "dear": ["lover", "sweetheart"], "pain": ["suffering or evil inflicted as a punishment for crime , or connected with the commission of a crime", "penalty", "any uneasy sensation in animal bodies , from slight uneasiness to extreme distress or torture , proceeding from a derangement of functions , disease , or injury by violence", "bodily distress", "bodily suffering", "an ache", "a smart"], "river": ["a large stream of water flowing in a bed or channel and emptying into the ocean , a sea , a lake , or another stream", "a stream larger than a rivulet or brook", "a large stream", "copious flow", "abundance"], "getting": ["the act of obtaining or acquiring", "acquisition", "that which is got or obtained", "gain", "profit"], "glide": ["the act or manner of moving smoothly , swiftly , and without labor or obstruction", "a transitional sound in speech which is produced by the changing of the mouth organs from one definite position to another , and with gradual change in the most frequent cases"], "correspondence": ["friendly intercourse", "intercourse between persons by means of letters", "mutual adaptation , relation , or agreement , of one thing to another", "agreement", "congruity", "fitness", "relation"], "bitterness": ["the quality or state of being bitter , sharp , or acrid , in either a literal or figurative sense", "severity", "keenness of reproach or sarcasm", "deep distress , grief , or vexation of mind", "a state of extreme impiety or enmity to god", "dangerous error , or schism , tending to draw persons to apostasy"], "beginning": ["the act of doing that which begins anything", "commencement of an action , state , or space of time", "entrance into being or upon a course", "the first act , effort , or state of a succession of acts or states", "that which begins or originates something", "the first cause", "igin", "source", "that which is begun", "a rudiment or element"], "captain": ["the military officer who commands a company , troop , or battery , or who has the rank entitling him to do so though he may be employed on other service", "an officer in the united states navy , next above a commander and below a commodore , and ranking with a colonel in the army"], "glow": ["white or red heat", "brightness or warmth of color", "redness", "a rosy flush", "intense excitement or earnestness", "vehemence or heat of passion", "ardor"], "massacre": ["the killing of a considerable number of human beings under circumstances of atrocity or cruelty , or contrary to the usages of civilized people"], "veranda": ["an open , roofed gallery or portico , adjoining a dwelling house , forming an out - of - door sitting room"], "dark": ["absence of light", "darkness", "obscurity", "a place where there is little or no light", "the condition of ignorance", "gloom", "secrecy"], "engineer": ["a person skilled in the principles and practice of any branch of engineering", "one who manages as engine , particularly a steam engine", "an engine driver", "one who carries through an enterprise by skillful or artful contrivance", "an efficient manager"], "princess": ["a female prince", "a woman having sovereign power , or the rank of a prince", "the daughter of a sovereign", "a female member of a royal family", "the consort of a prince"], "dad": ["father"], "negro": ["a black man"], "suffrage": ["a vote given in deciding a controverted question , or in the choice of a man for an office or trust", "the formal expression of an opinion", "assent", "vote", "testimony", "attestation", "witness", "approval"], "sounding": ["the act of one who , or that which , sounds ( in any of the senses of the several verbs )", "the depth so ascertained"], "orchestra": ["the space in a theater between the stage and the audience", "the space in the main floor of a theater in which the audience sits", "the forward spectator section of the main floor in distinction from the parterre which is the rear section of the main floor", "the place in any public hall appropriated to a band of instrumental musicians"], "shot": ["a share or proportion", "a reckoning", "the act of shooting", "discharge of a firearm or other weapon which throws a missile", "a missile weapon , particularly a ball or bullet", "specifically , whatever is discharged as a projectile from firearms or cannon by the force of an explosive"], "exempt": ["one not subject", "one of four officers of the yeomen of the royal guard , having the rank of corporal", "an exon"], "ornament": ["that which adds grace or beauty", "embellishment", "decoration", "adornment"], "obstacle": ["that which stands in the way , or opposes", "anything that hinders progress", "a hindrance", "an obstruction , physical or moral"], "hostile": ["an enemy", "an american indian in arms against the whites"], "cut": ["an opening made with an edged instrument", "a cleft", "a gash", "a slash", "a wound made by cutting", "a stroke or blow or cutting motion with an edged instrument", "a stroke or blow with a whip", "that which wounds the feelings , as a harsh remark or criticism , or a sarcasm", "personal discourtesy , as neglecting to recognize an acquaintance when meeting him", "a slight"], "tide": ["a stream", "current", "flood", "tendency or direction of causes , influences , or events", "course", "current"], "infamy": ["total loss of reputation", "public disgrace", "dishonor", "ignominy", "indignity", "a quality which exposes to disgrace", "extreme baseness or vileness"], "song": ["that which is sung or uttered with musical modulations of the voice , whether of a human being or of a bird , insect , etc", "a lyrical poem adapted to vocal music", "a ballad", "more generally , any poetical strain", "a poem"], "consent": ["agreement in opinion or sentiment", "the being of one mind", "accord", "correspondence in parts , qualities , or operations", "agreement", "harmony", "coherence", "voluntary accordance with , or concurrence in , what is done or proposed by another", "acquiescence", "compliance", "approval", "permission"], "stealing": ["the act of taking feloniously the personal property of another without his consent and knowledge", "theft", "larceny", "that which is stolen", "stolen property"], "thing": ["whatever exists , or is conceived to exist , as a separate entity , whether animate or inanimate", "any separable or distinguishable object of thought", "an inanimate object , in distinction from a living being", "any lifeless material", "a transaction or occurrence", "an event", "a deed", "in scandinavian countries , a legislative or judicial assembly"], "consternation": ["terror , combined with amazement", "dismay"], "blunder": ["a gross error or mistake , resulting from carelessness , stupidity , or culpable ignorance"], "blooming": ["the process of making blooms from the ore or from cast iron"], "separation": ["the act of separating , or the state of being separated , or separate", "chemical analysis", "divorce"], "germ": ["that which is to develop a new individual", "the earliest form under which an organism appears", "that from which anything springs", "igin", "first principle"], "invalid": ["a person who is weak and infirm", "one who is disabled for active service", "one in chronic ill health who is unable to care for himself"], "smite": ["a blow"], "omen": ["an occurrence supposed to portend , or show the character of , some future event", "any indication or action regarded as a foreshowing", "a foreboding", "a presage", "an augury"], "bunch": ["a protuberance", "a hunch", "a knob or lump", "a hump", "a collection , cluster , or tuft , properly of things of the same kind , growing or fastened together", "a small isolated mass of ore , as distinguished from a continuous vein"], "accusation": ["that of which one is accused", "the charge of an offense or crime , or the declaration containing the charge"], "disadvantage": ["deprivation of advantage", "unfavorable or prejudicial quality , condition , circumstance , or the like", "that which hinders success , or causes loss or injury", "loss", "detriment", "hindrance", "prejudice to interest , fame , credit , profit , or other good"], "scrub": ["one who labors hard and lives meanly", "a mean fellow", "something small and mean", "a worn - out brush"], "dragon": ["a fabulous animal , generally represented as a monstrous winged serpent or lizard , with a crested head and enormous claws , and regarded as very powerful and ferocious", "a fierce , violent person , especially a woman"], "choir": ["a band or organized company of singers , especially in church service", "that part of a church appropriated to the singers", "the chancel"], "awe": ["the emotion inspired by something dreadful and sublime", "an undefined sense of the dreadful and the sublime", "reverential fear , or solemn wonder", "profound reverence"], "surveying": ["that branch of applied mathematics which teaches the art of determining the area of any portion of the earth ' s surface , the length and directions of the bounding lines , the contour of the surface , etc", "the act or occupation of making surveys"], "tear": ["a drop of the limpid , saline fluid secreted , normally in small amount , by the lachrymal gland , and diffused between the eye and the eyelids to moisten the parts and facilitate their motion", "something in the form of a transparent drop of fluid matter", "a partially vitrified bit of clay in glass", "the act of tearing , or the state of being torn", "a rent", "a fissure"], "worst": ["that which is most bad or evil", "the most severe , pernicious , calamitous , or wicked state or degree"], "state": ["the circumstances or condition of a being or thing at any given time", "rank", "condition", "quality", "condition of prosperity or grandeur", "wealthy or prosperous circumstances", "social importance"], "brood": ["the young birds hatched at one time", "a hatch", "the young from the same dam , whether produced at the same time or not", "young children of the same mother , especially if nearly of the same age", "offspring", "progeny", "that which is bred or produced", "breed", "species"], "essential": ["first or constituent principle"], "candle": ["a slender , cylindrical body of tallow , containing a wick composed of loosely twisted linen of cotton threads , and used to furnish light", "that which gives light", "a luminary"], "page": ["a serving boy", "in the united states , a boy or girl employed to wait upon the members of a legislative body", "a contrivance , as a band , pin , snap , or the like , to hold the skirt of a woman ' s dress from the ground", "one side of a leaf of a book or manuscript", "a record", "a writing"], "soda": ["sodium oxide or hydroxide", "popularly , sodium carbonate or bicarbonate"], "contemplation": ["the act of the mind in considering with attention", "continued attention of the mind to a particular subject", "meditation", "musing", "study", "the act of looking forward to an event as about to happen", "expectation"], "symbol": ["a visible sign or representation of an idea", "anything which suggests an idea or quality , or another thing , as by resemblance or by convention", "an emblem", "a representation", "a type", "a figure", "any character used to represent a quantity , an operation , a relation , or an abbreviation", "an abstract or compendium of faith or doctrine", "a creed , or a summary of the articles of religion"], "baron": ["a title or degree of nobility", "iginally , the possess of a fief , who had feudal tenants under him", "in modern times , in france and germany , a nobleman next in rank below a count", "in england , a nobleman of the lowest grade in the house of lords , being next below a viscount"], "teacher": ["one who teaches or instructs", "one whose business or occupation is to instruct others", "an instructor", "a tutor", "one who instructs others in religion", "a preacher", "a minister of the gospel"], "meet": ["an assembling together", "the persons who so assemble and the place of meeting"]}

==> data/manual_annots.new.tsv <==
file	dum1	def1	dum2	def2	lenprefix	rare1	rare2	syn1	syn2	mdist	mdistval	mdistrnk	tdist	tdistval	tdistrnk	rnkdiff
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.222111001610756	8492185	jaccard	0.4	636	8491549
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	production	the act of lengthening out or prolonging	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.245867982506752	8495584	jaccard	0.625	5708	8489876
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	dainty	that which is delicious or delicate	organization	that which is organized	3	0	0	0	0	cdist-glove6B	1.2233868390321732	8492455	jaccard	0.5714285714285714	3124	8489331
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	last	a cargo	smite	a blow	1	1	0	1	1	cdist-glove6B	1.3034988343715668	8497412	jaccard	0.6666666666666667	8272	8489140
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	caress	any act or expression of affection	education	the act or process of educating	0	0	0	0	0	cdist-glove6B	1.3024296462535858	8497407	jaccard	0.6666666666666667	8272	8489135
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	court	a palace	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.3006303906440735	8497394	jaccard	0.6666666666666667	8272	8489122
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	last	a cargo	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2842832505702972	8497237	jaccard	0.6666666666666667	8272	8488965
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	adieu	a farewell	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.280722588300705	8497164	jaccard	0.6666666666666667	8272	8488892
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	bid	that which is offered	dainty	that which is delicious or delicate	3	0	0	0	0	cdist-glove6B	1.2213208973407745	8491975	jaccard	0.5714285714285714	3124	8488851
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	statement	a narrative	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2754239439964294	8497058	jaccard	0.6666666666666667	8272	8488786
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	general	the total	womb	the uterus	1	1	0	1	1	cdist-glove6B	1.275158315896988	8497051	jaccard	0.6666666666666667	8272	8488779
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	example	a model	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2716696858406067	8496965	jaccard	0.6666666666666667	8272	8488693
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	province	a district	1	0	0	1	1	cdist-glove6B	1.269809752702713	8496915	jaccard	0.6666666666666667	8272	8488643
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	smite	a blow	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.2673096060752869	8496825	jaccard	0.6666666666666667	8272	8488553
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2111715972423553	8489119	jaccard	0.4	636	8488483
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	judge	a critic	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2633582055568695	8496672	jaccard	0.6666666666666667	8272	8488400
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	personal	a chattel	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2591420114040375	8496481	jaccard	0.6666666666666667	8272	8488209
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	last	a cargo	1	0	1	1	1	cdist-glove6B	1.2579433023929596	8496417	jaccard	0.6666666666666667	8272	8488145
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	bound	a leap	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2554646134376526	8496286	jaccard	0.6666666666666667	8272	8488014
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	guarantee	a security	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2530157268047333	8496142	jaccard	0.6666666666666667	8272	8487870
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	present	a gift	1	0	0	1	1	cdist-glove6B	1.2528720498085022	8496132	jaccard	0.6666666666666667	8272	8487860
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	smite	a blow	source	a spring	1	0	0	1	1	cdist-glove6B	1.2527898252010345	8496124	jaccard	0.6666666666666667	8272	8487852
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	team	a brood	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.252480387687683	8496104	jaccard	0.6666666666666667	8272	8487832
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	paper	a writing	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2512902915477753	8496027	jaccard	0.6666666666666667	8272	8487755
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	protection	a pass	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2508448958396912	8496000	jaccard	0.6666666666666667	8272	8487728
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	liberal	a reformer	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2492378205060959	8495878	jaccard	0.6666666666666667	8272	8487606
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	jest	a joke	port	a porthole	1	0	0	1	1	cdist-glove6B	1.2488943189382553	8495851	jaccard	0.6666666666666667	8272	8487579
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	chase	that which is pursued or hunted	dainty	that which is delicious or delicate	3	0	0	0	0	cdist-glove6B	1.210848867893219	8489028	jaccard	0.5	1547	8487481
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	lead	the act of leading or conducting	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2147253900766373	8490278	jaccard	0.5714285714285714	3124	8487154
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	governor	a tutor	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2438444793224335	8495420	jaccard	0.6666666666666667	8272	8487148
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	concept	a notion	smite	a blow	1	0	0	1	1	cdist-glove6B	1.243357092142105	8495377	jaccard	0.6666666666666667	8272	8487105
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	express	a courier	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.243128463625908	8495359	jaccard	0.6666666666666667	8272	8487087
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2428692430257797	8495333	jaccard	0.6666666666666667	8272	8487061
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	primary	a caucus	1	0	0	1	1	cdist-glove6B	1.2428638488054276	8495332	jaccard	0.6666666666666667	8272	8487060
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	girdle	a circumference	meeting	a convention	1	0	0	1	1	cdist-glove6B	1.2414700537919998	8495211	jaccard	0.6666666666666667	8272	8486939
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	magnificence	the act of doing what is magnificent	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.2225310653448105	8492283	jaccard	0.625	5708	8486575
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1	cdist-glove6B	1.237933486700058	8494804	jaccard	0.6666666666666667	8272	8486532
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	example	a model	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.236654669046402	8494662	jaccard	0.6666666666666667	8272	8486390
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	saw	a saying	1	0	1	1	1	cdist-glove6B	1.235697627067566	8494529	jaccard	0.6666666666666667	8272	8486257
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	mark	a token	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2355210781097412	8494508	jaccard	0.6666666666666667	8272	8486236
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1	cdist-glove6B	1.2352137118577957	8494468	jaccard	0.6666666666666667	8272	8486196
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1	cdist-glove6B	1.2350442856550217	8494446	jaccard	0.6666666666666667	8272	8486174
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	deputy	a representative	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2345609068870544	8494376	jaccard	0.6666666666666667	8272	8486104
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	meeting	a convention	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2344288527965546	8494355	jaccard	0.6666666666666667	8272	8486083
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	package	a parcel	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2337972819805145	8494269	jaccard	0.6666666666666667	8272	8485997
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	significant	a symbol	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2333226650953293	8494205	jaccard	0.6666666666666667	8272	8485933
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	gleam	a ray	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.233198195695877	8494187	jaccard	0.6666666666666667	8272	8485915
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	sneer	the act of sneering	taking	the act of gaining possession	3	0	0	0	0	cdist-glove6B	1.2064496576786041	8487269	jaccard	0.5	1547	8485722
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	number	a multitude	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2318061739206314	8493991	jaccard	0.6666666666666667	8272	8485719
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	gleam	a ray	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2290299981832504	8493527	jaccard	0.6666666666666667	8272	8485255
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	organization	that which is organized	repast	that which is taken as food	3	0	0	0	0	cdist-glove6B	1.2072088122367859	8487604	jaccard	0.5714285714285714	3124	8484480
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2242318242788315	8492640	jaccard	0.6666666666666667	8272	8484368
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	conveyance	the act of conveying , carrying , or transporting	leading	the act of guiding , directing , governing , or enticing	3	0	0	0	0	cdist-glove6B	1.2067340165376663	8487404	jaccard	0.5714285714285714	3124	8484280
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	former	a creator	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2235014736652374	8492482	jaccard	0.6666666666666667	8272	8484210
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2228792309761047	8492355	jaccard	0.6666666666666667	8272	8484083
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1	cdist-glove6B	1.2226865887641907	8492314	jaccard	0.6666666666666667	8272	8484042
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1	cdist-glove6B	1.222400739789009	8492260	jaccard	0.6666666666666667	8272	8483988
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	partnership	a house	1	0	1	1	1	cdist-glove6B	1.2218180000782013	8492106	jaccard	0.6666666666666667	8272	8483834
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	exaltation	the act of exalting or raising high	lead	the act of leading or conducting	3	0	0	0	0	cdist-glove6B	1.2048896104097366	8486638	jaccard	0.5555555555555556	2841	8483797
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	scheme	a project	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2215913534164429	8492037	jaccard	0.6666666666666667	8272	8483765
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	present	a gift	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.221551164984703	8492027	jaccard	0.6666666666666667	8272	8483755
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	discovery	the action of discovering	sneer	the act of sneering	1	0	0	0	0	cdist-glove6B	1.221496731042862	8492012	jaccard	0.6666666666666667	8272	8483740
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	express	a courier	parson	a preacher	1	1	0	1	1	cdist-glove6B	1.2210875302553177	8491917	jaccard	0.6666666666666667	8272	8483645
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	note	a comment	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.220944494009018	8491890	jaccard	0.6666666666666667	8272	8483618
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	edifice	a structure	pilot	a steersman	1	0	0	1	1	cdist-glove6B	1.2203717678785324	8491767	jaccard	0.6666666666666667	8272	8483495
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	coldness	the state or quality of being cold	defense	the act of defending , or the state of being defended	1	0	0	0	0	cdist-glove6B	1.2093982994556427	8488472	jaccard	0.6153846153846154	5353	8483119
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	cleft	a crevice	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.217938169836998	8491172	jaccard	0.6666666666666667	8272	8482900
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	adieu	a farewell	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.2177399694919586	8491108	jaccard	0.6666666666666667	8272	8482836
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	caress	any act or expression of affection	lead	the act of leading or conducting	0	0	0	0	0	cdist-glove6B	1.217413455247879	8491027	jaccard	0.6666666666666667	8272	8482755
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	opening	a breach	smite	a blow	1	0	0	1	1	cdist-glove6B	1.217389538884163	8491018	jaccard	0.6666666666666667	8272	8482746
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	gratification	a reward	mark	a token	1	0	0	1	1	cdist-glove6B	1.2171109914779663	8490945	jaccard	0.6666666666666667	8272	8482673
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	omen	an augury	range	an order	1	0	1	1	1	cdist-glove6B	1.2158781737089157	8490608	jaccard	0.6666666666666667	8272	8482336
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	meeting	a convention	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2157476097345352	8490569	jaccard	0.6666666666666667	8272	8482297
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	publication	the act of publishing or making known	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2078017443418503	8487862	jaccard	0.625	5708	8482154
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	committee	a guardian	twinkling	a twinkle	1	1	0	1	1	cdist-glove6B	1.2151060104370117	8490386	jaccard	0.6666666666666667	8272	8482114
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	circumference	a circle	sell	a hoax	1	1	1	1	1	cdist-glove6B	1.214774176478386	8490291	jaccard	0.6666666666666667	8272	8482019
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	contribution	the act of contributing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.1968207210302353	8482648	jaccard	0.4	636	8482012
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	former	a creator	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2146184295415878	8490239	jaccard	0.6666666666666667	8272	8481967
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	proprietor	an owner	push	an attempt	1	0	0	1	1	cdist-glove6B	1.2145552188158035	8490223	jaccard	0.6666666666666667	8272	8481951
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	incline	a slope	mate	a match	1	0	1	1	1	cdist-glove6B	1.2145299017429352	8490217	jaccard	0.6666666666666667	8272	8481945
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	cleft	a crevice	governor	a tutor	1	0	0	1	1	cdist-glove6B	1.2144307047128677	8490185	jaccard	0.6666666666666667	8272	8481913
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	number	a multitude	1	0	0	1	1	cdist-glove6B	1.2142744362354279	8490133	jaccard	0.6666666666666667	8272	8481861
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	opening	a breach	1	0	0	1	1	cdist-glove6B	1.2139882892370224	8490038	jaccard	0.6666666666666667	8272	8481766
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	deputy	a representative	frown	a scowl	1	0	0	1	1	cdist-glove6B	1.2132658958435059	8489804	jaccard	0.6666666666666667	8272	8481532
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	paper	a writing	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2132624238729477	8489803	jaccard	0.6666666666666667	8272	8481531
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	smite	a blow	team	a brood	1	0	1	1	1	cdist-glove6B	1.2132222652435303	8489788	jaccard	0.6666666666666667	8272	8481516
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	countryman	a rustic	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.2131642252206802	8489771	jaccard	0.6666666666666667	8272	8481499
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	smite	a blow	student	a learner	1	0	0	1	1	cdist-glove6B	1.2126081734895706	8489594	jaccard	0.6666666666666667	8272	8481322
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	army	a host	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2123170047998428	8489490	jaccard	0.6666666666666667	8272	8481218
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	meeting	a convention	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2123060822486877	8489482	jaccard	0.6666666666666667	8272	8481210
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	former	a creator	knave	a rogue	1	1	0	1	1	cdist-glove6B	1.2121568471193314	8489429	jaccard	0.6666666666666667	8272	8481157
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	deputy	a representative	girdle	a circumference	1	0	0	1	1	cdist-glove6B	1.2120895683765411	8489404	jaccard	0.6666666666666667	8272	8481132
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	adieu	a farewell	number	a multitude	1	0	0	1	1	cdist-glove6B	1.2119796574115753	8489369	jaccard	0.6666666666666667	8272	8481097
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	criminal	a malefactor	girdle	a circumference	1	0	0	1	1	cdist-glove6B	1.2117838114500046	8489301	jaccard	0.6666666666666667	8272	8481029
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	girdle	a circumference	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2117137014865875	8489285	jaccard	0.6666666666666667	8272	8481013
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	knave	a rogue	put	a push	1	0	1	1	1	cdist-glove6B	1.2116340398788452	8489265	jaccard	0.6666666666666667	8272	8480993
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	flood	a superabundance	matron	a housekeeper	1	1	0	1	1	cdist-glove6B	1.2112884819507599	8489160	jaccard	0.6666666666666667	8272	8480888
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	ascetic	a recluse	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.210791364312172	8489002	jaccard	0.6666666666666667	8272	8480730
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	bridle	a check	student	a learner	1	0	0	1	1	cdist-glove6B	1.2103727757930756	8488870	jaccard	0.6666666666666667	8272	8480598
rnk/rankdiff_1.json_cdist-glove6B_jaccard.json	inference	a conclusion	pastor	a guardian	1	0	1	1	1	cdist-glove6B	1.2100254893302917	8488730	jaccard	0.6666666666666667	8272	8480458
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	province	a district	1	0	0	1	1	l2-glove6B	12.385859489440918	8497212	levenshtein_np	0.25	1272	8495940
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	knave	a rogue	province	a district	1	0	0	1	1	l2-glove6B	11.862841606140137	8494896	levenshtein_np	0.25	1272	8493624
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	epistle	a letter	province	a district	1	0	0	1	1	l2-glove6B	11.743074417114258	8493604	levenshtein_np	0.25	1272	8492332
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	deputy	a representative	nook	a recess	1	0	0	1	1	l2-glove6B	11.71715259552002	8493255	levenshtein_np	0.25	1272	8491983
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	nook	a recess	1	0	0	1	1	l2-glove6B	11.71616268157959	8493236	levenshtein_np	0.25	1272	8491964
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	nook	a recess	province	a district	1	0	0	1	1	l2-glove6B	11.67505168914795	8492620	levenshtein_np	0.25	1272	8491348
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	marvel	a miracle	province	a district	1	0	0	1	1	l2-glove6B	11.648695945739746	8492185	levenshtein_np	0.25	1272	8490913
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	governor	a tutor	noun	a substantive	1	0	0	1	1	l2-glove6B	11.640549659729004	8492057	levenshtein_np	0.25	1272	8490785
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	nook	a recess	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.61721420288086	8491681	levenshtein_np	0.25	1272	8490409
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	lap	a skirt	noun	a substantive	1	0	0	1	1	l2-glove6B	11.594466209411621	8491298	levenshtein_np	0.25	1272	8490026
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	palm	a hand	1	0	0	1	1	l2-glove6B	11.582429885864258	8491087	levenshtein_np	0.25	1272	8489815
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.55980396270752	8490620	levenshtein_np	0.25	1272	8489348
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	governor	a tutor	nook	a recess	1	0	0	1	1	l2-glove6B	11.55903434753418	8490607	levenshtein_np	0.25	1272	8489335
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	debt	a fault	nook	a recess	1	1	0	1	1	l2-glove6B	11.551275253295898	8490452	levenshtein_np	0.25	1272	8489180
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	gratification	a reward	province	a district	1	0	0	1	1	l2-glove6B	11.532795906066895	8490065	levenshtein_np	0.25	1272	8488793
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	noun	a substantive	1	0	0	1	1	l2-glove6B	11.515820503234863	8489687	levenshtein_np	0.25	1272	8488415
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	fort	a fortification	noun	a substantive	1	0	0	1	1	l2-glove6B	11.46251392364502	8488296	levenshtein_np	0.25	1272	8487024
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	conductor	a director	province	a district	1	0	0	1	1	l2-glove6B	11.457387924194336	8488165	levenshtein_np	0.25	1272	8486893
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	chemical	a reagent	nook	a recess	1	0	0	1	1	l2-glove6B	11.454150199890137	8488084	levenshtein_np	0.25	1272	8486812
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	party	a detachment	1	0	1	1	1	l2-glove6B	11.42668628692627	8487312	levenshtein_np	0.25	1272	8486040
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	errand	a commission	province	a district	1	0	0	1	1	l2-glove6B	11.424163818359375	8487228	levenshtein_np	0.25	1272	8485956
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	deputy	a representative	noun	a substantive	1	0	0	1	1	l2-glove6B	11.419483184814453	8487092	levenshtein_np	0.25	1272	8485820
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	inference	a conclusion	1	0	0	1	1	l2-glove6B	11.386236190795898	8486106	levenshtein_np	0.25	1272	8484834
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	orator	a petitioner	province	a district	1	0	0	1	1	l2-glove6B	11.38259506225586	8485992	levenshtein_np	0.25	1272	8484720
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cream	a cosmetic	noun	a substantive	1	1	0	1	1	l2-glove6B	11.369926452636719	8485535	levenshtein_np	0.25	1272	8484263
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	province	a district	wink	a moment	1	0	1	1	1	l2-glove6B	11.366817474365234	8485425	levenshtein_np	0.25	1272	8484153
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	wild	a wilderness	1	0	0	1	1	l2-glove6B	11.3543062210083	8485007	levenshtein_np	0.25	1272	8483735
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.349331855773926	8484824	levenshtein_np	0.25	1272	8483552
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	conductor	a director	nook	a recess	1	0	0	1	1	l2-glove6B	11.342589378356934	8484590	levenshtein_np	0.25	1272	8483318
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	commission	a charge	nook	a recess	1	0	0	1	1	l2-glove6B	11.333874702453613	8484285	levenshtein_np	0.25	1272	8483013
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	deputy	a representative	epistle	a letter	1	0	0	1	1	l2-glove6B	11.319762229919434	8483769	levenshtein_np	0.25	1272	8482497
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	epistle	a letter	party	a detachment	1	0	1	1	1	l2-glove6B	11.318431854248047	8483715	levenshtein_np	0.25	1272	8482443
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	committee	a guardian	nook	a recess	1	1	0	1	1	l2-glove6B	11.316056251525879	8483634	levenshtein_np	0.25	1272	8482362
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	port	a porthole	1	0	0	1	1	l2-glove6B	11.296212196350098	8482871	levenshtein_np	0.25	1272	8481599
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.295957565307617	8482860	levenshtein_np	0.25	1272	8481588
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	inference	a conclusion	province	a district	1	0	0	1	1	l2-glove6B	11.289579391479492	8482595	levenshtein_np	0.25	1272	8481323
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	dome	a building	noun	a substantive	1	1	0	1	1	l2-glove6B	11.28892707824707	8482564	levenshtein_np	0.25	1272	8481292
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	sentry	a sentinel	1	0	0	1	1	l2-glove6B	11.287863731384277	8482508	levenshtein_np	0.25	1272	8481236
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	commission	a charge	noun	a substantive	1	0	0	1	1	l2-glove6B	11.286978721618652	8482456	levenshtein_np	0.25	1272	8481184
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	nook	a recess	noun	a substantive	1	0	0	1	1	l2-glove6B	11.284751892089844	8482356	levenshtein_np	0.25	1272	8481084
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	nook	a recess	party	a detachment	1	0	1	1	1	l2-glove6B	11.282044410705566	8482229	levenshtein_np	0.25	1272	8480957
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	committee	a guardian	noun	a substantive	1	1	0	1	1	l2-glove6B	11.279895782470703	8482148	levenshtein_np	0.25	1272	8480876
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	judge	a critic	nook	a recess	1	0	0	1	1	l2-glove6B	11.279658317565918	8482137	levenshtein_np	0.25	1272	8480865
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	liver	a resident	1	0	1	1	1	l2-glove6B	11.277658462524414	8482047	levenshtein_np	0.25	1272	8480775
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	mount	a mountain	noun	a substantive	1	0	0	1	1	l2-glove6B	11.277189254760742	8482027	levenshtein_np	0.25	1272	8480755
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	liver	a resident	noun	a substantive	1	1	0	1	1	l2-glove6B	11.270719528198242	8481755	levenshtein_np	0.25	1272	8480483
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	frown	a scowl	province	a district	1	0	0	1	1	l2-glove6B	11.267769813537598	8481619	levenshtein_np	0.25	1272	8480347
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	chemical	a reagent	epistle	a letter	1	0	0	1	1	l2-glove6B	11.263492584228516	8481419	levenshtein_np	0.25	1272	8480147
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	lap	a skirt	1	0	0	1	1	l2-glove6B	11.2625732421875	8481376	levenshtein_np	0.25	1272	8480104
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	lap	a skirt	nook	a recess	1	0	0	1	1	l2-glove6B	11.259966850280762	8481277	levenshtein_np	0.25	1272	8480005
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	flood	a superabundance	noun	a substantive	1	1	0	1	1	l2-glove6B	11.253713607788086	8481030	levenshtein_np	0.25	1272	8479758
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	court	a palace	nook	a recess	1	0	0	1	1	l2-glove6B	11.252768516540527	8480988	levenshtein_np	0.25	1272	8479716
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cleft	a crevice	province	a district	1	0	0	1	1	l2-glove6B	11.250764846801758	8480891	levenshtein_np	0.25	1272	8479619
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	epistle	a letter	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.250387191772461	8480867	levenshtein_np	0.25	1272	8479595
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cordial	a liqueur	province	a district	1	0	0	1	1	l2-glove6B	11.244773864746094	8480609	levenshtein_np	0.25	1272	8479337
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	army	a host	nook	a recess	1	0	0	1	1	l2-glove6B	11.237281799316406	8480256	levenshtein_np	0.25	1272	8478984
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	stroke	a blow	1	0	0	1	1	l2-glove6B	11.232940673828125	8480053	levenshtein_np	0.25	1272	8478781
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	guard	a conductor	noun	a substantive	1	1	0	1	1	l2-glove6B	11.230920791625977	8479943	levenshtein_np	0.25	1272	8478671
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	palm	a hand	1	0	0	1	1	l2-glove6B	11.230286598205566	8479899	levenshtein_np	0.25	1272	8478627
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	nook	a recess	season	a time	1	0	0	1	1	l2-glove6B	11.224040985107422	8479608	levenshtein_np	0.25	1272	8478336
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	churchyard	a cemetery	party	a detachment	1	0	1	1	1	l2-glove6B	11.220407485961914	8479430	levenshtein_np	0.25	1272	8478158
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	career	a running	noun	a substantive	1	1	0	1	1	l2-glove6B	11.218656539916992	8479352	levenshtein_np	0.25	1272	8478080
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cavity	a hollow	province	a district	1	0	0	1	1	l2-glove6B	11.216729164123535	8479238	levenshtein_np	0.25	1272	8477966
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	pilot	a steersman	1	0	0	1	1	l2-glove6B	11.21507740020752	8479146	levenshtein_np	0.25	1272	8477874
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	glass	a mirror	noun	a substantive	1	0	0	1	1	l2-glove6B	11.213153839111328	8479058	levenshtein_np	0.25	1272	8477786
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	king	a prince	nook	a recess	1	1	0	1	1	l2-glove6B	11.208184242248535	8478763	levenshtein_np	0.25	1272	8477491
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cordial	a liqueur	nook	a recess	1	0	0	1	1	l2-glove6B	11.204924583435059	8478580	levenshtein_np	0.25	1272	8477308
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cream	a cosmetic	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.202961921691895	8478487	levenshtein_np	0.25	1272	8477215
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	circumference	a circle	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.190505981445312	8477834	levenshtein_np	0.25	1272	8476562
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	boon	a benefaction	noun	a substantive	1	0	0	1	1	l2-glove6B	11.189111709594727	8477745	levenshtein_np	0.25	1272	8476473
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	fork	a prong	province	a district	1	0	0	1	1	l2-glove6B	11.18830394744873	8477694	levenshtein_np	0.25	1272	8476422
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	phantom	a phantasm	province	a district	1	0	0	1	1	l2-glove6B	11.184057235717773	8477469	levenshtein_np	0.25	1272	8476197
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	province	a district	tube	a telescope	1	0	1	1	1	l2-glove6B	11.183903694152832	8477460	levenshtein_np	0.25	1272	8476188
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cleft	a crevice	governor	a tutor	1	0	0	1	1	l2-glove6B	11.179101943969727	8477160	levenshtein_np	0.25	1272	8475888
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	lap	a skirt	province	a district	1	0	0	1	1	l2-glove6B	11.171257972717285	8476716	levenshtein_np	0.25	1272	8475444
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	career	a running	epistle	a letter	1	1	0	1	1	l2-glove6B	11.164322853088379	8476335	levenshtein_np	0.25	1272	8475063
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	fort	a fortification	1	0	0	1	1	l2-glove6B	11.16390609741211	8476314	levenshtein_np	0.25	1272	8475042
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	province	a district	wreath	a garland	1	0	0	1	1	l2-glove6B	11.162379264831543	8476224	levenshtein_np	0.25	1272	8474952
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	sentinel	a sentry	1	0	0	1	1	l2-glove6B	11.151373863220215	8475581	levenshtein_np	0.25	1272	8474309
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	apron	a boot	province	a district	1	1	0	1	1	l2-glove6B	11.149274826049805	8475464	levenshtein_np	0.25	1272	8474192
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	pour	a flood	1	0	0	1	1	l2-glove6B	11.145173072814941	8475209	levenshtein_np	0.25	1272	8473937
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	instinct	a predilection	province	a district	1	0	0	1	1	l2-glove6B	11.143486022949219	8475102	levenshtein_np	0.25	1272	8473830
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cleft	a crevice	deputy	a representative	1	0	0	1	1	l2-glove6B	11.140928268432617	8474936	levenshtein_np	0.25	1272	8473664
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	churchyard	a cemetery	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.136353492736816	8474674	levenshtein_np	0.25	1272	8473402
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	beat	a stroke	noun	a substantive	1	0	0	1	1	l2-glove6B	11.135809898376465	8474635	levenshtein_np	0.25	1272	8473363
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	province	a district	wand	a verge	1	0	0	1	1	l2-glove6B	11.133943557739258	8474509	levenshtein_np	0.25	1272	8473237
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	province	a district	tramp	a tramper	1	0	0	1	1	l2-glove6B	11.13188362121582	8474375	levenshtein_np	0.25	1272	8473103
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	epistle	a letter	marvel	a miracle	1	0	0	1	1	l2-glove6B	11.12963581085205	8474242	levenshtein_np	0.25	1272	8472970
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	peer	a fellow	1	0	0	1	1	l2-glove6B	11.12939167022705	8474223	levenshtein_np	0.25	1272	8472951
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cemetery	a graveyard	noun	a substantive	1	0	0	1	1	l2-glove6B	11.129349708557129	8474219	levenshtein_np	0.25	1272	8472947
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	fork	a prong	1	0	0	1	1	l2-glove6B	11.115303993225098	8473343	levenshtein_np	0.25	1272	8472071
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	marvel	a miracle	1	0	0	1	1	l2-glove6B	11.11383056640625	8473252	levenshtein_np	0.25	1272	8471980
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	cordial	a liqueur	liver	a resident	1	0	1	1	1	l2-glove6B	11.105627059936523	8472704	levenshtein_np	0.25	1272	8471432
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	girdle	a circumference	province	a district	1	0	0	1	1	l2-glove6B	11.104207038879395	8472612	levenshtein_np	0.25	1272	8471340
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	army	a host	noun	a substantive	1	0	0	1	1	l2-glove6B	11.103620529174805	8472567	levenshtein_np	0.25	1272	8471295
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	epistle	a letter	flag	a standard	1	0	0	1	1	l2-glove6B	11.10250473022461	8472499	levenshtein_np	0.25	1272	8471227
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	committee	a guardian	epistle	a letter	1	1	0	1	1	l2-glove6B	11.098918914794922	8472233	levenshtein_np	0.25	1272	8470961
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	noun	a substantive	season	a time	1	0	0	1	1	l2-glove6B	11.097952842712402	8472182	levenshtein_np	0.25	1272	8470910
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	tube	a telescope	1	0	1	1	1	l2-glove6B	11.0967378616333	8472100	levenshtein_np	0.25	1272	8470828
rnk/rankdiff_1.json_l2-glove6B_levenshtein_np.json	envoy	a messenger	sentinel	a sentry	1	0	0	1	1	l2-glove6B	11.095528602600098	8471998	levenshtein_np	0.25	1272	8470726
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	province	a district	1	0	0	1	1	l2-glove6B	12.385859489440918	8497212	jaccard	0.6666666666666667	8272	8488940
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	ounce	the twelfth part of a troy pound	sire	the head of a family	1	1	1	0	0	l2-glove6B	11.956026077270508	8495673	jaccard	0.6666666666666667	8272	8487401
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	hearth	the floor of a fireplace	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.919073104858398	8495362	jaccard	0.6666666666666667	8272	8487090
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	knave	a rogue	province	a district	1	0	0	1	1	l2-glove6B	11.862841606140137	8494896	jaccard	0.6666666666666667	8272	8486624
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	knitting	the work of a knitter	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.824275970458984	8494499	jaccard	0.6666666666666667	8272	8486227
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	ounce	the twelfth part of a troy pound	twinkle	the time of a wink	1	1	1	0	0	l2-glove6B	11.807791709899902	8494331	jaccard	0.6666666666666667	8272	8486059
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	epistle	a letter	province	a district	1	0	0	1	1	l2-glove6B	11.743074417114258	8493604	jaccard	0.6666666666666667	8272	8485332
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	deputy	a representative	nook	a recess	1	0	0	1	1	l2-glove6B	11.71715259552002	8493255	jaccard	0.6666666666666667	8272	8484983
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	nook	a recess	1	0	0	1	1	l2-glove6B	11.71616268157959	8493236	jaccard	0.6666666666666667	8272	8484964
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	nook	a recess	province	a district	1	0	0	1	1	l2-glove6B	11.67505168914795	8492620	jaccard	0.6666666666666667	8272	8484348
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cent	a hundred	noun	a substantive	1	1	0	1	1	l2-glove6B	11.649046897888184	8492192	jaccard	0.6666666666666667	8272	8483920
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	marvel	a miracle	province	a district	1	0	0	1	1	l2-glove6B	11.648695945739746	8492185	jaccard	0.6666666666666667	8272	8483913
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	horseback	the back of a horse	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.64770221710205	8492172	jaccard	0.6666666666666667	8272	8483900
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	governor	a tutor	noun	a substantive	1	0	0	1	1	l2-glove6B	11.640549659729004	8492057	jaccard	0.6666666666666667	8272	8483785
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	nook	a recess	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.61721420288086	8491681	jaccard	0.6666666666666667	8272	8483409
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cent	a hundred	nook	a recess	1	1	0	1	1	l2-glove6B	11.61716079711914	8491680	jaccard	0.6666666666666667	8272	8483408
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	ounce	the twelfth part of a troy pound	refrain	the burden of a song	1	1	0	0	0	l2-glove6B	11.600384712219238	8491395	jaccard	0.6666666666666667	8272	8483123
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	lap	a skirt	noun	a substantive	1	0	0	1	1	l2-glove6B	11.594466209411621	8491298	jaccard	0.6666666666666667	8272	8483026
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	palm	a hand	1	0	0	1	1	l2-glove6B	11.582429885864258	8491087	jaccard	0.6666666666666667	8272	8482815
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	bake	the process , or result , of baking	discrimination	the act of discriminating , distinguishing , or noting and marking differences	1	0	0	0	0	l2-glove6B	11.5615873336792	8490657	jaccard	0.6666666666666667	8272	8482385
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.55980396270752	8490620	jaccard	0.6666666666666667	8272	8482348
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	governor	a tutor	nook	a recess	1	0	0	1	1	l2-glove6B	11.55903434753418	8490607	jaccard	0.6666666666666667	8272	8482335
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	debt	a fault	nook	a recess	1	1	0	1	1	l2-glove6B	11.551275253295898	8490452	jaccard	0.6666666666666667	8272	8482180
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	gratification	a reward	province	a district	1	0	0	1	1	l2-glove6B	11.532795906066895	8490065	jaccard	0.6666666666666667	8272	8481793
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	bird	the young of a fowl	ounce	the twelfth part of a troy pound	1	1	1	0	0	l2-glove6B	11.526538848876953	8489920	jaccard	0.6666666666666667	8272	8481648
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	noun	a substantive	1	0	0	1	1	l2-glove6B	11.515820503234863	8489687	jaccard	0.6666666666666667	8272	8481415
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	doorway	the passage of a door	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.514876365661621	8489663	jaccard	0.6666666666666667	8272	8481391
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	fort	a fortification	noun	a substantive	1	0	0	1	1	l2-glove6B	11.46251392364502	8488296	jaccard	0.6666666666666667	8272	8480024
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	conductor	a director	province	a district	1	0	0	1	1	l2-glove6B	11.457387924194336	8488165	jaccard	0.6666666666666667	8272	8479893
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	chemical	a reagent	nook	a recess	1	0	0	1	1	l2-glove6B	11.454150199890137	8488084	jaccard	0.6666666666666667	8272	8479812
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	farthing	the fourth of a penny	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.451641082763672	8488026	jaccard	0.6666666666666667	8272	8479754
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	kingdom	the dominion of a monarch	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.434812545776367	8487572	jaccard	0.6666666666666667	8272	8479300
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	party	a detachment	1	0	1	1	1	l2-glove6B	11.42668628692627	8487312	jaccard	0.6666666666666667	8272	8479040
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	errand	a commission	province	a district	1	0	0	1	1	l2-glove6B	11.424163818359375	8487228	jaccard	0.6666666666666667	8272	8478956
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	deputy	a representative	noun	a substantive	1	0	0	1	1	l2-glove6B	11.419483184814453	8487092	jaccard	0.6666666666666667	8272	8478820
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	ounce	the twelfth part of a troy pound	scale	the dish of a balance	1	1	0	0	0	l2-glove6B	11.404633522033691	8486662	jaccard	0.6666666666666667	8272	8478390
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	minority	the state of being a minor , or under age	verb	a part of speech expressing being , action , or the suffering of action	0	0	0	0	0	l2-glove6B	11.402230262756348	8486565	jaccard	0.6666666666666667	8272	8478293
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cent	a hundred	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.392080307006836	8486272	jaccard	0.6666666666666667	8272	8478000
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	lyric	the words of a song	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.386475563049316	8486113	jaccard	0.6666666666666667	8272	8477841
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	inference	a conclusion	1	0	0	1	1	l2-glove6B	11.386236190795898	8486106	jaccard	0.6666666666666667	8272	8477834
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	orator	a petitioner	province	a district	1	0	0	1	1	l2-glove6B	11.38259506225586	8485992	jaccard	0.6666666666666667	8272	8477720
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	police	the internal regulation of a state	sire	the head of a family	1	0	1	0	0	l2-glove6B	11.299790382385254	8483008	jaccard	0.625	5708	8477300
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cream	a cosmetic	noun	a substantive	1	1	0	1	1	l2-glove6B	11.369926452636719	8485535	jaccard	0.6666666666666667	8272	8477263
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	province	a district	wink	a moment	1	0	1	1	1	l2-glove6B	11.366817474365234	8485425	jaccard	0.6666666666666667	8272	8477153
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	wild	a wilderness	1	0	0	1	1	l2-glove6B	11.3543062210083	8485007	jaccard	0.6666666666666667	8272	8476735
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.349331855773926	8484824	jaccard	0.6666666666666667	8272	8476552
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	conductor	a director	nook	a recess	1	0	0	1	1	l2-glove6B	11.342589378356934	8484590	jaccard	0.6666666666666667	8272	8476318
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	commission	a charge	nook	a recess	1	0	0	1	1	l2-glove6B	11.333874702453613	8484285	jaccard	0.6666666666666667	8272	8476013
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	deputy	a representative	epistle	a letter	1	0	0	1	1	l2-glove6B	11.319762229919434	8483769	jaccard	0.6666666666666667	8272	8475497
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	epistle	a letter	party	a detachment	1	0	1	1	1	l2-glove6B	11.318431854248047	8483715	jaccard	0.6666666666666667	8272	8475443
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	bake	the process , or result , of baking	tariff	the duty , or rate of duty , so imposed	1	0	0	0	0	l2-glove6B	11.247499465942383	8480745	jaccard	0.6153846153846154	5353	8475392
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	committee	a guardian	nook	a recess	1	1	0	1	1	l2-glove6B	11.316056251525879	8483634	jaccard	0.6666666666666667	8272	8475362
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	inland	the interior part of a country	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.192268371582031	8477932	jaccard	0.5555555555555556	2841	8475091
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	port	a porthole	1	0	0	1	1	l2-glove6B	11.296212196350098	8482871	jaccard	0.6666666666666667	8272	8474599
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.295957565307617	8482860	jaccard	0.6666666666666667	8272	8474588
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	inference	a conclusion	province	a district	1	0	0	1	1	l2-glove6B	11.289579391479492	8482595	jaccard	0.6666666666666667	8272	8474323
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	dome	a building	noun	a substantive	1	1	0	1	1	l2-glove6B	11.28892707824707	8482564	jaccard	0.6666666666666667	8272	8474292
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	sentry	a sentinel	1	0	0	1	1	l2-glove6B	11.287863731384277	8482508	jaccard	0.6666666666666667	8272	8474236
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	commission	a charge	noun	a substantive	1	0	0	1	1	l2-glove6B	11.286978721618652	8482456	jaccard	0.6666666666666667	8272	8474184
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	nook	a recess	noun	a substantive	1	0	0	1	1	l2-glove6B	11.284751892089844	8482356	jaccard	0.6666666666666667	8272	8474084
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	nook	a recess	party	a detachment	1	0	1	1	1	l2-glove6B	11.282044410705566	8482229	jaccard	0.6666666666666667	8272	8473957
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	committee	a guardian	noun	a substantive	1	1	0	1	1	l2-glove6B	11.279895782470703	8482148	jaccard	0.6666666666666667	8272	8473876
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	judge	a critic	nook	a recess	1	0	0	1	1	l2-glove6B	11.279658317565918	8482137	jaccard	0.6666666666666667	8272	8473865
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	liver	a resident	1	0	1	1	1	l2-glove6B	11.277658462524414	8482047	jaccard	0.6666666666666667	8272	8473775
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	mount	a mountain	noun	a substantive	1	0	0	1	1	l2-glove6B	11.277189254760742	8482027	jaccard	0.6666666666666667	8272	8473755
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	liver	a resident	noun	a substantive	1	1	0	1	1	l2-glove6B	11.270719528198242	8481755	jaccard	0.6666666666666667	8272	8473483
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	frown	a scowl	province	a district	1	0	0	1	1	l2-glove6B	11.267769813537598	8481619	jaccard	0.6666666666666667	8272	8473347
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	chemical	a reagent	epistle	a letter	1	0	0	1	1	l2-glove6B	11.263492584228516	8481419	jaccard	0.6666666666666667	8272	8473147
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	lap	a skirt	1	0	0	1	1	l2-glove6B	11.2625732421875	8481376	jaccard	0.6666666666666667	8272	8473104
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	lap	a skirt	nook	a recess	1	0	0	1	1	l2-glove6B	11.259966850280762	8481277	jaccard	0.6666666666666667	8272	8473005
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	flood	a superabundance	noun	a substantive	1	1	0	1	1	l2-glove6B	11.253713607788086	8481030	jaccard	0.6666666666666667	8272	8472758
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	court	a palace	nook	a recess	1	0	0	1	1	l2-glove6B	11.252768516540527	8480988	jaccard	0.6666666666666667	8272	8472716
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cleft	a crevice	province	a district	1	0	0	1	1	l2-glove6B	11.250764846801758	8480891	jaccard	0.6666666666666667	8272	8472619
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	epistle	a letter	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.250387191772461	8480867	jaccard	0.6666666666666667	8272	8472595
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cordial	a liqueur	province	a district	1	0	0	1	1	l2-glove6B	11.244773864746094	8480609	jaccard	0.6666666666666667	8272	8472337
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	army	a host	nook	a recess	1	0	0	1	1	l2-glove6B	11.237281799316406	8480256	jaccard	0.6666666666666667	8272	8471984
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	stroke	a blow	1	0	0	1	1	l2-glove6B	11.232940673828125	8480053	jaccard	0.6666666666666667	8272	8471781
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	guard	a conductor	noun	a substantive	1	1	0	1	1	l2-glove6B	11.230920791625977	8479943	jaccard	0.6666666666666667	8272	8471671
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	envoy	a messenger	palm	a hand	1	0	0	1	1	l2-glove6B	11.230286598205566	8479899	jaccard	0.6666666666666667	8272	8471627
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	nook	a recess	season	a time	1	0	0	1	1	l2-glove6B	11.224040985107422	8479608	jaccard	0.6666666666666667	8272	8471336
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	churchyard	a cemetery	party	a detachment	1	0	1	1	1	l2-glove6B	11.220407485961914	8479430	jaccard	0.6666666666666667	8272	8471158
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	mutton	the flesh of a sheep	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.219561576843262	8479396	jaccard	0.6666666666666667	8272	8471124
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	career	a running	noun	a substantive	1	1	0	1	1	l2-glove6B	11.218656539916992	8479352	jaccard	0.6666666666666667	8272	8471080
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cavity	a hollow	province	a district	1	0	0	1	1	l2-glove6B	11.216729164123535	8479238	jaccard	0.6666666666666667	8272	8470966
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	noun	a substantive	pilot	a steersman	1	0	0	1	1	l2-glove6B	11.21507740020752	8479146	jaccard	0.6666666666666667	8272	8470874
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	glass	a mirror	noun	a substantive	1	0	0	1	1	l2-glove6B	11.213153839111328	8479058	jaccard	0.6666666666666667	8272	8470786
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	king	a prince	nook	a recess	1	1	0	1	1	l2-glove6B	11.208184242248535	8478763	jaccard	0.6666666666666667	8272	8470491
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cordial	a liqueur	nook	a recess	1	0	0	1	1	l2-glove6B	11.204924583435059	8478580	jaccard	0.6666666666666667	8272	8470308
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cream	a cosmetic	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.202961921691895	8478487	jaccard	0.6666666666666667	8272	8470215
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	mountain	a mount	noun	a substantive	1	0	0	1	1	l2-glove6B	11.19930362701416	8478295	jaccard	0.6666666666666667	8272	8470023
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	circumference	a circle	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.190505981445312	8477834	jaccard	0.6666666666666667	8272	8469562
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	boon	a benefaction	noun	a substantive	1	0	0	1	1	l2-glove6B	11.189111709594727	8477745	jaccard	0.6666666666666667	8272	8469473
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	fork	a prong	province	a district	1	0	0	1	1	l2-glove6B	11.18830394744873	8477694	jaccard	0.6666666666666667	8272	8469422
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	phantom	a phantasm	province	a district	1	0	0	1	1	l2-glove6B	11.184057235717773	8477469	jaccard	0.6666666666666667	8272	8469197
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	province	a district	tube	a telescope	1	0	1	1	1	l2-glove6B	11.183903694152832	8477460	jaccard	0.6666666666666667	8272	8469188
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	cleft	a crevice	governor	a tutor	1	0	0	1	1	l2-glove6B	11.179101943969727	8477160	jaccard	0.6666666666666667	8272	8468888
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	defense	the act of defending , or the state of being defended	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0	l2-glove6B	11.17038631439209	8476672	jaccard	0.6470588235294117	8047	8468625
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	border	the outer part or edge of anything , as of a garment , a garden , etc	verb	a part of speech expressing being , action , or the suffering of action	0	0	0	0	0	l2-glove6B	11.172168731689453	8476762	jaccard	0.6521739130434783	8210	8468552
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	lap	a skirt	province	a district	1	0	0	1	1	l2-glove6B	11.171257972717285	8476716	jaccard	0.6666666666666667	8272	8468444
rnk/rankdiff_1.json_l2-glove6B_jaccard.json	goddess	a divinity , or deity , of the female sex	tariff	the duty , or rate of duty , so imposed	0	0	0	0	0	l2-glove6B	11.170136451721191	8476651	jaccard	0.6666666666666667	8272	8468379
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	last	a cargo	smite	a blow	1	1	0	1	1	cdist-glove6B	1.3034988343715668	8497412	levenshtein_n	0.5	2839	8494573
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	caress	any act or expression of affection	education	the act or process of educating	0	0	0	0	0	cdist-glove6B	1.3024296462535858	8497407	levenshtein_n	0.5	2839	8494568
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	court	a palace	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.3006303906440735	8497394	levenshtein_n	0.5	2839	8494555
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	last	a cargo	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2842832505702972	8497237	levenshtein_n	0.5	2839	8494398
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	adieu	a farewell	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.280722588300705	8497164	levenshtein_n	0.5	2839	8494325
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	statement	a narrative	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2754239439964294	8497058	levenshtein_n	0.5	2839	8494219
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	general	the total	womb	the uterus	1	1	0	1	1	cdist-glove6B	1.275158315896988	8497051	levenshtein_n	0.5	2839	8494212
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	example	a model	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2716696858406067	8496965	levenshtein_n	0.5	2839	8494126
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	province	a district	1	0	0	1	1	cdist-glove6B	1.269809752702713	8496915	levenshtein_n	0.5	2839	8494076
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	smite	a blow	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.2673096060752869	8496825	levenshtein_n	0.5	2839	8493986
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	judge	a critic	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2633582055568695	8496672	levenshtein_n	0.5	2839	8493833
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	personal	a chattel	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2591420114040375	8496481	levenshtein_n	0.5	2839	8493642
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	last	a cargo	1	0	1	1	1	cdist-glove6B	1.2579433023929596	8496417	levenshtein_n	0.5	2839	8493578
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	bound	a leap	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2554646134376526	8496286	levenshtein_n	0.5	2839	8493447
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	guarantee	a security	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2530157268047333	8496142	levenshtein_n	0.5	2839	8493303
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	present	a gift	1	0	0	1	1	cdist-glove6B	1.2528720498085022	8496132	levenshtein_n	0.5	2839	8493293
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	smite	a blow	source	a spring	1	0	0	1	1	cdist-glove6B	1.2527898252010345	8496124	levenshtein_n	0.5	2839	8493285
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	team	a brood	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.252480387687683	8496104	levenshtein_n	0.5	2839	8493265
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	paper	a writing	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2512902915477753	8496027	levenshtein_n	0.5	2839	8493188
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	protection	a pass	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2508448958396912	8496000	levenshtein_n	0.5	2839	8493161
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	liberal	a reformer	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2492378205060959	8495878	levenshtein_n	0.5	2839	8493039
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	jest	a joke	port	a porthole	1	0	0	1	1	cdist-glove6B	1.2488943189382553	8495851	levenshtein_n	0.5	2839	8493012
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	governor	a tutor	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2438444793224335	8495420	levenshtein_n	0.5	2839	8492581
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	concept	a notion	smite	a blow	1	0	0	1	1	cdist-glove6B	1.243357092142105	8495377	levenshtein_n	0.5	2839	8492538
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	express	a courier	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.243128463625908	8495359	levenshtein_n	0.5	2839	8492520
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2428692430257797	8495333	levenshtein_n	0.5	2839	8492494
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	primary	a caucus	1	0	0	1	1	cdist-glove6B	1.2428638488054276	8495332	levenshtein_n	0.5	2839	8492493
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	girdle	a circumference	meeting	a convention	1	0	0	1	1	cdist-glove6B	1.2414700537919998	8495211	levenshtein_n	0.5	2839	8492372
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1	cdist-glove6B	1.237933486700058	8494804	levenshtein_n	0.5	2839	8491965
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	example	a model	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.236654669046402	8494662	levenshtein_n	0.5	2839	8491823
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.222111001610756	8492185	levenshtein_n	0.25	449	8491736
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	saw	a saying	1	0	1	1	1	cdist-glove6B	1.235697627067566	8494529	levenshtein_n	0.5	2839	8491690
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	mark	a token	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2355210781097412	8494508	levenshtein_n	0.5	2839	8491669
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1	cdist-glove6B	1.2352137118577957	8494468	levenshtein_n	0.5	2839	8491629
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1	cdist-glove6B	1.2350442856550217	8494446	levenshtein_n	0.5	2839	8491607
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	deputy	a representative	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2345609068870544	8494376	levenshtein_n	0.5	2839	8491537
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	meeting	a convention	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2344288527965546	8494355	levenshtein_n	0.5	2839	8491516
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	package	a parcel	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2337972819805145	8494269	levenshtein_n	0.5	2839	8491430
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	significant	a symbol	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2333226650953293	8494205	levenshtein_n	0.5	2839	8491366
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	gleam	a ray	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.233198195695877	8494187	levenshtein_n	0.5	2839	8491348
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	number	a multitude	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2318061739206314	8493991	levenshtein_n	0.5	2839	8491152
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	gleam	a ray	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2290299981832504	8493527	levenshtein_n	0.5	2839	8490688
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2242318242788315	8492640	levenshtein_n	0.5	2839	8489801
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	former	a creator	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2235014736652374	8492482	levenshtein_n	0.5	2839	8489643
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	dainty	that which is delicious or delicate	organization	that which is organized	3	0	0	0	0	cdist-glove6B	1.2233868390321732	8492455	levenshtein_n	0.5	2839	8489616
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2228792309761047	8492355	levenshtein_n	0.5	2839	8489516
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1	cdist-glove6B	1.2226865887641907	8492314	levenshtein_n	0.5	2839	8489475
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1	cdist-glove6B	1.222400739789009	8492260	levenshtein_n	0.5	2839	8489421
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	partnership	a house	1	0	1	1	1	cdist-glove6B	1.2218180000782013	8492106	levenshtein_n	0.5	2839	8489267
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	scheme	a project	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2215913534164429	8492037	levenshtein_n	0.5	2839	8489198
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	present	a gift	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.221551164984703	8492027	levenshtein_n	0.5	2839	8489188
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	discovery	the action of discovering	sneer	the act of sneering	1	0	0	0	0	cdist-glove6B	1.221496731042862	8492012	levenshtein_n	0.5	2839	8489173
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	bid	that which is offered	dainty	that which is delicious or delicate	3	0	0	0	0	cdist-glove6B	1.2213208973407745	8491975	levenshtein_n	0.5	2839	8489136
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	express	a courier	parson	a preacher	1	1	0	1	1	cdist-glove6B	1.2210875302553177	8491917	levenshtein_n	0.5	2839	8489078
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	note	a comment	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.220944494009018	8491890	levenshtein_n	0.5	2839	8489051
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	edifice	a structure	pilot	a steersman	1	0	0	1	1	cdist-glove6B	1.2203717678785324	8491767	levenshtein_n	0.5	2839	8488928
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2111715972423553	8489119	levenshtein_n	0.25	449	8488670
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	cleft	a crevice	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.217938169836998	8491172	levenshtein_n	0.5	2839	8488333
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	adieu	a farewell	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.2177399694919586	8491108	levenshtein_n	0.5	2839	8488269
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	opening	a breach	smite	a blow	1	0	0	1	1	cdist-glove6B	1.217389538884163	8491018	levenshtein_n	0.5	2839	8488179
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	gratification	a reward	mark	a token	1	0	0	1	1	cdist-glove6B	1.2171109914779663	8490945	levenshtein_n	0.5	2839	8488106
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	chase	that which is pursued or hunted	dainty	that which is delicious or delicate	3	0	0	0	0	cdist-glove6B	1.210848867893219	8489028	levenshtein_n	0.3333333333333333	1205	8487823
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	omen	an augury	range	an order	1	0	1	1	1	cdist-glove6B	1.2158781737089157	8490608	levenshtein_n	0.5	2839	8487769
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	meeting	a convention	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2157476097345352	8490569	levenshtein_n	0.5	2839	8487730
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	committee	a guardian	twinkling	a twinkle	1	1	0	1	1	cdist-glove6B	1.2151060104370117	8490386	levenshtein_n	0.5	2839	8487547
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	circumference	a circle	sell	a hoax	1	1	1	1	1	cdist-glove6B	1.214774176478386	8490291	levenshtein_n	0.5	2839	8487452
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	lead	the act of leading or conducting	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2147253900766373	8490278	levenshtein_n	0.5	2839	8487439
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	former	a creator	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2146184295415878	8490239	levenshtein_n	0.5	2839	8487400
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	proprietor	an owner	push	an attempt	1	0	0	1	1	cdist-glove6B	1.2145552188158035	8490223	levenshtein_n	0.5	2839	8487384
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	incline	a slope	mate	a match	1	0	1	1	1	cdist-glove6B	1.2145299017429352	8490217	levenshtein_n	0.5	2839	8487378
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	cleft	a crevice	governor	a tutor	1	0	0	1	1	cdist-glove6B	1.2144307047128677	8490185	levenshtein_n	0.5	2839	8487346
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	number	a multitude	1	0	0	1	1	cdist-glove6B	1.2142744362354279	8490133	levenshtein_n	0.5	2839	8487294
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	opening	a breach	1	0	0	1	1	cdist-glove6B	1.2139882892370224	8490038	levenshtein_n	0.5	2839	8487199
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	deputy	a representative	frown	a scowl	1	0	0	1	1	cdist-glove6B	1.2132658958435059	8489804	levenshtein_n	0.5	2839	8486965
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	paper	a writing	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2132624238729477	8489803	levenshtein_n	0.5	2839	8486964
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	smite	a blow	team	a brood	1	0	1	1	1	cdist-glove6B	1.2132222652435303	8489788	levenshtein_n	0.5	2839	8486949
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	countryman	a rustic	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.2131642252206802	8489771	levenshtein_n	0.5	2839	8486932
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	smite	a blow	student	a learner	1	0	0	1	1	cdist-glove6B	1.2126081734895706	8489594	levenshtein_n	0.5	2839	8486755
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	army	a host	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2123170047998428	8489490	levenshtein_n	0.5	2839	8486651
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	meeting	a convention	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2123060822486877	8489482	levenshtein_n	0.5	2839	8486643
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	former	a creator	knave	a rogue	1	1	0	1	1	cdist-glove6B	1.2121568471193314	8489429	levenshtein_n	0.5	2839	8486590
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	deputy	a representative	girdle	a circumference	1	0	0	1	1	cdist-glove6B	1.2120895683765411	8489404	levenshtein_n	0.5	2839	8486565
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	adieu	a farewell	number	a multitude	1	0	0	1	1	cdist-glove6B	1.2119796574115753	8489369	levenshtein_n	0.5	2839	8486530
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	criminal	a malefactor	girdle	a circumference	1	0	0	1	1	cdist-glove6B	1.2117838114500046	8489301	levenshtein_n	0.5	2839	8486462
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	girdle	a circumference	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2117137014865875	8489285	levenshtein_n	0.5	2839	8486446
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	knave	a rogue	put	a push	1	0	1	1	1	cdist-glove6B	1.2116340398788452	8489265	levenshtein_n	0.5	2839	8486426
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	flood	a superabundance	matron	a housekeeper	1	1	0	1	1	cdist-glove6B	1.2112884819507599	8489160	levenshtein_n	0.5	2839	8486321
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	ascetic	a recluse	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.210791364312172	8489002	levenshtein_n	0.5	2839	8486163
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	bridle	a check	student	a learner	1	0	0	1	1	cdist-glove6B	1.2103727757930756	8488870	levenshtein_n	0.5	2839	8486031
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	inference	a conclusion	pastor	a guardian	1	0	1	1	1	cdist-glove6B	1.2100254893302917	8488730	levenshtein_n	0.5	2839	8485891
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	adieu	a farewell	protection	a pass	1	0	1	1	1	cdist-glove6B	1.209974005818367	8488713	levenshtein_n	0.5	2839	8485874
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	club	a cudgel	smite	a blow	1	0	0	1	1	cdist-glove6B	1.209790661931038	8488615	levenshtein_n	0.5	2839	8485776
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	sneer	the act of sneering	taking	the act of gaining possession	3	0	0	0	0	cdist-glove6B	1.2064496576786041	8487269	levenshtein_n	0.4	1549	8485720
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	former	a creator	inference	a conclusion	1	1	0	1	1	cdist-glove6B	1.209173634648323	8488383	levenshtein_n	0.5	2839	8485544
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	overcoat	a topcoat	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2086395174264908	8488184	levenshtein_n	0.5	2839	8485345
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	former	a creator	gleam	a ray	1	1	0	1	1	cdist-glove6B	1.2074433118104935	8487718	levenshtein_n	0.5	2839	8484879
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	gout	a drop	worker	a laborer	1	0	0	1	1	cdist-glove6B	1.207246407866478	8487619	levenshtein_n	0.5	2839	8484780
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	organization	that which is organized	repast	that which is taken as food	3	0	0	0	0	cdist-glove6B	1.2072088122367859	8487604	levenshtein_n	0.5	2839	8484765
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	exaltation	the act of exalting or raising high	lead	the act of leading or conducting	3	0	0	0	0	cdist-glove6B	1.2048896104097366	8486638	levenshtein_n	0.42857142857142855	1998	8484640
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_n.json	conveyance	the act of conveying , carrying , or transporting	leading	the act of guiding , directing , governing , or enticing	3	0	0	0	0	cdist-glove6B	1.2067340165376663	8487404	levenshtein_n	0.45454545454545453	2784	8484620
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	noun	a substantive	province	a district	1	0	0	1	1	l2-glove6B	12.385859489440918	8497212	levenshtein_pos	1	118	8497094
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	metal	character	0	0	1	1	1	l2-glove6B	12.36864948272705	8497188	levenshtein_pos	1	118	8497070
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	disease	sickness	longitude	length	0	0	0	1	1	l2-glove6B	12.146705627441406	8496640	levenshtein_pos	1	118	8496522
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	dynasty	lordship	longitude	length	0	1	0	1	1	l2-glove6B	12.106485366821289	8496481	levenshtein_pos	1	118	8496363
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	noise	rumor	0	0	1	1	1	l2-glove6B	12.062877655029297	8496278	levenshtein_pos	1	118	8496160
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	treaty	negotiation	0	0	0	1	1	l2-glove6B	12.015563011169434	8496018	levenshtein_pos	1	118	8495900
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	gilt	gilding	longitude	length	0	0	0	1	1	l2-glove6B	11.992789268493652	8495897	levenshtein_pos	1	118	8495779
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	bond	imprisonment	longitude	length	0	0	0	1	1	l2-glove6B	11.985812187194824	8495852	levenshtein_pos	1	118	8495734
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	disorder	confusion	longitude	length	0	0	0	1	1	l2-glove6B	11.96692180633545	8495740	levenshtein_pos	1	118	8495622
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	tooth	taste	0	0	1	1	1	l2-glove6B	11.966047286987305	8495732	levenshtein_pos	1	118	8495614
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	bat	batting	longitude	length	0	1	0	1	1	l2-glove6B	11.945847511291504	8495578	levenshtein_pos	1	118	8495460
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	powder	dust	0	0	0	1	1	l2-glove6B	11.94435977935791	8495568	levenshtein_pos	1	118	8495450
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	salt	taste	0	0	1	1	1	l2-glove6B	11.939688682556152	8495531	levenshtein_pos	1	118	8495413
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	trim	condition	0	0	1	1	1	l2-glove6B	11.921737670898438	8495390	levenshtein_pos	1	118	8495272
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	military	soldiery	0	0	0	1	1	l2-glove6B	11.904195785522461	8495232	levenshtein_pos	1	118	8495114
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	agriculture	farming	longitude	length	0	0	0	1	1	l2-glove6B	11.897393226623535	8495184	levenshtein_pos	1	118	8495066
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	slaughter	carnage	0	0	0	1	1	l2-glove6B	11.871627807617188	8494971	levenshtein_pos	1	118	8494853
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	knave	a rogue	province	a district	1	0	0	1	1	l2-glove6B	11.862841606140137	8494896	levenshtein_pos	1	118	8494778
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	crime	iniquity	longitude	length	0	0	0	1	1	l2-glove6B	11.860079765319824	8494870	levenshtein_pos	1	118	8494752
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	horror	gloom	longitude	length	0	0	0	1	1	l2-glove6B	11.842302322387695	8494709	levenshtein_pos	1	118	8494591
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	dynasty	lordship	powder	dust	0	1	0	1	1	l2-glove6B	11.819955825805664	8494455	levenshtein_pos	1	118	8494337
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	knit	texture	longitude	length	0	0	0	1	1	l2-glove6B	11.816883087158203	8494419	levenshtein_pos	1	118	8494301
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	safety	safeness	0	0	0	1	1	l2-glove6B	11.796979904174805	8494207	levenshtein_pos	1	118	8494089
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	delivery	rescue	longitude	length	0	1	0	1	1	l2-glove6B	11.773463249206543	8493939	levenshtein_pos	1	118	8493821
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	transport	carriage	0	0	0	1	1	l2-glove6B	11.763601303100586	8493814	levenshtein_pos	1	118	8493696
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	epistle	a letter	province	a district	1	0	0	1	1	l2-glove6B	11.743074417114258	8493604	levenshtein_pos	1	118	8493486
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	revenge	vengeance	0	0	0	1	1	l2-glove6B	11.741364479064941	8493583	levenshtein_pos	1	118	8493465
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	infection	epidemic	longitude	length	0	0	0	1	1	l2-glove6B	11.729109764099121	8493415	levenshtein_pos	1	118	8493297
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	deputy	a representative	nook	a recess	1	0	0	1	1	l2-glove6B	11.71715259552002	8493255	levenshtein_pos	1	118	8493137
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	envoy	a messenger	nook	a recess	1	0	0	1	1	l2-glove6B	11.71616268157959	8493236	levenshtein_pos	1	118	8493118
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	mortal	man	0	0	1	1	1	l2-glove6B	11.686981201171875	8492820	levenshtein_pos	1	118	8492702
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	nook	a recess	province	a district	1	0	0	1	1	l2-glove6B	11.67505168914795	8492620	levenshtein_pos	1	118	8492502
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	resort	resource	0	0	0	1	1	l2-glove6B	11.665911674499512	8492476	levenshtein_pos	1	118	8492358
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	death	cessation	longitude	length	0	1	0	1	1	l2-glove6B	11.653992652893066	8492275	levenshtein_pos	1	118	8492157
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	marvel	a miracle	province	a district	1	0	0	1	1	l2-glove6B	11.648695945739746	8492185	levenshtein_pos	1	118	8492067
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	subsistence	existence	0	0	0	1	1	l2-glove6B	11.641512870788574	8492070	levenshtein_pos	1	118	8491952
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	governor	a tutor	noun	a substantive	1	0	0	1	1	l2-glove6B	11.640549659729004	8492057	levenshtein_pos	1	118	8491939
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	weed	clothing	0	0	1	1	1	l2-glove6B	11.634401321411133	8491957	levenshtein_pos	1	118	8491839
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	nook	a recess	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.61721420288086	8491681	levenshtein_pos	1	118	8491563
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	die	chance	longitude	length	0	1	0	1	1	l2-glove6B	11.613584518432617	8491624	levenshtein_pos	1	118	8491506
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	doctrine	instruction	longitude	length	0	0	0	1	1	l2-glove6B	11.612207412719727	8491600	levenshtein_pos	1	118	8491482
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	nay	refusal	peace	calm	0	0	0	1	1	l2-glove6B	11.606804847717285	8491498	levenshtein_pos	1	118	8491380
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	cargo	load	longitude	length	0	0	0	1	1	l2-glove6B	11.604849815368652	8491464	levenshtein_pos	1	118	8491346
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	coil	perplexity	longitude	length	0	0	0	1	1	l2-glove6B	11.601834297180176	8491422	levenshtein_pos	1	118	8491304
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	lap	a skirt	noun	a substantive	1	0	0	1	1	l2-glove6B	11.594466209411621	8491298	levenshtein_pos	1	118	8491180
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	stomach	desire	0	0	1	1	1	l2-glove6B	11.591327667236328	8491241	levenshtein_pos	1	118	8491123
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	offense	displeasure	0	0	0	1	1	l2-glove6B	11.591214179992676	8491237	levenshtein_pos	1	118	8491119
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	robbery	theft	0	0	0	1	1	l2-glove6B	11.587872505187988	8491186	levenshtein_pos	1	118	8491068
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	injury	evil	verdure	green	0	0	0	1	1	l2-glove6B	11.586899757385254	8491167	levenshtein_pos	1	118	8491049
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	dark	gloom	longitude	length	0	0	0	1	1	l2-glove6B	11.584110260009766	8491118	levenshtein_pos	1	118	8491000
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	noun	a substantive	palm	a hand	1	0	0	1	1	l2-glove6B	11.582429885864258	8491087	levenshtein_pos	1	118	8490969
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	civilization	refinement	longitude	length	0	1	0	1	1	l2-glove6B	11.574252128601074	8490924	levenshtein_pos	1	118	8490806
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	loss	failure	0	0	0	1	1	l2-glove6B	11.56293773651123	8490684	levenshtein_pos	1	118	8490566
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.55980396270752	8490620	levenshtein_pos	1	118	8490502
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	governor	a tutor	nook	a recess	1	0	0	1	1	l2-glove6B	11.55903434753418	8490607	levenshtein_pos	1	118	8490489
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	powder	dust	treaty	negotiation	0	0	0	1	1	l2-glove6B	11.558731079101562	8490597	levenshtein_pos	1	118	8490479
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	transportation	conveyance	0	0	0	1	1	l2-glove6B	11.556624412536621	8490564	levenshtein_pos	1	118	8490446
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	debt	a fault	nook	a recess	1	1	0	1	1	l2-glove6B	11.551275253295898	8490452	levenshtein_pos	1	118	8490334
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	faction	dissension	longitude	length	0	0	0	1	1	l2-glove6B	11.550994873046875	8490443	levenshtein_pos	1	118	8490325
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	destruction	subversion	longitude	length	0	1	0	1	1	l2-glove6B	11.548063278198242	8490376	levenshtein_pos	1	118	8490258
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	welfare	happiness	0	0	0	1	1	l2-glove6B	11.537561416625977	8490167	levenshtein_pos	1	118	8490049
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	employment	service	longitude	length	0	0	0	1	1	l2-glove6B	11.537199020385742	8490155	levenshtein_pos	1	118	8490037
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	damp	dejection	longitude	length	0	0	0	1	1	l2-glove6B	11.536787986755371	8490146	levenshtein_pos	1	118	8490028
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	gratification	a reward	province	a district	1	0	0	1	1	l2-glove6B	11.532795906066895	8490065	levenshtein_pos	1	118	8489947
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	envoy	a messenger	noun	a substantive	1	0	0	1	1	l2-glove6B	11.515820503234863	8489687	levenshtein_pos	1	118	8489569
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	atonement	expiation	longitude	length	0	0	0	1	1	l2-glove6B	11.51323413848877	8489623	levenshtein_pos	1	118	8489505
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	peace	calm	verdure	green	0	0	0	1	1	l2-glove6B	11.50822925567627	8489502	levenshtein_pos	1	118	8489384
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	powder	dust	subsistence	existence	0	0	0	1	1	l2-glove6B	11.504483222961426	8489420	levenshtein_pos	1	118	8489302
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	youth	juvenility	0	0	0	1	1	l2-glove6B	11.487687110900879	8488997	levenshtein_pos	1	118	8488879
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	coat	cloth	longitude	length	0	1	0	1	1	l2-glove6B	11.482871055603027	8488869	levenshtein_pos	1	118	8488751
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	witchcraft	sorcery	0	0	0	1	1	l2-glove6B	11.478586196899414	8488758	levenshtein_pos	1	118	8488640
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	visit	visitation	0	0	0	1	1	l2-glove6B	11.478362083435059	8488755	levenshtein_pos	1	118	8488637
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	dissolution	resolution	longitude	length	0	0	0	1	1	l2-glove6B	11.473115921020508	8488582	levenshtein_pos	1	118	8488464
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	reign	sovereignty	0	0	0	1	1	l2-glove6B	11.472386360168457	8488555	levenshtein_pos	1	118	8488437
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	fort	a fortification	noun	a substantive	1	0	0	1	1	l2-glove6B	11.46251392364502	8488296	levenshtein_pos	1	118	8488178
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	bread	sustenance	longitude	length	0	0	0	1	1	l2-glove6B	11.458537101745605	8488199	levenshtein_pos	1	118	8488081
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	conductor	a director	province	a district	1	0	0	1	1	l2-glove6B	11.457387924194336	8488165	levenshtein_pos	1	118	8488047
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	chemical	a reagent	nook	a recess	1	0	0	1	1	l2-glove6B	11.454150199890137	8488084	levenshtein_pos	1	118	8487966
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	injury	evil	nay	refusal	0	0	0	1	1	l2-glove6B	11.452787399291992	8488055	levenshtein_pos	1	118	8487937
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	estate	quality	longitude	length	0	1	0	1	1	l2-glove6B	11.445311546325684	8487878	levenshtein_pos	1	118	8487760
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	testimony	profession	0	0	0	1	1	l2-glove6B	11.44133186340332	8487757	levenshtein_pos	1	118	8487639
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	training	education	0	0	0	1	1	l2-glove6B	11.440153121948242	8487723	levenshtein_pos	1	118	8487605
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	illness	indisposition	longitude	length	0	0	0	1	1	l2-glove6B	11.430908203125	8487441	levenshtein_pos	1	118	8487323
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	execution	consummation	longitude	length	0	0	0	1	1	l2-glove6B	11.430665016174316	8487435	levenshtein_pos	1	118	8487317
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	sack	ravage	0	0	0	1	1	l2-glove6B	11.4290189743042	8487386	levenshtein_pos	1	118	8487268
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	repair	reparation	0	0	0	1	1	l2-glove6B	11.427153587341309	8487328	levenshtein_pos	1	118	8487210
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	noun	a substantive	party	a detachment	1	0	1	1	1	l2-glove6B	11.42668628692627	8487312	levenshtein_pos	1	118	8487194
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	fee	tenure	longitude	length	0	0	0	1	1	l2-glove6B	11.426077842712402	8487289	levenshtein_pos	1	118	8487171
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	condemnation	blame	longitude	length	0	0	0	1	1	l2-glove6B	11.425951957702637	8487286	levenshtein_pos	1	118	8487168
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	errand	a commission	province	a district	1	0	0	1	1	l2-glove6B	11.424163818359375	8487228	levenshtein_pos	1	118	8487110
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	foam	scum	nay	refusal	0	0	0	1	1	l2-glove6B	11.422447204589844	8487184	levenshtein_pos	1	118	8487066
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	deputy	a representative	noun	a substantive	1	0	0	1	1	l2-glove6B	11.419483184814453	8487092	levenshtein_pos	1	118	8486974
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	treason	treachery	0	0	0	1	1	l2-glove6B	11.419235229492188	8487086	levenshtein_pos	1	118	8486968
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	feed	pasture	longitude	length	0	0	0	1	1	l2-glove6B	11.41669750213623	8487013	levenshtein_pos	1	118	8486895
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	binary	duality	safety	safeness	0	0	0	1	1	l2-glove6B	11.416333198547363	8487006	levenshtein_pos	1	118	8486888
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	longitude	length	verdict	judgment	0	0	0	1	1	l2-glove6B	11.413800239562988	8486924	levenshtein_pos	1	118	8486806
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	demonstration	an expression , as of the feelings , by outward signs	protest	a declaration made by the master of a vessel before a notary , consul , or other authorized officer , upon his arrival in port after a disaster , stating the particulars of it , and showing that any damage or loss sustained was not owing to the fault of the vessel , her officers or crew , but to the perils of the sea , etc	0	0	1	0	0	l2-glove6B	4.7454400062561035	1110	levenshtein_pos	120	8487619	8486509
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	martyrdom	affliction	powder	dust	0	1	0	1	1	l2-glove6B	11.401591300964355	8486544	levenshtein_pos	1	118	8486426
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	binary	duality	treaty	negotiation	0	0	0	1	1	l2-glove6B	11.399419784545898	8486496	levenshtein_pos	1	118	8486378
rnk/rankdiff_1.json_l2-glove6B_levenshtein_pos.json	inquisition	examination	longitude	length	0	0	0	1	1	l2-glove6B	11.387389183044434	8486136	levenshtein_pos	1	118	8486018
rnk/rankdiff_1.json_l2-glove6B_apted.json	noun	a substantive	province	a district	1	0	0	1	1	l2-glove6B	12.385859489440918	8497212	apted	1.0	118	8497094
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	metal	character	0	0	1	1	1	l2-glove6B	12.36864948272705	8497188	apted	1.0	118	8497070
rnk/rankdiff_1.json_l2-glove6B_apted.json	disease	sickness	longitude	length	0	0	0	1	1	l2-glove6B	12.146705627441406	8496640	apted	1.0	118	8496522
rnk/rankdiff_1.json_l2-glove6B_apted.json	dynasty	lordship	longitude	length	0	1	0	1	1	l2-glove6B	12.106485366821289	8496481	apted	1.0	118	8496363
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	noise	rumor	0	0	1	1	1	l2-glove6B	12.062877655029297	8496278	apted	1.0	118	8496160
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	treaty	negotiation	0	0	0	1	1	l2-glove6B	12.015563011169434	8496018	apted	1.0	118	8495900
rnk/rankdiff_1.json_l2-glove6B_apted.json	gilt	gilding	longitude	length	0	0	0	1	1	l2-glove6B	11.992789268493652	8495897	apted	1.0	118	8495779
rnk/rankdiff_1.json_l2-glove6B_apted.json	bond	imprisonment	longitude	length	0	0	0	1	1	l2-glove6B	11.985812187194824	8495852	apted	1.0	118	8495734
rnk/rankdiff_1.json_l2-glove6B_apted.json	disorder	confusion	longitude	length	0	0	0	1	1	l2-glove6B	11.96692180633545	8495740	apted	1.0	118	8495622
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	tooth	taste	0	0	1	1	1	l2-glove6B	11.966047286987305	8495732	apted	1.0	118	8495614
rnk/rankdiff_1.json_l2-glove6B_apted.json	bat	batting	longitude	length	0	1	0	1	1	l2-glove6B	11.945847511291504	8495578	apted	1.0	118	8495460
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	powder	dust	0	0	0	1	1	l2-glove6B	11.94435977935791	8495568	apted	1.0	118	8495450
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	salt	taste	0	0	1	1	1	l2-glove6B	11.939688682556152	8495531	apted	1.0	118	8495413
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	trim	condition	0	0	1	1	1	l2-glove6B	11.921737670898438	8495390	apted	1.0	118	8495272
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	military	soldiery	0	0	0	1	1	l2-glove6B	11.904195785522461	8495232	apted	1.0	118	8495114
rnk/rankdiff_1.json_l2-glove6B_apted.json	agriculture	farming	longitude	length	0	0	0	1	1	l2-glove6B	11.897393226623535	8495184	apted	1.0	118	8495066
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	slaughter	carnage	0	0	0	1	1	l2-glove6B	11.871627807617188	8494971	apted	1.0	118	8494853
rnk/rankdiff_1.json_l2-glove6B_apted.json	knave	a rogue	province	a district	1	0	0	1	1	l2-glove6B	11.862841606140137	8494896	apted	1.0	118	8494778
rnk/rankdiff_1.json_l2-glove6B_apted.json	crime	iniquity	longitude	length	0	0	0	1	1	l2-glove6B	11.860079765319824	8494870	apted	1.0	118	8494752
rnk/rankdiff_1.json_l2-glove6B_apted.json	horror	gloom	longitude	length	0	0	0	1	1	l2-glove6B	11.842302322387695	8494709	apted	1.0	118	8494591
rnk/rankdiff_1.json_l2-glove6B_apted.json	dynasty	lordship	powder	dust	0	1	0	1	1	l2-glove6B	11.819955825805664	8494455	apted	1.0	118	8494337
rnk/rankdiff_1.json_l2-glove6B_apted.json	knit	texture	longitude	length	0	0	0	1	1	l2-glove6B	11.816883087158203	8494419	apted	1.0	118	8494301
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	safety	safeness	0	0	0	1	1	l2-glove6B	11.796979904174805	8494207	apted	1.0	118	8494089
rnk/rankdiff_1.json_l2-glove6B_apted.json	delivery	rescue	longitude	length	0	1	0	1	1	l2-glove6B	11.773463249206543	8493939	apted	1.0	118	8493821
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	transport	carriage	0	0	0	1	1	l2-glove6B	11.763601303100586	8493814	apted	1.0	118	8493696
rnk/rankdiff_1.json_l2-glove6B_apted.json	epistle	a letter	province	a district	1	0	0	1	1	l2-glove6B	11.743074417114258	8493604	apted	1.0	118	8493486
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	revenge	vengeance	0	0	0	1	1	l2-glove6B	11.741364479064941	8493583	apted	1.0	118	8493465
rnk/rankdiff_1.json_l2-glove6B_apted.json	infection	epidemic	longitude	length	0	0	0	1	1	l2-glove6B	11.729109764099121	8493415	apted	1.0	118	8493297
rnk/rankdiff_1.json_l2-glove6B_apted.json	deputy	a representative	nook	a recess	1	0	0	1	1	l2-glove6B	11.71715259552002	8493255	apted	1.0	118	8493137
rnk/rankdiff_1.json_l2-glove6B_apted.json	envoy	a messenger	nook	a recess	1	0	0	1	1	l2-glove6B	11.71616268157959	8493236	apted	1.0	118	8493118
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	mortal	man	0	0	1	1	1	l2-glove6B	11.686981201171875	8492820	apted	1.0	118	8492702
rnk/rankdiff_1.json_l2-glove6B_apted.json	nook	a recess	province	a district	1	0	0	1	1	l2-glove6B	11.67505168914795	8492620	apted	1.0	118	8492502
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	resort	resource	0	0	0	1	1	l2-glove6B	11.665911674499512	8492476	apted	1.0	118	8492358
rnk/rankdiff_1.json_l2-glove6B_apted.json	death	cessation	longitude	length	0	1	0	1	1	l2-glove6B	11.653992652893066	8492275	apted	1.0	118	8492157
rnk/rankdiff_1.json_l2-glove6B_apted.json	marvel	a miracle	province	a district	1	0	0	1	1	l2-glove6B	11.648695945739746	8492185	apted	1.0	118	8492067
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	subsistence	existence	0	0	0	1	1	l2-glove6B	11.641512870788574	8492070	apted	1.0	118	8491952
rnk/rankdiff_1.json_l2-glove6B_apted.json	governor	a tutor	noun	a substantive	1	0	0	1	1	l2-glove6B	11.640549659729004	8492057	apted	1.0	118	8491939
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	weed	clothing	0	0	1	1	1	l2-glove6B	11.634401321411133	8491957	apted	1.0	118	8491839
rnk/rankdiff_1.json_l2-glove6B_apted.json	nook	a recess	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.61721420288086	8491681	apted	1.0	118	8491563
rnk/rankdiff_1.json_l2-glove6B_apted.json	die	chance	longitude	length	0	1	0	1	1	l2-glove6B	11.613584518432617	8491624	apted	1.0	118	8491506
rnk/rankdiff_1.json_l2-glove6B_apted.json	doctrine	instruction	longitude	length	0	0	0	1	1	l2-glove6B	11.612207412719727	8491600	apted	1.0	118	8491482
rnk/rankdiff_1.json_l2-glove6B_apted.json	nay	refusal	peace	calm	0	0	0	1	1	l2-glove6B	11.606804847717285	8491498	apted	1.0	118	8491380
rnk/rankdiff_1.json_l2-glove6B_apted.json	cargo	load	longitude	length	0	0	0	1	1	l2-glove6B	11.604849815368652	8491464	apted	1.0	118	8491346
rnk/rankdiff_1.json_l2-glove6B_apted.json	coil	perplexity	longitude	length	0	0	0	1	1	l2-glove6B	11.601834297180176	8491422	apted	1.0	118	8491304
rnk/rankdiff_1.json_l2-glove6B_apted.json	lap	a skirt	noun	a substantive	1	0	0	1	1	l2-glove6B	11.594466209411621	8491298	apted	1.0	118	8491180
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	stomach	desire	0	0	1	1	1	l2-glove6B	11.591327667236328	8491241	apted	1.0	118	8491123
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	offense	displeasure	0	0	0	1	1	l2-glove6B	11.591214179992676	8491237	apted	1.0	118	8491119
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	robbery	theft	0	0	0	1	1	l2-glove6B	11.587872505187988	8491186	apted	1.0	118	8491068
rnk/rankdiff_1.json_l2-glove6B_apted.json	injury	evil	verdure	green	0	0	0	1	1	l2-glove6B	11.586899757385254	8491167	apted	1.0	118	8491049
rnk/rankdiff_1.json_l2-glove6B_apted.json	dark	gloom	longitude	length	0	0	0	1	1	l2-glove6B	11.584110260009766	8491118	apted	1.0	118	8491000
rnk/rankdiff_1.json_l2-glove6B_apted.json	noun	a substantive	palm	a hand	1	0	0	1	1	l2-glove6B	11.582429885864258	8491087	apted	1.0	118	8490969
rnk/rankdiff_1.json_l2-glove6B_apted.json	civilization	refinement	longitude	length	0	1	0	1	1	l2-glove6B	11.574252128601074	8490924	apted	1.0	118	8490806
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	loss	failure	0	0	0	1	1	l2-glove6B	11.56293773651123	8490684	apted	1.0	118	8490566
rnk/rankdiff_1.json_l2-glove6B_apted.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.55980396270752	8490620	apted	1.0	118	8490502
rnk/rankdiff_1.json_l2-glove6B_apted.json	governor	a tutor	nook	a recess	1	0	0	1	1	l2-glove6B	11.55903434753418	8490607	apted	1.0	118	8490489
rnk/rankdiff_1.json_l2-glove6B_apted.json	powder	dust	treaty	negotiation	0	0	0	1	1	l2-glove6B	11.558731079101562	8490597	apted	1.0	118	8490479
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	transportation	conveyance	0	0	0	1	1	l2-glove6B	11.556624412536621	8490564	apted	1.0	118	8490446
rnk/rankdiff_1.json_l2-glove6B_apted.json	debt	a fault	nook	a recess	1	1	0	1	1	l2-glove6B	11.551275253295898	8490452	apted	1.0	118	8490334
rnk/rankdiff_1.json_l2-glove6B_apted.json	faction	dissension	longitude	length	0	0	0	1	1	l2-glove6B	11.550994873046875	8490443	apted	1.0	118	8490325
rnk/rankdiff_1.json_l2-glove6B_apted.json	destruction	subversion	longitude	length	0	1	0	1	1	l2-glove6B	11.548063278198242	8490376	apted	1.0	118	8490258
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	welfare	happiness	0	0	0	1	1	l2-glove6B	11.537561416625977	8490167	apted	1.0	118	8490049
rnk/rankdiff_1.json_l2-glove6B_apted.json	employment	service	longitude	length	0	0	0	1	1	l2-glove6B	11.537199020385742	8490155	apted	1.0	118	8490037
rnk/rankdiff_1.json_l2-glove6B_apted.json	damp	dejection	longitude	length	0	0	0	1	1	l2-glove6B	11.536787986755371	8490146	apted	1.0	118	8490028
rnk/rankdiff_1.json_l2-glove6B_apted.json	gratification	a reward	province	a district	1	0	0	1	1	l2-glove6B	11.532795906066895	8490065	apted	1.0	118	8489947
rnk/rankdiff_1.json_l2-glove6B_apted.json	envoy	a messenger	noun	a substantive	1	0	0	1	1	l2-glove6B	11.515820503234863	8489687	apted	1.0	118	8489569
rnk/rankdiff_1.json_l2-glove6B_apted.json	atonement	expiation	longitude	length	0	0	0	1	1	l2-glove6B	11.51323413848877	8489623	apted	1.0	118	8489505
rnk/rankdiff_1.json_l2-glove6B_apted.json	peace	calm	verdure	green	0	0	0	1	1	l2-glove6B	11.50822925567627	8489502	apted	1.0	118	8489384
rnk/rankdiff_1.json_l2-glove6B_apted.json	powder	dust	subsistence	existence	0	0	0	1	1	l2-glove6B	11.504483222961426	8489420	apted	1.0	118	8489302
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	youth	juvenility	0	0	0	1	1	l2-glove6B	11.487687110900879	8488997	apted	1.0	118	8488879
rnk/rankdiff_1.json_l2-glove6B_apted.json	coat	cloth	longitude	length	0	1	0	1	1	l2-glove6B	11.482871055603027	8488869	apted	1.0	118	8488751
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	witchcraft	sorcery	0	0	0	1	1	l2-glove6B	11.478586196899414	8488758	apted	1.0	118	8488640
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	visit	visitation	0	0	0	1	1	l2-glove6B	11.478362083435059	8488755	apted	1.0	118	8488637
rnk/rankdiff_1.json_l2-glove6B_apted.json	dissolution	resolution	longitude	length	0	0	0	1	1	l2-glove6B	11.473115921020508	8488582	apted	1.0	118	8488464
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	reign	sovereignty	0	0	0	1	1	l2-glove6B	11.472386360168457	8488555	apted	1.0	118	8488437
rnk/rankdiff_1.json_l2-glove6B_apted.json	fort	a fortification	noun	a substantive	1	0	0	1	1	l2-glove6B	11.46251392364502	8488296	apted	1.0	118	8488178
rnk/rankdiff_1.json_l2-glove6B_apted.json	bread	sustenance	longitude	length	0	0	0	1	1	l2-glove6B	11.458537101745605	8488199	apted	1.0	118	8488081
rnk/rankdiff_1.json_l2-glove6B_apted.json	conductor	a director	province	a district	1	0	0	1	1	l2-glove6B	11.457387924194336	8488165	apted	1.0	118	8488047
rnk/rankdiff_1.json_l2-glove6B_apted.json	chemical	a reagent	nook	a recess	1	0	0	1	1	l2-glove6B	11.454150199890137	8488084	apted	1.0	118	8487966
rnk/rankdiff_1.json_l2-glove6B_apted.json	injury	evil	nay	refusal	0	0	0	1	1	l2-glove6B	11.452787399291992	8488055	apted	1.0	118	8487937
rnk/rankdiff_1.json_l2-glove6B_apted.json	estate	quality	longitude	length	0	1	0	1	1	l2-glove6B	11.445311546325684	8487878	apted	1.0	118	8487760
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	testimony	profession	0	0	0	1	1	l2-glove6B	11.44133186340332	8487757	apted	1.0	118	8487639
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	training	education	0	0	0	1	1	l2-glove6B	11.440153121948242	8487723	apted	1.0	118	8487605
rnk/rankdiff_1.json_l2-glove6B_apted.json	illness	indisposition	longitude	length	0	0	0	1	1	l2-glove6B	11.430908203125	8487441	apted	1.0	118	8487323
rnk/rankdiff_1.json_l2-glove6B_apted.json	execution	consummation	longitude	length	0	0	0	1	1	l2-glove6B	11.430665016174316	8487435	apted	1.0	118	8487317
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	sack	ravage	0	0	0	1	1	l2-glove6B	11.4290189743042	8487386	apted	1.0	118	8487268
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	repair	reparation	0	0	0	1	1	l2-glove6B	11.427153587341309	8487328	apted	1.0	118	8487210
rnk/rankdiff_1.json_l2-glove6B_apted.json	noun	a substantive	party	a detachment	1	0	1	1	1	l2-glove6B	11.42668628692627	8487312	apted	1.0	118	8487194
rnk/rankdiff_1.json_l2-glove6B_apted.json	fee	tenure	longitude	length	0	0	0	1	1	l2-glove6B	11.426077842712402	8487289	apted	1.0	118	8487171
rnk/rankdiff_1.json_l2-glove6B_apted.json	condemnation	blame	longitude	length	0	0	0	1	1	l2-glove6B	11.425951957702637	8487286	apted	1.0	118	8487168
rnk/rankdiff_1.json_l2-glove6B_apted.json	errand	a commission	province	a district	1	0	0	1	1	l2-glove6B	11.424163818359375	8487228	apted	1.0	118	8487110
rnk/rankdiff_1.json_l2-glove6B_apted.json	foam	scum	nay	refusal	0	0	0	1	1	l2-glove6B	11.422447204589844	8487184	apted	1.0	118	8487066
rnk/rankdiff_1.json_l2-glove6B_apted.json	deputy	a representative	noun	a substantive	1	0	0	1	1	l2-glove6B	11.419483184814453	8487092	apted	1.0	118	8486974
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	treason	treachery	0	0	0	1	1	l2-glove6B	11.419235229492188	8487086	apted	1.0	118	8486968
rnk/rankdiff_1.json_l2-glove6B_apted.json	feed	pasture	longitude	length	0	0	0	1	1	l2-glove6B	11.41669750213623	8487013	apted	1.0	118	8486895
rnk/rankdiff_1.json_l2-glove6B_apted.json	binary	duality	safety	safeness	0	0	0	1	1	l2-glove6B	11.416333198547363	8487006	apted	1.0	118	8486888
rnk/rankdiff_1.json_l2-glove6B_apted.json	longitude	length	verdict	judgment	0	0	0	1	1	l2-glove6B	11.413800239562988	8486924	apted	1.0	118	8486806
rnk/rankdiff_1.json_l2-glove6B_apted.json	martyrdom	affliction	powder	dust	0	1	0	1	1	l2-glove6B	11.401591300964355	8486544	apted	1.0	118	8486426
rnk/rankdiff_1.json_l2-glove6B_apted.json	binary	duality	treaty	negotiation	0	0	0	1	1	l2-glove6B	11.399419784545898	8486496	apted	1.0	118	8486378
rnk/rankdiff_1.json_l2-glove6B_apted.json	demonstration	an expression , as of the feelings , by outward signs	protest	a declaration made by the master of a vessel before a notary , consul , or other authorized officer , upon his arrival in port after a disaster , stating the particulars of it , and showing that any damage or loss sustained was not owing to the fault of the vessel , her officers or crew , but to the perils of the sea , etc	0	0	1	0	0	l2-glove6B	4.7454400062561035	1110	apted	162.0	8487402	8486292
rnk/rankdiff_1.json_l2-glove6B_apted.json	inquisition	examination	longitude	length	0	0	0	1	1	l2-glove6B	11.387389183044434	8486136	apted	1.0	118	8486018
rnk/rankdiff_1.json_cdist-glove6B_apted.json	last	a cargo	smite	a blow	1	1	0	1	1	cdist-glove6B	1.3034988343715668	8497412	apted	1.0	118	8497294
rnk/rankdiff_1.json_cdist-glove6B_apted.json	court	a palace	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.3006303906440735	8497394	apted	1.0	118	8497276
rnk/rankdiff_1.json_cdist-glove6B_apted.json	last	a cargo	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2842832505702972	8497237	apted	1.0	118	8497119
rnk/rankdiff_1.json_cdist-glove6B_apted.json	agency	action	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2834326922893524	8497218	apted	1.0	118	8497100
rnk/rankdiff_1.json_cdist-glove6B_apted.json	adieu	a farewell	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.280722588300705	8497164	apted	1.0	118	8497046
rnk/rankdiff_1.json_cdist-glove6B_apted.json	board	provision	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2771185636520386	8497105	apted	1.0	118	8496987
rnk/rankdiff_1.json_cdist-glove6B_apted.json	statement	a narrative	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2754239439964294	8497058	apted	1.0	118	8496940
rnk/rankdiff_1.json_cdist-glove6B_apted.json	addition	augmentation	wont	use	0	0	0	1	1	cdist-glove6B	1.2725089490413666	8496993	apted	1.0	118	8496875
rnk/rankdiff_1.json_cdist-glove6B_apted.json	even	evening	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2724981307983398	8496991	apted	1.0	118	8496873
rnk/rankdiff_1.json_cdist-glove6B_apted.json	example	a model	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2716696858406067	8496965	apted	1.0	118	8496847
rnk/rankdiff_1.json_cdist-glove6B_apted.json	vexation	irritation	way	distance	0	0	0	1	1	cdist-glove6B	1.2710719108581543	8496948	apted	1.0	118	8496830
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	province	a district	1	0	0	1	1	cdist-glove6B	1.269809752702713	8496915	apted	1.0	118	8496797
rnk/rankdiff_1.json_cdist-glove6B_apted.json	agency	action	gladness	pleasure	0	1	0	1	1	cdist-glove6B	1.2689935863018036	8496886	apted	1.0	118	8496768
rnk/rankdiff_1.json_cdist-glove6B_apted.json	smite	a blow	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.2673096060752869	8496825	apted	1.0	118	8496707
rnk/rankdiff_1.json_cdist-glove6B_apted.json	judge	a critic	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2633582055568695	8496672	apted	1.0	118	8496554
rnk/rankdiff_1.json_cdist-glove6B_apted.json	get	progeny	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2625328600406647	8496632	apted	1.0	118	8496514
rnk/rankdiff_1.json_cdist-glove6B_apted.json	alacrity	briskness	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2616548836231232	8496602	apted	1.0	118	8496484
rnk/rankdiff_1.json_cdist-glove6B_apted.json	charge	duty	felicity	blessing	0	0	0	1	1	cdist-glove6B	1.259751409292221	8496512	apted	1.0	118	8496394
rnk/rankdiff_1.json_cdist-glove6B_apted.json	rest	remainder	verdure	green	0	0	0	1	1	cdist-glove6B	1.259532779455185	8496500	apted	1.0	118	8496382
rnk/rankdiff_1.json_cdist-glove6B_apted.json	board	provision	vehemence	violence	0	1	0	1	1	cdist-glove6B	1.2581258714199066	8496426	apted	1.0	118	8496308
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	last	a cargo	1	0	1	1	1	cdist-glove6B	1.2579433023929596	8496417	apted	1.0	118	8496299
rnk/rankdiff_1.json_cdist-glove6B_apted.json	lot	fortune	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2566776275634766	8496356	apted	1.0	118	8496238
rnk/rankdiff_1.json_cdist-glove6B_apted.json	play	sport	verdure	green	0	1	0	1	1	cdist-glove6B	1.2562341690063477	8496332	apted	1.0	118	8496214
rnk/rankdiff_1.json_cdist-glove6B_apted.json	bound	a leap	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2554646134376526	8496286	apted	1.0	118	8496168
rnk/rankdiff_1.json_cdist-glove6B_apted.json	mien	manner	sale	market	0	0	1	1	1	cdist-glove6B	1.25424724817276	8496227	apted	1.0	118	8496109
rnk/rankdiff_1.json_cdist-glove6B_apted.json	rapidity	celerity	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2539136409759521	8496206	apted	1.0	118	8496088
rnk/rankdiff_1.json_cdist-glove6B_apted.json	get	progeny	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2538971900939941	8496203	apted	1.0	118	8496085
rnk/rankdiff_1.json_cdist-glove6B_apted.json	perplexity	embarrassment	ready	cash	0	0	1	1	1	cdist-glove6B	1.2535488307476044	8496176	apted	1.0	118	8496058
rnk/rankdiff_1.json_cdist-glove6B_apted.json	guarantee	a security	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2530157268047333	8496142	apted	1.0	118	8496024
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	present	a gift	1	0	0	1	1	cdist-glove6B	1.2528720498085022	8496132	apted	1.0	118	8496014
rnk/rankdiff_1.json_cdist-glove6B_apted.json	smite	a blow	source	a spring	1	0	0	1	1	cdist-glove6B	1.2527898252010345	8496124	apted	1.0	118	8496006
rnk/rankdiff_1.json_cdist-glove6B_apted.json	team	a brood	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.252480387687683	8496104	apted	1.0	118	8495986
rnk/rankdiff_1.json_cdist-glove6B_apted.json	paper	a writing	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2512902915477753	8496027	apted	1.0	118	8495909
rnk/rankdiff_1.json_cdist-glove6B_apted.json	protection	a pass	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2508448958396912	8496000	apted	1.0	118	8495882
rnk/rankdiff_1.json_cdist-glove6B_apted.json	liberal	a reformer	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2492378205060959	8495878	apted	1.0	118	8495760
rnk/rankdiff_1.json_cdist-glove6B_apted.json	jest	a joke	port	a porthole	1	0	0	1	1	cdist-glove6B	1.2488943189382553	8495851	apted	1.0	118	8495733
rnk/rankdiff_1.json_cdist-glove6B_apted.json	don	sir	rapidity	celerity	0	1	0	1	1	cdist-glove6B	1.2484479248523712	8495798	apted	1.0	118	8495680
rnk/rankdiff_1.json_cdist-glove6B_apted.json	pallor	paleness	support	subsistence	0	0	1	1	1	cdist-glove6B	1.2476662397384644	8495734	apted	1.0	118	8495616
rnk/rankdiff_1.json_cdist-glove6B_apted.json	addition	augmentation	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2465799450874329	8495641	apted	1.0	118	8495523
rnk/rankdiff_1.json_cdist-glove6B_apted.json	governor	a tutor	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2438444793224335	8495420	apted	1.0	118	8495302
rnk/rankdiff_1.json_cdist-glove6B_apted.json	concept	a notion	smite	a blow	1	0	0	1	1	cdist-glove6B	1.243357092142105	8495377	apted	1.0	118	8495259
rnk/rankdiff_1.json_cdist-glove6B_apted.json	formation	conformation	woe	sorrow	0	1	0	1	1	cdist-glove6B	1.2433376014232635	8495372	apted	1.0	118	8495254
rnk/rankdiff_1.json_cdist-glove6B_apted.json	express	a courier	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.243128463625908	8495359	apted	1.0	118	8495241
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2428692430257797	8495333	apted	1.0	118	8495215
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	primary	a caucus	1	0	0	1	1	cdist-glove6B	1.2428638488054276	8495332	apted	1.0	118	8495214
rnk/rankdiff_1.json_cdist-glove6B_apted.json	repair	reparation	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.2428542077541351	8495331	apted	1.0	118	8495213
rnk/rankdiff_1.json_cdist-glove6B_apted.json	girdle	a circumference	meeting	a convention	1	0	0	1	1	cdist-glove6B	1.2414700537919998	8495211	apted	1.0	118	8495093
rnk/rankdiff_1.json_cdist-glove6B_apted.json	approbation	approval	facility	ease	0	0	0	1	1	cdist-glove6B	1.2394477427005768	8494984	apted	1.0	118	8494866
rnk/rankdiff_1.json_cdist-glove6B_apted.json	series	der	verdure	green	0	1	0	1	1	cdist-glove6B	1.239425778388977	8494978	apted	1.0	118	8494860
rnk/rankdiff_1.json_cdist-glove6B_apted.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1	cdist-glove6B	1.237933486700058	8494804	apted	1.0	118	8494686
rnk/rankdiff_1.json_cdist-glove6B_apted.json	cheerfulness	alacrity	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2377747893333435	8494789	apted	1.0	118	8494671
rnk/rankdiff_1.json_cdist-glove6B_apted.json	raiment	vesture	way	distance	0	0	0	1	1	cdist-glove6B	1.2375595569610596	8494768	apted	1.0	118	8494650
rnk/rankdiff_1.json_cdist-glove6B_apted.json	charge	duty	stillness	inactivity	0	0	0	1	1	cdist-glove6B	1.2371352463960648	8494710	apted	1.0	118	8494592
rnk/rankdiff_1.json_cdist-glove6B_apted.json	example	a model	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.236654669046402	8494662	apted	1.0	118	8494544
rnk/rankdiff_1.json_cdist-glove6B_apted.json	addition	augmentation	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2366370558738708	8494657	apted	1.0	118	8494539
rnk/rankdiff_1.json_cdist-glove6B_apted.json	gladness	pleasure	safety	safeness	0	0	0	1	1	cdist-glove6B	1.2359469383955002	8494573	apted	1.0	118	8494455
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	saw	a saying	1	0	1	1	1	cdist-glove6B	1.235697627067566	8494529	apted	1.0	118	8494411
rnk/rankdiff_1.json_cdist-glove6B_apted.json	mark	a token	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2355210781097412	8494508	apted	1.0	118	8494390
rnk/rankdiff_1.json_cdist-glove6B_apted.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1	cdist-glove6B	1.2352137118577957	8494468	apted	1.0	118	8494350
rnk/rankdiff_1.json_cdist-glove6B_apted.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1	cdist-glove6B	1.2350442856550217	8494446	apted	1.0	118	8494328
rnk/rankdiff_1.json_cdist-glove6B_apted.json	vexation	irritation	work	business	0	0	0	1	1	cdist-glove6B	1.2346733510494232	8494394	apted	1.0	118	8494276
rnk/rankdiff_1.json_cdist-glove6B_apted.json	deputy	a representative	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2345609068870544	8494376	apted	1.0	118	8494258
rnk/rankdiff_1.json_cdist-glove6B_apted.json	meeting	a convention	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2344288527965546	8494355	apted	1.0	118	8494237
rnk/rankdiff_1.json_cdist-glove6B_apted.json	package	a parcel	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2337972819805145	8494269	apted	1.0	118	8494151
rnk/rankdiff_1.json_cdist-glove6B_apted.json	chance	fate	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2337749749422073	8494267	apted	1.0	118	8494149
rnk/rankdiff_1.json_cdist-glove6B_apted.json	significant	a symbol	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2333226650953293	8494205	apted	1.0	118	8494087
rnk/rankdiff_1.json_cdist-glove6B_apted.json	gleam	a ray	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.233198195695877	8494187	apted	1.0	118	8494069
rnk/rankdiff_1.json_cdist-glove6B_apted.json	number	a multitude	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2318061739206314	8493991	apted	1.0	118	8493873
rnk/rankdiff_1.json_cdist-glove6B_apted.json	introduction	matter	pluck	fortitude	0	1	0	1	1	cdist-glove6B	1.231629490852356	8493966	apted	1.0	118	8493848
rnk/rankdiff_1.json_cdist-glove6B_apted.json	pay	payment	stillness	inactivity	0	0	0	1	1	cdist-glove6B	1.2315229028463364	8493948	apted	1.0	118	8493830
rnk/rankdiff_1.json_cdist-glove6B_apted.json	credit	belief	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2312121242284775	8493898	apted	1.0	118	8493780
rnk/rankdiff_1.json_cdist-glove6B_apted.json	ending	conclusion	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2312086522579193	8493895	apted	1.0	118	8493777
rnk/rankdiff_1.json_cdist-glove6B_apted.json	agency	action	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2307203263044357	8493816	apted	1.0	118	8493698
rnk/rankdiff_1.json_cdist-glove6B_apted.json	transportation	conveyance	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.230202317237854	8493738	apted	1.0	118	8493620
rnk/rankdiff_1.json_cdist-glove6B_apted.json	fix	predicament	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.22975754737854	8493664	apted	1.0	118	8493546
rnk/rankdiff_1.json_cdist-glove6B_apted.json	facility	ease	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2297016978263855	8493650	apted	1.0	118	8493532
rnk/rankdiff_1.json_cdist-glove6B_apted.json	metal	character	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2292795181274414	8493564	apted	1.0	118	8493446
rnk/rankdiff_1.json_cdist-glove6B_apted.json	still	silence	verdure	green	0	1	0	1	1	cdist-glove6B	1.2291936129331589	8493551	apted	1.0	118	8493433
rnk/rankdiff_1.json_cdist-glove6B_apted.json	safety	safeness	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2291843444108963	8493549	apted	1.0	118	8493431
rnk/rankdiff_1.json_cdist-glove6B_apted.json	gleam	a ray	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2290299981832504	8493527	apted	1.0	118	8493409
rnk/rankdiff_1.json_cdist-glove6B_apted.json	rapidity	celerity	stay	sojourn	0	0	0	1	1	cdist-glove6B	1.2285013049840927	8493448	apted	1.0	118	8493330
rnk/rankdiff_1.json_cdist-glove6B_apted.json	beginning	igin	cheerfulness	alacrity	0	1	0	1	1	cdist-glove6B	1.2279156297445297	8493359	apted	1.0	118	8493241
rnk/rankdiff_1.json_cdist-glove6B_apted.json	cheerfulness	alacrity	report	fame	0	0	1	1	1	cdist-glove6B	1.2278137058019638	8493338	apted	1.0	118	8493220
rnk/rankdiff_1.json_cdist-glove6B_apted.json	facility	ease	whiteness	purity	0	0	1	1	1	cdist-glove6B	1.2260134369134903	8493002	apted	1.0	118	8492884
rnk/rankdiff_1.json_cdist-glove6B_apted.json	contrivance	plan	formation	conformation	0	0	1	1	1	cdist-glove6B	1.225644439458847	8492932	apted	1.0	118	8492814
rnk/rankdiff_1.json_cdist-glove6B_apted.json	property	title	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2255730777978897	8492911	apted	1.0	118	8492793
rnk/rankdiff_1.json_cdist-glove6B_apted.json	credit	belief	gladness	pleasure	0	0	0	1	1	cdist-glove6B	1.2253903895616531	8492872	apted	1.0	118	8492754
rnk/rankdiff_1.json_cdist-glove6B_apted.json	birth	extraction	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2250851839780807	8492810	apted	1.0	118	8492692
rnk/rankdiff_1.json_cdist-glove6B_apted.json	pick	choice	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2242608815431595	8492646	apted	1.0	118	8492528
rnk/rankdiff_1.json_cdist-glove6B_apted.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2242318242788315	8492640	apted	1.0	118	8492522
rnk/rankdiff_1.json_cdist-glove6B_apted.json	training	education	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.223563313484192	8492496	apted	1.0	118	8492378
rnk/rankdiff_1.json_cdist-glove6B_apted.json	former	a creator	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2235014736652374	8492482	apted	1.0	118	8492364
rnk/rankdiff_1.json_cdist-glove6B_apted.json	gladness	pleasure	military	soldiery	0	0	0	1	1	cdist-glove6B	1.2234853506088257	8492476	apted	1.0	118	8492358
rnk/rankdiff_1.json_cdist-glove6B_apted.json	access	admittance	reproof	reproach	0	0	0	1	1	cdist-glove6B	1.2230531424283981	8492390	apted	1.0	118	8492272
rnk/rankdiff_1.json_cdist-glove6B_apted.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2228792309761047	8492355	apted	1.0	118	8492237
rnk/rankdiff_1.json_cdist-glove6B_apted.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1	cdist-glove6B	1.2226865887641907	8492314	apted	1.0	118	8492196
rnk/rankdiff_1.json_cdist-glove6B_apted.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1	cdist-glove6B	1.222400739789009	8492260	apted	1.0	118	8492142
rnk/rankdiff_1.json_cdist-glove6B_apted.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.222111001610756	8492185	apted	1.0	118	8492067
rnk/rankdiff_1.json_cdist-glove6B_apted.json	knave	a rogue	partnership	a house	1	0	1	1	1	cdist-glove6B	1.2218180000782013	8492106	apted	1.0	118	8491988
rnk/rankdiff_1.json_cdist-glove6B_apted.json	scheme	a project	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2215913534164429	8492037	apted	1.0	118	8491919
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	noun	a substantive	province	a district	1	0	0	1	1	l2-glove6B	12.385859489440918	8497212	levenshtein	1	118	8497094
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	metal	character	0	0	1	1	1	l2-glove6B	12.36864948272705	8497188	levenshtein	1	118	8497070
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	violence	ravishment	0	0	1	1	1	l2-glove6B	12.206904411315918	8496840	levenshtein	1	118	8496722
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	injury	evil	longitude	length	0	0	0	1	1	l2-glove6B	12.190868377685547	8496789	levenshtein	1	118	8496671
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	disease	sickness	longitude	length	0	0	0	1	1	l2-glove6B	12.146705627441406	8496640	levenshtein	1	118	8496522
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	dynasty	lordship	longitude	length	0	1	0	1	1	l2-glove6B	12.106485366821289	8496481	levenshtein	1	118	8496363
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	security	negligence	0	0	1	1	1	l2-glove6B	12.076087951660156	8496333	levenshtein	1	118	8496215
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	noise	rumor	0	0	1	1	1	l2-glove6B	12.062877655029297	8496278	levenshtein	1	118	8496160
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	nay	refusal	0	0	0	1	1	l2-glove6B	12.056742668151855	8496242	levenshtein	1	118	8496124
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	treaty	negotiation	0	0	0	1	1	l2-glove6B	12.015563011169434	8496018	levenshtein	1	118	8495900
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	gilt	gilding	longitude	length	0	0	0	1	1	l2-glove6B	11.992789268493652	8495897	levenshtein	1	118	8495779
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	bond	imprisonment	longitude	length	0	0	0	1	1	l2-glove6B	11.985812187194824	8495852	levenshtein	1	118	8495734
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	disorder	confusion	longitude	length	0	0	0	1	1	l2-glove6B	11.96692180633545	8495740	levenshtein	1	118	8495622
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	tooth	taste	0	0	1	1	1	l2-glove6B	11.966047286987305	8495732	levenshtein	1	118	8495614
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	bat	batting	longitude	length	0	1	0	1	1	l2-glove6B	11.945847511291504	8495578	levenshtein	1	118	8495460
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	powder	dust	0	0	0	1	1	l2-glove6B	11.94435977935791	8495568	levenshtein	1	118	8495450
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	salt	taste	0	0	1	1	1	l2-glove6B	11.939688682556152	8495531	levenshtein	1	118	8495413
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	rot	putrefaction	0	0	0	1	1	l2-glove6B	11.923935890197754	8495405	levenshtein	1	118	8495287
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	trim	condition	0	0	1	1	1	l2-glove6B	11.921737670898438	8495390	levenshtein	1	118	8495272
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	nay	refusal	temperature	state	0	0	1	1	1	l2-glove6B	11.919015884399414	8495361	levenshtein	1	118	8495243
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	conspiracy	confederacy	longitude	length	0	0	0	1	1	l2-glove6B	11.915271759033203	8495328	levenshtein	1	118	8495210
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	overthrow	ruin	0	0	0	1	1	l2-glove6B	11.912120819091797	8495299	levenshtein	1	118	8495181
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	military	soldiery	0	0	0	1	1	l2-glove6B	11.904195785522461	8495232	levenshtein	1	118	8495114
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	agriculture	farming	longitude	length	0	0	0	1	1	l2-glove6B	11.897393226623535	8495184	levenshtein	1	118	8495066
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	peace	calm	0	0	0	1	1	l2-glove6B	11.89637565612793	8495176	levenshtein	1	118	8495058
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	slaughter	carnage	0	0	0	1	1	l2-glove6B	11.871627807617188	8494971	levenshtein	1	118	8494853
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	knave	a rogue	province	a district	1	0	0	1	1	l2-glove6B	11.862841606140137	8494896	levenshtein	1	118	8494778
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	trade	barter	0	0	0	1	1	l2-glove6B	11.861315727233887	8494883	levenshtein	1	118	8494765
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	crime	iniquity	longitude	length	0	0	0	1	1	l2-glove6B	11.860079765319824	8494870	levenshtein	1	118	8494752
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	horror	gloom	longitude	length	0	0	0	1	1	l2-glove6B	11.842302322387695	8494709	levenshtein	1	118	8494591
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	brood	species	longitude	length	0	0	0	1	1	l2-glove6B	11.826703071594238	8494539	levenshtein	1	118	8494421
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	foam	scum	longitude	length	0	0	0	1	1	l2-glove6B	11.820857048034668	8494462	levenshtein	1	118	8494344
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	dynasty	lordship	powder	dust	0	1	0	1	1	l2-glove6B	11.819955825805664	8494455	levenshtein	1	118	8494337
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	knit	texture	longitude	length	0	0	0	1	1	l2-glove6B	11.816883087158203	8494419	levenshtein	1	118	8494301
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	exile	banishment	longitude	length	0	0	0	1	1	l2-glove6B	11.8057279586792	8494306	levenshtein	1	118	8494188
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	safety	safeness	0	0	0	1	1	l2-glove6B	11.796979904174805	8494207	levenshtein	1	118	8494089
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	powder	dust	suffrage	assent	0	0	1	1	1	l2-glove6B	11.780265808105469	8494029	levenshtein	1	118	8493911
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	delivery	rescue	longitude	length	0	1	0	1	1	l2-glove6B	11.773463249206543	8493939	levenshtein	1	118	8493821
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	transport	carriage	0	0	0	1	1	l2-glove6B	11.763601303100586	8493814	levenshtein	1	118	8493696
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	ministry	agency	0	0	0	1	1	l2-glove6B	11.756056785583496	8493732	levenshtein	1	118	8493614
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	epistle	a letter	province	a district	1	0	0	1	1	l2-glove6B	11.743074417114258	8493604	levenshtein	1	118	8493486
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	revenge	vengeance	0	0	0	1	1	l2-glove6B	11.741364479064941	8493583	levenshtein	1	118	8493465
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	abuse	misuse	longitude	length	0	0	0	1	1	l2-glove6B	11.736905097961426	8493521	levenshtein	1	118	8493403
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	don	sir	longitude	length	0	1	0	1	1	l2-glove6B	11.73665714263916	8493518	levenshtein	1	118	8493400
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	infection	epidemic	longitude	length	0	0	0	1	1	l2-glove6B	11.729109764099121	8493415	levenshtein	1	118	8493297
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	scare	fright	0	0	0	1	1	l2-glove6B	11.7286376953125	8493411	levenshtein	1	118	8493293
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	gear	naments	longitude	length	0	1	0	1	1	l2-glove6B	11.719057083129883	8493279	levenshtein	1	118	8493161
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	deputy	a representative	nook	a recess	1	0	0	1	1	l2-glove6B	11.71715259552002	8493255	levenshtein	1	118	8493137
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	envoy	a messenger	nook	a recess	1	0	0	1	1	l2-glove6B	11.71616268157959	8493236	levenshtein	1	118	8493118
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	iron	manacles	longitude	length	0	1	0	1	1	l2-glove6B	11.710453987121582	8493154	levenshtein	1	118	8493036
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	warfare	struggle	0	0	1	1	1	l2-glove6B	11.696209907531738	8492937	levenshtein	1	118	8492819
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	mortal	man	0	0	1	1	1	l2-glove6B	11.686981201171875	8492820	levenshtein	1	118	8492702
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	peace	calm	powder	dust	0	0	0	1	1	l2-glove6B	11.678520202636719	8492680	levenshtein	1	118	8492562
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	nook	a recess	province	a district	1	0	0	1	1	l2-glove6B	11.67505168914795	8492620	levenshtein	1	118	8492502
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	deficiency	shortcoming	longitude	length	0	0	0	1	1	l2-glove6B	11.672088623046875	8492571	levenshtein	1	118	8492453
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	resort	resource	0	0	0	1	1	l2-glove6B	11.665911674499512	8492476	levenshtein	1	118	8492358
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	death	cessation	longitude	length	0	1	0	1	1	l2-glove6B	11.653992652893066	8492275	levenshtein	1	118	8492157
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	cent	a hundred	noun	a substantive	1	1	0	1	1	l2-glove6B	11.649046897888184	8492192	levenshtein	1	118	8492074
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	marvel	a miracle	province	a district	1	0	0	1	1	l2-glove6B	11.648695945739746	8492185	levenshtein	1	118	8492067
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	subsistence	existence	0	0	0	1	1	l2-glove6B	11.641512870788574	8492070	levenshtein	1	118	8491952
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	governor	a tutor	noun	a substantive	1	0	0	1	1	l2-glove6B	11.640549659729004	8492057	levenshtein	1	118	8491939
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	weed	clothing	0	0	1	1	1	l2-glove6B	11.634401321411133	8491957	levenshtein	1	118	8491839
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	nook	a recess	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.61721420288086	8491681	levenshtein	1	118	8491563
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	cent	a hundred	nook	a recess	1	1	0	1	1	l2-glove6B	11.61716079711914	8491680	levenshtein	1	118	8491562
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	die	chance	longitude	length	0	1	0	1	1	l2-glove6B	11.613584518432617	8491624	levenshtein	1	118	8491506
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	doctrine	instruction	longitude	length	0	0	0	1	1	l2-glove6B	11.612207412719727	8491600	levenshtein	1	118	8491482
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	humor	temper	longitude	length	0	0	0	1	1	l2-glove6B	11.607715606689453	8491519	levenshtein	1	118	8491401
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	binary	duality	peace	calm	0	0	0	1	1	l2-glove6B	11.607460975646973	8491510	levenshtein	1	118	8491392
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	nay	refusal	peace	calm	0	0	0	1	1	l2-glove6B	11.606804847717285	8491498	levenshtein	1	118	8491380
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	cargo	load	longitude	length	0	0	0	1	1	l2-glove6B	11.604849815368652	8491464	levenshtein	1	118	8491346
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	coil	perplexity	longitude	length	0	0	0	1	1	l2-glove6B	11.601834297180176	8491422	levenshtein	1	118	8491304
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	lap	a skirt	noun	a substantive	1	0	0	1	1	l2-glove6B	11.594466209411621	8491298	levenshtein	1	118	8491180
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	nay	refusal	powder	dust	0	0	0	1	1	l2-glove6B	11.59419059753418	8491293	levenshtein	1	118	8491175
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	wage	hire	0	0	0	1	1	l2-glove6B	11.59253215789795	8491263	levenshtein	1	118	8491145
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	stomach	desire	0	0	1	1	1	l2-glove6B	11.591327667236328	8491241	levenshtein	1	118	8491123
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	offense	displeasure	0	0	0	1	1	l2-glove6B	11.591214179992676	8491237	levenshtein	1	118	8491119
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	robbery	theft	0	0	0	1	1	l2-glove6B	11.587872505187988	8491186	levenshtein	1	118	8491068
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	injury	evil	verdure	green	0	0	0	1	1	l2-glove6B	11.586899757385254	8491167	levenshtein	1	118	8491049
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	music	harmony	0	0	1	1	1	l2-glove6B	11.586575508117676	8491162	levenshtein	1	118	8491044
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	theft	larceny	0	0	0	1	1	l2-glove6B	11.585596084594727	8491146	levenshtein	1	118	8491028
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	dark	gloom	longitude	length	0	0	0	1	1	l2-glove6B	11.584110260009766	8491118	levenshtein	1	118	8491000
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	noun	a substantive	palm	a hand	1	0	0	1	1	l2-glove6B	11.582429885864258	8491087	levenshtein	1	118	8490969
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	metal	character	nay	refusal	0	1	0	1	1	l2-glove6B	11.578922271728516	8491023	levenshtein	1	118	8490905
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	ash	sing	longitude	length	0	1	0	1	1	l2-glove6B	11.575521469116211	8490944	levenshtein	1	118	8490826
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	civilization	refinement	longitude	length	0	1	0	1	1	l2-glove6B	11.574252128601074	8490924	levenshtein	1	118	8490806
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	loss	failure	0	0	0	1	1	l2-glove6B	11.56293773651123	8490684	levenshtein	1	118	8490566
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.55980396270752	8490620	levenshtein	1	118	8490502
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	governor	a tutor	nook	a recess	1	0	0	1	1	l2-glove6B	11.55903434753418	8490607	levenshtein	1	118	8490489
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	powder	dust	treaty	negotiation	0	0	0	1	1	l2-glove6B	11.558731079101562	8490597	levenshtein	1	118	8490479
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	suffrage	assent	0	0	1	1	1	l2-glove6B	11.557161331176758	8490569	levenshtein	1	118	8490451
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	transportation	conveyance	0	0	0	1	1	l2-glove6B	11.556624412536621	8490564	levenshtein	1	118	8490446
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	debt	a fault	nook	a recess	1	1	0	1	1	l2-glove6B	11.551275253295898	8490452	levenshtein	1	118	8490334
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	faction	dissension	longitude	length	0	0	0	1	1	l2-glove6B	11.550994873046875	8490443	levenshtein	1	118	8490325
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	horse	cavalry	longitude	length	0	1	0	1	1	l2-glove6B	11.54926872253418	8490400	levenshtein	1	118	8490282
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	series	der	0	0	1	1	1	l2-glove6B	11.548731803894043	8490389	levenshtein	1	118	8490271
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	destruction	subversion	longitude	length	0	1	0	1	1	l2-glove6B	11.548063278198242	8490376	levenshtein	1	118	8490258
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	longitude	length	welfare	happiness	0	0	0	1	1	l2-glove6B	11.537561416625977	8490167	levenshtein	1	118	8490049
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	employment	service	longitude	length	0	0	0	1	1	l2-glove6B	11.537199020385742	8490155	levenshtein	1	118	8490037
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	damp	dejection	longitude	length	0	0	0	1	1	l2-glove6B	11.536787986755371	8490146	levenshtein	1	118	8490028
rnk/rankdiff_1.json_l2-glove6B_levenshtein.json	gratification	a reward	province	a district	1	0	0	1	1	l2-glove6B	11.532795906066895	8490065	levenshtein	1	118	8489947
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	estate	quality	impudence	the quality of being impudent	0	1	0	1	0	cdist-glove6B	1.2503290176391602	8495954	jaccard_f	0.5	308	8495646
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	estate	quality	vivacity	the quality or state of being vivacious	0	1	0	1	0	cdist-glove6B	1.2674041092395782	8496829	jaccard_f	0.6666666666666667	1279	8495550
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	lead	the act of leading or conducting	magnificence	the act of doing what is magnificent	3	0	0	0	0	cdist-glove6B	1.2675974369049072	8496835	jaccard_f	0.75	4126	8492709
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	running	the act of one who , or of that which runs	0	0	0	0	0	cdist-glove6B	1.2628098130226135	8496648	jaccard_f	0.75	4126	8492522
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	hereafter	a future existence or state	opposition	the state of being placed over against	0	0	0	0	0	cdist-glove6B	1.2604129314422607	8496541	jaccard_f	0.75	4126	8492415
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	production	the act of lengthening out or prolonging	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.245867982506752	8495584	jaccard_f	0.75	4126	8491458
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	magnificence	the act of doing what is magnificent	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.2225310653448105	8492283	jaccard_f	0.6666666666666667	1279	8491004
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.222111001610756	8492185	jaccard_f	0.6666666666666667	1279	8490906
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	education	the act or process of educating	0	0	0	0	0	cdist-glove6B	1.3024296462535858	8497407	jaccard_f	0.8	8988	8488419
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	coldness	the state or quality of being cold	estate	quality	0	0	1	0	1	cdist-glove6B	1.2124870866537094	8489554	jaccard_f	0.6666666666666667	1279	8488275
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2111715972423553	8489119	jaccard_f	0.6666666666666667	1279	8487840
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	running	the act of one who , or of that which runs	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2091563493013382	8488379	jaccard_f	0.6666666666666667	1279	8487100
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	magnificence	the act of doing what is magnificent	running	the act of one who , or of that which runs	3	0	0	0	0	cdist-glove6B	1.2083873003721237	8488073	jaccard_f	0.6666666666666667	1279	8486794
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	fishing	the act , practice , or art of one who fishes	sneer	the act of sneering	2	0	0	0	0	cdist-glove6B	1.2414436340332031	8495206	jaccard_f	0.8	8988	8486218
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	lead	the act of leading or conducting	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2147253900766373	8490278	jaccard_f	0.75	4126	8486152
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	executive	the governing person or body	judas	a treacherous person	0	0	0	0	0	cdist-glove6B	1.2139859050512314	8490036	jaccard_f	0.75	4126	8485910
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	section	the act of cutting , or separation by cutting	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.225047528743744	8492799	jaccard_f	0.8	8988	8483811
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	sneer	the act of sneering	taking	the act of gaining possession	3	0	0	0	0	cdist-glove6B	1.2064496576786041	8487269	jaccard_f	0.75	4126	8483143
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	leading	the act of guiding , directing , governing , or enticing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.3328236043453217	8497501	jaccard_f	0.8333333333333334	15221	8482280
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	executive	the governing person or body	heathen	an irreligious person	0	0	0	0	0	cdist-glove6B	1.2040303200483322	8486281	jaccard_f	0.75	4126	8482155
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	leading	the act of guiding , directing , governing , or enticing	magnificence	the act of doing what is magnificent	3	0	0	0	0	cdist-glove6B	1.2965116798877716	8497367	jaccard_f	0.8333333333333334	15221	8482146
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	lead	the act of leading or conducting	0	0	0	0	0	cdist-glove6B	1.217413455247879	8491027	jaccard_f	0.8	8988	8482039
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	initiative	an act which originates or begins	magnificence	the act of doing what is magnificent	0	0	0	0	0	cdist-glove6B	1.202941969037056	8485834	jaccard_f	0.75	4126	8481708
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	boldness	the state or quality of being bold	estate	quality	0	0	1	0	1	cdist-glove6B	1.1973478347063065	8482953	jaccard_f	0.6666666666666667	1279	8481674
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	contribution	the act of contributing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.1968207210302353	8482648	jaccard_f	0.6666666666666667	1279	8481369
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	pagan	one who worships false gods	slip	a false step	0	0	0	0	0	cdist-glove6B	1.2018847912549973	8485350	jaccard_f	0.75	4126	8481224
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	land	ground , in respect to its nature or quality	vivacity	the quality or state of being vivacious	0	0	0	0	0	cdist-glove6B	1.2543069422245026	8496232	jaccard_f	0.8333333333333334	15221	8481011
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	magnificence	the act of doing what is magnificent	replacement	the act of replacing	3	0	0	0	0	cdist-glove6B	1.195942148566246	8482161	jaccard_f	0.6666666666666667	1279	8480882
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	status	state	vivacity	the quality or state of being vivacious	0	0	0	1	0	cdist-glove6B	1.1945987790822983	8481357	jaccard_f	0.6666666666666667	1279	8480078
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	demonstration	an expression , as of the feelings , by outward signs	0	0	0	0	0	cdist-glove6B	1.2403780817985535	8495103	jaccard_f	0.8333333333333334	15221	8479882
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	setting	the act of marking the position of game , as a setter does	sneer	the act of sneering	3	1	0	0	0	cdist-glove6B	1.240047812461853	8495054	jaccard_f	0.8333333333333334	15221	8479833
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	publication	the act of publishing or making known	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2078017443418503	8487862	jaccard_f	0.8	8988	8478874
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	lead	the act of leading or conducting	wickedness	a wicked thing or act	0	0	0	0	0	cdist-glove6B	1.2062595784664154	8487200	jaccard_f	0.8	8988	8478212
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	concealment	the state of being concealed	paradise	a state of happiness	0	0	0	0	0	cdist-glove6B	1.190108761191368	8478375	jaccard_f	0.6666666666666667	1279	8477096
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	production	the act of lengthening out or prolonging	0	0	0	0	0	cdist-glove6B	1.2024319916963577	8485597	jaccard_f	0.8	8988	8476609
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	taking	the act of gaining possession	0	0	0	0	0	cdist-glove6B	1.2014481872320175	8485154	jaccard_f	0.8	8988	8476166
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	leading	the act of guiding , directing , governing , or enticing	0	0	0	0	0	cdist-glove6B	1.3204657435417175	8497488	jaccard_f	0.8571428571428572	21889	8475599
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	poor	a small european codfish	sup	a small mouthful , as of liquor or broth	2	1	0	0	0	cdist-glove6B	1.2156959921121597	8490556	jaccard_f	0.8333333333333334	15221	8475335
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	earnestness	the state or quality of being earnest	police	the internal regulation of a state	1	0	0	0	0	cdist-glove6B	1.199596181511879	8484188	jaccard_f	0.8	8988	8475200
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	replacement	the act of replacing	0	0	0	0	0	cdist-glove6B	1.191331684589386	8479189	jaccard_f	0.75	4126	8475063
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	agency	action	pathos	contagious warmth of feeling , action , or expression	0	1	0	1	0	cdist-glove6B	1.198762133717537	8483756	jaccard_f	0.8	8988	8474768
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	division	the act or process of diving anything into parts , or the state of being so divided	magnificence	the act of doing what is magnificent	2	0	0	0	0	cdist-glove6B	1.2609350085258484	8496566	jaccard_f	0.8571428571428572	21889	8474677
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	weather	alternation of the state of the air	womanhood	the state of being a woman	0	0	0	0	0	cdist-glove6B	1.1894912868738174	8477935	jaccard_f	0.75	4126	8473809
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	retirement	the act of retiring , or the state of being retired	wickedness	a wicked thing or act	0	0	0	0	0	cdist-glove6B	1.2102388143539429	8488809	jaccard_f	0.8333333333333334	15221	8473588
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	moving	the act of changing place or posture	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.196632981300354	8482556	jaccard_f	0.8	8988	8473568
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	coldness	the state or quality of being cold	defense	the act of defending , or the state of being defended	1	0	0	0	0	cdist-glove6B	1.2093982994556427	8488472	jaccard_f	0.8333333333333334	15221	8473251
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	extremity	a leg or an arm of man	husband	a man who has a wife	1	1	0	0	0	cdist-glove6B	1.1877079606056213	8476518	jaccard_f	0.75	4126	8472392
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	fall	the act of dropping or tumbling from an erect posture	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.205889418721199	8487061	jaccard_f	0.8333333333333334	15221	8471840
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	participation	the act or state of participating , or sharing in common with others	0	0	0	0	0	cdist-glove6B	1.227703019976616	8493310	jaccard_f	0.8571428571428572	21889	8471421
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	exaltation	the act of exalting or raising high	lead	the act of leading or conducting	3	0	0	0	0	cdist-glove6B	1.2048896104097366	8486638	jaccard_f	0.8333333333333334	15221	8471417
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	publication	the act of publishing or making known	0	0	0	0	0	cdist-glove6B	1.2042886167764664	8486398	jaccard_f	0.8333333333333334	15221	8471177
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	breeding	the act or process of generating or bearing	summons	the act of summoning	2	0	0	0	0	cdist-glove6B	1.192611962556839	8480075	jaccard_f	0.8	8988	8471087
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	section	the act of cutting , or separation by cutting	wickedness	a wicked thing or act	0	0	0	0	0	cdist-glove6B	1.2027587741613388	8485755	jaccard_f	0.8333333333333334	15221	8470534
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	education	the act or process of educating	magnificence	the act of doing what is magnificent	2	0	0	0	0	cdist-glove6B	1.185441181063652	8474640	jaccard_f	0.75	4126	8470514
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	community	a commonwealth or state	vivacity	the quality or state of being vivacious	0	0	0	0	0	cdist-glove6B	1.1853817254304886	8474591	jaccard_f	0.75	4126	8470465
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	section	the act of cutting , or separation by cutting	0	0	0	0	0	cdist-glove6B	1.2021805047988892	8485482	jaccard_f	0.8333333333333334	15221	8470261
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	collection	the act or process of collecting or of gathering	0	0	0	0	0	cdist-glove6B	1.2020165175199509	8485408	jaccard_f	0.8333333333333334	15221	8470187
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	sneer	the act of sneering	travel	the act of traveling , or journeying from place to place	3	0	0	0	0	cdist-glove6B	1.2018053382635117	8485306	jaccard_f	0.8333333333333334	15221	8470085
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	setting	the act of marking the position of game , as a setter does	0	0	1	0	0	cdist-glove6B	1.219708576798439	8491620	jaccard_f	0.8571428571428572	21889	8469731
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	defense	the act of defending , or the state of being defended	wickedness	a wicked thing or act	0	0	0	0	0	cdist-glove6B	1.2001414597034454	8484482	jaccard_f	0.8333333333333334	15221	8469261
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	threat	the expression of an intention to inflict evil or injury on another	0	0	0	0	0	cdist-glove6B	1.216360941529274	8490757	jaccard_f	0.8571428571428572	21889	8468868
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	holding	the act or state of sustaining , grasping , or retaining	magnificence	the act of doing what is magnificent	2	0	0	0	0	cdist-glove6B	1.1993105709552765	8484031	jaccard_f	0.8333333333333334	15221	8468810
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	blushing	the appearance of a reddish color or flush upon the cheeks	emergency	sudden or unexpected appearance	0	0	0	0	0	cdist-glove6B	1.2159859240055084	8490645	jaccard_f	0.8571428571428572	21889	8468756
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	earnestness	the state or quality of being earnest	retirement	the act of retiring , or the state of being retired	1	0	0	0	0	cdist-glove6B	1.1988163888454437	8483787	jaccard_f	0.8333333333333334	15221	8468566
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	fishing	the act , practice , or art of one who fishes	shudder	the act of shuddering , as with fear	2	0	0	0	0	cdist-glove6B	1.1982852816581726	8483477	jaccard_f	0.8333333333333334	15221	8468256
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	descent	change of place from higher to lower	stead	place or room which another had , has , or might have	0	0	0	0	0	cdist-glove6B	1.1882224082946777	8476918	jaccard_f	0.8	8988	8467930
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	setting	the act of marking the position of game , as a setter does	wickedness	a wicked thing or act	0	1	0	0	0	cdist-glove6B	1.2122175693511963	8489450	jaccard_f	0.8571428571428572	21889	8467561
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	teaching	the act or business of instructing	0	0	0	0	0	cdist-glove6B	1.187569871544838	8476410	jaccard_f	0.8	8988	8467422
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	notable	a person , or thing , of distinction	wickedness	a wicked thing or act	1	0	0	0	0	cdist-glove6B	1.1869374364614487	8475866	jaccard_f	0.8	8988	8466878
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	division	the act or process of diving anything into parts , or the state of being so divided	0	0	0	0	0	cdist-glove6B	1.242393508553505	8495281	jaccard_f	0.875	28531	8466750
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	intervention	the act of intervening	0	0	0	0	0	cdist-glove6B	1.180667832493782	8470115	jaccard_f	0.75	4126	8465989
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	grant	the act of granting	wickedness	a wicked thing or act	0	0	0	0	0	cdist-glove6B	1.1805354356765747	8469980	jaccard_f	0.75	4126	8465854
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	mining	the act or business of making mines or of working them	sneer	the act of sneering	2	0	0	0	0	cdist-glove6B	1.194166213274002	8481062	jaccard_f	0.8333333333333334	15221	8465841
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	earnestness	the state or quality of being earnest	removal	the act of removing , or the state of being removed	1	0	0	0	0	cdist-glove6B	1.1941333711147308	8481046	jaccard_f	0.8333333333333334	15221	8465825
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	forlorn	a lost , forsaken , or solitary person	senior	a person who is older than another	1	0	0	0	0	cdist-glove6B	1.1854735165834427	8474677	jaccard_f	0.8	8988	8465689
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	investment	the act of investing , or the state of being invested	0	0	0	0	0	cdist-glove6B	1.1935828626155853	8480693	jaccard_f	0.8333333333333334	15221	8465472
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	boldness	the state or quality of being bold	division	the act or process of diving anything into parts , or the state of being so divided	1	0	0	0	0	cdist-glove6B	1.2315945327281952	8493960	jaccard_f	0.875	28531	8465429
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	running	the act of one who , or of that which runs	salutation	the act of greeting , or expressing good will or courtesy	3	0	0	0	0	cdist-glove6B	1.192594975233078	8480063	jaccard_f	0.8333333333333334	15221	8464842
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	assent	the act of assenting	fishing	the act , practice , or art of one who fishes	2	0	0	0	0	cdist-glove6B	1.184323936700821	8473702	jaccard_f	0.8	8988	8464714
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	minority	the state of being a minor , or under age	vivacity	the quality or state of being vivacious	1	0	0	0	0	cdist-glove6B	1.184194192290306	8473567	jaccard_f	0.8	8988	8464579
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	leading	the act of guiding , directing , governing , or enticing	wickedness	a wicked thing or act	0	0	0	0	0	cdist-glove6B	1.203733578324318	8486159	jaccard_f	0.8571428571428572	21889	8464270
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	gentleness	softness of manners , disposition , etc	marking	arrangement or disposition of marks or coloring	0	0	0	0	0	cdist-glove6B	1.20232492685318	8485545	jaccard_f	0.8571428571428572	21889	8463656
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	investment	the act of investing , or the state of being invested	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.182750090956688	8472212	jaccard_f	0.8	8988	8463224
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	helm	the place or office of direction or administration	proximity	immediate nearness , either in place , blood , or alliance	0	0	0	0	0	cdist-glove6B	1.2190792262554169	8491469	jaccard_f	0.875	28531	8462938
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	driver	a charioteer , etc	embroidery	needlework used to enrich textile fabrics , leather , etc	0	0	0	0	0	cdist-glove6B	1.2005597352981567	8484715	jaccard_f	0.8571428571428572	21889	8462826
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	heathen	an irreligious person	senior	a person who is older than another	0	0	0	0	0	cdist-glove6B	1.1751746535301208	8464011	jaccard_f	0.6666666666666667	1279	8462732
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	transient	that which remains but for a brief time	yesterday	a recent time	0	0	0	0	0	cdist-glove6B	1.1776205450296402	8466838	jaccard_f	0.75	4126	8462712
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	reduction	the act or process of reducing	0	0	0	0	0	cdist-glove6B	1.1820537894964218	8471570	jaccard_f	0.8	8988	8462582
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	investment	the act of investing , or the state of being invested	vivacity	the quality or state of being vivacious	1	0	0	0	0	cdist-glove6B	1.1890539079904556	8477608	jaccard_f	0.8333333333333334	15221	8462387
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	rejoice	the act of rejoicing	setting	the act of marking the position of game , as a setter does	3	0	1	0	0	cdist-glove6B	1.1889963001012802	8477566	jaccard_f	0.8333333333333334	15221	8462345
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	caress	any act or expression of affection	editorial	an article published as an expression of the views of the editor	0	0	0	0	0	cdist-glove6B	1.199642613530159	8484216	jaccard_f	0.8571428571428572	21889	8462327
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	guidance	the act or result of guiding	sneer	the act of sneering	2	0	0	0	0	cdist-glove6B	1.1760751903057098	8465048	jaccard_f	0.75	4126	8460922
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	defense	the act of defending , or the state of being defended	magnificence	the act of doing what is magnificent	3	0	0	0	0	cdist-glove6B	1.1803370863199234	8469796	jaccard_f	0.8	8988	8460808
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	grant	the act of granting	salutation	the act of greeting , or expressing good will or courtesy	3	0	0	0	0	cdist-glove6B	1.186484456062317	8475499	jaccard_f	0.8333333333333334	15221	8460278
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	blow	a state of blossoming	timidity	the quality or state of being timid	0	1	0	0	0	cdist-glove6B	1.1746525466442108	8463391	jaccard_f	0.75	4126	8459265
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	grant	the act of granting	shudder	the act of shuddering , as with fear	3	0	0	0	0	cdist-glove6B	1.1744204461574554	8463101	jaccard_f	0.75	4126	8458975
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	conveyance	the act of conveying , carrying , or transporting	leading	the act of guiding , directing , governing , or enticing	3	0	0	0	0	cdist-glove6B	1.2067340165376663	8487404	jaccard_f	0.875	28531	8458873
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	exaltation	the act of exalting or raising high	production	the act of lengthening out or prolonging	3	0	0	0	0	cdist-glove6B	1.1846498250961304	8473965	jaccard_f	0.8333333333333334	15221	8458744
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	file	the line , wire , or other contrivance , by which papers are put and kept in order	seventeenth	the next in order after the sixteenth	1	0	0	0	0	cdist-glove6B	1.1932455152273178	8480500	jaccard_f	0.8571428571428572	21889	8458611
rnk/rankdiff_1.json_cdist-glove6B_jaccard_f.json	block	the wooden mold on which hats , bonnets , etc	gentleness	softness of manners , disposition , etc	0	1	0	0	0	cdist-glove6B	1.2060671299695969	8487124	jaccard_f	0.875	28531	8458593
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	best	utmost	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.3051819801330566	8497424	levenshtein	1	118	8497306
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	last	a cargo	smite	a blow	1	1	0	1	1	cdist-glove6B	1.3034988343715668	8497412	levenshtein	1	118	8497294
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	raiment	vesture	still	silence	0	0	1	1	1	cdist-glove6B	1.3033002018928528	8497411	levenshtein	1	118	8497293
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	court	a palace	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.3006303906440735	8497394	levenshtein	1	118	8497276
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	best	utmost	reproof	reproach	0	0	0	1	1	cdist-glove6B	1.3001731932163239	8497392	levenshtein	1	118	8497274
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	action	conduct	pallor	paleness	0	0	0	1	1	cdist-glove6B	1.2995499968528748	8497388	levenshtein	1	118	8497270
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	last	a cargo	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2842832505702972	8497237	levenshtein	1	118	8497119
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	spot	reproach	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.284225732088089	8497234	levenshtein	1	118	8497116
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	agency	action	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2834326922893524	8497218	levenshtein	1	118	8497100
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	formation	conformation	mirth	merriment	0	1	0	1	1	cdist-glove6B	1.2822508215904236	8497193	levenshtein	1	118	8497075
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	adieu	a farewell	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.280722588300705	8497164	levenshtein	1	118	8497046
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	board	provision	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2771185636520386	8497105	levenshtein	1	118	8496987
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	perplexity	embarrassment	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2759083807468414	8497076	levenshtein	1	118	8496958
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	statement	a narrative	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2754239439964294	8497058	levenshtein	1	118	8496940
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	general	the total	womb	the uterus	1	1	0	1	1	cdist-glove6B	1.275158315896988	8497051	levenshtein	1	118	8496933
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	report	fame	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2743521630764008	8497034	levenshtein	1	118	8496916
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	verdure	green	way	distance	0	0	0	1	1	cdist-glove6B	1.2728761434555054	8497003	levenshtein	1	118	8496885
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	addition	augmentation	wont	use	0	0	0	1	1	cdist-glove6B	1.2725089490413666	8496993	levenshtein	1	118	8496875
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	even	evening	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2724981307983398	8496991	levenshtein	1	118	8496873
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	example	a model	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2716696858406067	8496965	levenshtein	1	118	8496847
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	stay	sojourn	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.2711832821369171	8496954	levenshtein	1	118	8496836
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	play	sport	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2710942924022675	8496950	levenshtein	1	118	8496832
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	vexation	irritation	way	distance	0	0	0	1	1	cdist-glove6B	1.2710719108581543	8496948	levenshtein	1	118	8496830
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	knave	a rogue	province	a district	1	0	0	1	1	cdist-glove6B	1.269809752702713	8496915	levenshtein	1	118	8496797
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	delay	detention	kindred	kin	0	0	0	1	1	cdist-glove6B	1.269491285085678	8496900	levenshtein	1	118	8496782
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	agency	action	gladness	pleasure	0	1	0	1	1	cdist-glove6B	1.2689935863018036	8496886	levenshtein	1	118	8496768
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	smite	a blow	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.2673096060752869	8496825	levenshtein	1	118	8496707
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	deal	apportionment	mien	manner	0	0	0	1	1	cdist-glove6B	1.266994446516037	8496814	levenshtein	1	118	8496696
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	close	ending	raiment	vesture	0	0	0	1	1	cdist-glove6B	1.2651266753673553	8496749	levenshtein	1	118	8496631
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	rest	remainder	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.26370307803154	8496689	levenshtein	1	118	8496571
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	judge	a critic	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2633582055568695	8496672	levenshtein	1	118	8496554
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	perplexity	embarrassment	stay	sojourn	0	0	0	1	1	cdist-glove6B	1.2625455558300018	8496634	levenshtein	1	118	8496516
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	get	progeny	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2625328600406647	8496632	levenshtein	1	118	8496514
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	alacrity	briskness	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2616548836231232	8496602	levenshtein	1	118	8496484
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	charge	duty	felicity	blessing	0	0	0	1	1	cdist-glove6B	1.259751409292221	8496512	levenshtein	1	118	8496394
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	rest	remainder	verdure	green	0	0	0	1	1	cdist-glove6B	1.259532779455185	8496500	levenshtein	1	118	8496382
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	pallor	paleness	way	distance	0	0	0	1	1	cdist-glove6B	1.2594135403633118	8496492	levenshtein	1	118	8496374
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	personal	a chattel	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2591420114040375	8496481	levenshtein	1	118	8496363
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	board	provision	vehemence	violence	0	1	0	1	1	cdist-glove6B	1.2581258714199066	8496426	levenshtein	1	118	8496308
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	knave	a rogue	last	a cargo	1	0	1	1	1	cdist-glove6B	1.2579433023929596	8496417	levenshtein	1	118	8496299
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	lot	fortune	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2566776275634766	8496356	levenshtein	1	118	8496238
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	play	sport	verdure	green	0	1	0	1	1	cdist-glove6B	1.2562341690063477	8496332	levenshtein	1	118	8496214
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	bound	a leap	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2554646134376526	8496286	levenshtein	1	118	8496168
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	best	utmost	pallor	paleness	0	0	0	1	1	cdist-glove6B	1.254328578710556	8496234	levenshtein	1	118	8496116
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	mien	manner	sale	market	0	0	1	1	1	cdist-glove6B	1.25424724817276	8496227	levenshtein	1	118	8496109
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	rapidity	celerity	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2539136409759521	8496206	levenshtein	1	118	8496088
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	get	progeny	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2538971900939941	8496203	levenshtein	1	118	8496085
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	going	childbearing	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2537073493003845	8496186	levenshtein	1	118	8496068
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	perplexity	embarrassment	ready	cash	0	0	1	1	1	cdist-glove6B	1.2535488307476044	8496176	levenshtein	1	118	8496058
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	connection	junction	verdure	green	0	0	0	1	1	cdist-glove6B	1.2531346380710602	8496151	levenshtein	1	118	8496033
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	guarantee	a security	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2530157268047333	8496142	levenshtein	1	118	8496024
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	knave	a rogue	present	a gift	1	0	0	1	1	cdist-glove6B	1.2528720498085022	8496132	levenshtein	1	118	8496014
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	smite	a blow	source	a spring	1	0	0	1	1	cdist-glove6B	1.2527898252010345	8496124	levenshtein	1	118	8496006
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	team	a brood	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.252480387687683	8496104	levenshtein	1	118	8495986
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	going	childbearing	verdure	green	0	1	0	1	1	cdist-glove6B	1.2521393597126007	8496086	levenshtein	1	118	8495968
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	paper	a writing	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2512902915477753	8496027	levenshtein	1	118	8495909
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	protection	a pass	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2508448958396912	8496000	levenshtein	1	118	8495882
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	raiment	vesture	report	fame	0	0	1	1	1	cdist-glove6B	1.2496963739395142	8495911	levenshtein	1	118	8495793
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	liberal	a reformer	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2492378205060959	8495878	levenshtein	1	118	8495760
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	date	epoch	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2492325007915497	8495877	levenshtein	1	118	8495759
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	death	cessation	verdure	green	0	1	0	1	1	cdist-glove6B	1.2489921897649765	8495862	levenshtein	1	118	8495744
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	pallor	paleness	progress	increase	0	0	0	1	1	cdist-glove6B	1.2488960921764374	8495852	levenshtein	1	118	8495734
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	jest	a joke	port	a porthole	1	0	0	1	1	cdist-glove6B	1.2488943189382553	8495851	levenshtein	1	118	8495733
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	form	formula	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2486955374479294	8495833	levenshtein	1	118	8495715
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	don	sir	rapidity	celerity	0	1	0	1	1	cdist-glove6B	1.2484479248523712	8495798	levenshtein	1	118	8495680
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	addition	augmentation	cheerfulness	alacrity	0	0	0	1	1	cdist-glove6B	1.2481058835983276	8495766	levenshtein	1	118	8495648
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	pallor	paleness	support	subsistence	0	0	1	1	1	cdist-glove6B	1.2476662397384644	8495734	levenshtein	1	118	8495616
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	addition	augmentation	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2465799450874329	8495641	levenshtein	1	118	8495523
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	beginning	igin	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2455391883850098	8495565	levenshtein	1	118	8495447
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	kindred	kin	length	extent	0	0	0	1	1	cdist-glove6B	1.2443149983882904	8495461	levenshtein	1	118	8495343
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	governor	a tutor	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2438444793224335	8495420	levenshtein	1	118	8495302
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	perplexity	embarrassment	rest	remainder	0	0	0	1	1	cdist-glove6B	1.2436610460281372	8495404	levenshtein	1	118	8495286
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	concept	a notion	smite	a blow	1	0	0	1	1	cdist-glove6B	1.243357092142105	8495377	levenshtein	1	118	8495259
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	coming	manifestation	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2433492243289948	8495374	levenshtein	1	118	8495256
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	formation	conformation	woe	sorrow	0	1	0	1	1	cdist-glove6B	1.2433376014232635	8495372	levenshtein	1	118	8495254
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	board	provision	rapidity	celerity	0	1	0	1	1	cdist-glove6B	1.2432669401168823	8495367	levenshtein	1	118	8495249
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	express	a courier	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.243128463625908	8495359	levenshtein	1	118	8495241
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	perplexity	embarrassment	ward	protector	0	0	0	1	1	cdist-glove6B	1.2429514676332474	8495339	levenshtein	1	118	8495221
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	knave	a rogue	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2428692430257797	8495333	levenshtein	1	118	8495215
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	knave	a rogue	primary	a caucus	1	0	0	1	1	cdist-glove6B	1.2428638488054276	8495332	levenshtein	1	118	8495214
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	repair	reparation	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.2428542077541351	8495331	levenshtein	1	118	8495213
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	girdle	a circumference	meeting	a convention	1	0	0	1	1	cdist-glove6B	1.2414700537919998	8495211	levenshtein	1	118	8495093
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	care	solicitude	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2404711246490479	8495113	levenshtein	1	118	8494995
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	beginning	igin	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2403384298086166	8495097	levenshtein	1	118	8494979
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	raiment	vesture	trade	barter	0	0	0	1	1	cdist-glove6B	1.2395079284906387	8494990	levenshtein	1	118	8494872
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	approbation	approval	facility	ease	0	0	0	1	1	cdist-glove6B	1.2394477427005768	8494984	levenshtein	1	118	8494866
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	series	der	verdure	green	0	1	0	1	1	cdist-glove6B	1.239425778388977	8494978	levenshtein	1	118	8494860
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1	cdist-glove6B	1.237933486700058	8494804	levenshtein	1	118	8494686
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	cheerfulness	alacrity	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2377747893333435	8494789	levenshtein	1	118	8494671
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	best	utmost	gladness	pleasure	0	0	0	1	1	cdist-glove6B	1.2376986742019653	8494781	levenshtein	1	118	8494663
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	raiment	vesture	way	distance	0	0	0	1	1	cdist-glove6B	1.2375595569610596	8494768	levenshtein	1	118	8494650
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	charge	duty	stillness	inactivity	0	0	0	1	1	cdist-glove6B	1.2371352463960648	8494710	levenshtein	1	118	8494592
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	close	ending	pallor	paleness	0	0	0	1	1	cdist-glove6B	1.236672505736351	8494667	levenshtein	1	118	8494549
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	example	a model	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.236654669046402	8494662	levenshtein	1	118	8494544
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	addition	augmentation	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2366370558738708	8494657	levenshtein	1	118	8494539
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	reproof	reproach	way	distance	0	0	0	1	1	cdist-glove6B	1.23600572347641	8494585	levenshtein	1	118	8494467
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	gladness	pleasure	safety	safeness	0	0	0	1	1	cdist-glove6B	1.2359469383955002	8494573	levenshtein	1	118	8494455
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	entire	entirely	reproof	reproach	0	0	0	1	1	cdist-glove6B	1.2359179556369781	8494565	levenshtein	1	118	8494447
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	knave	a rogue	saw	a saying	1	0	1	1	1	cdist-glove6B	1.235697627067566	8494529	levenshtein	1	118	8494411
rnk/rankdiff_1.json_cdist-glove6B_levenshtein.json	mark	a token	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2355210781097412	8494508	levenshtein	1	118	8494390
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	last	a cargo	smite	a blow	1	1	0	1	1	cdist-glove6B	1.3034988343715668	8497412	levenshtein_np	0.25	1272	8496140
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	court	a palace	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.3006303906440735	8497394	levenshtein_np	0.25	1272	8496122
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	last	a cargo	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2842832505702972	8497237	levenshtein_np	0.25	1272	8495965
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	adieu	a farewell	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.280722588300705	8497164	levenshtein_np	0.25	1272	8495892
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	statement	a narrative	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2754239439964294	8497058	levenshtein_np	0.25	1272	8495786
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	example	a model	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2716696858406067	8496965	levenshtein_np	0.25	1272	8495693
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	province	a district	1	0	0	1	1	cdist-glove6B	1.269809752702713	8496915	levenshtein_np	0.25	1272	8495643
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	smite	a blow	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.2673096060752869	8496825	levenshtein_np	0.25	1272	8495553
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	judge	a critic	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2633582055568695	8496672	levenshtein_np	0.25	1272	8495400
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	last	a cargo	1	0	1	1	1	cdist-glove6B	1.2579433023929596	8496417	levenshtein_np	0.25	1272	8495145
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	bound	a leap	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2554646134376526	8496286	levenshtein_np	0.25	1272	8495014
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	guarantee	a security	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2530157268047333	8496142	levenshtein_np	0.25	1272	8494870
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	present	a gift	1	0	0	1	1	cdist-glove6B	1.2528720498085022	8496132	levenshtein_np	0.25	1272	8494860
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	smite	a blow	source	a spring	1	0	0	1	1	cdist-glove6B	1.2527898252010345	8496124	levenshtein_np	0.25	1272	8494852
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	team	a brood	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.252480387687683	8496104	levenshtein_np	0.25	1272	8494832
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	paper	a writing	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2512902915477753	8496027	levenshtein_np	0.25	1272	8494755
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	protection	a pass	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2508448958396912	8496000	levenshtein_np	0.25	1272	8494728
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	liberal	a reformer	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2492378205060959	8495878	levenshtein_np	0.25	1272	8494606
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	jest	a joke	port	a porthole	1	0	0	1	1	cdist-glove6B	1.2488943189382553	8495851	levenshtein_np	0.25	1272	8494579
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	governor	a tutor	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2438444793224335	8495420	levenshtein_np	0.25	1272	8494148
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	concept	a notion	smite	a blow	1	0	0	1	1	cdist-glove6B	1.243357092142105	8495377	levenshtein_np	0.25	1272	8494105
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	express	a courier	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.243128463625908	8495359	levenshtein_np	0.25	1272	8494087
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2428692430257797	8495333	levenshtein_np	0.25	1272	8494061
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	primary	a caucus	1	0	0	1	1	cdist-glove6B	1.2428638488054276	8495332	levenshtein_np	0.25	1272	8494060
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	girdle	a circumference	meeting	a convention	1	0	0	1	1	cdist-glove6B	1.2414700537919998	8495211	levenshtein_np	0.25	1272	8493939
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1	cdist-glove6B	1.237933486700058	8494804	levenshtein_np	0.25	1272	8493532
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	example	a model	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.236654669046402	8494662	levenshtein_np	0.25	1272	8493390
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	saw	a saying	1	0	1	1	1	cdist-glove6B	1.235697627067566	8494529	levenshtein_np	0.25	1272	8493257
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	mark	a token	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2355210781097412	8494508	levenshtein_np	0.25	1272	8493236
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1	cdist-glove6B	1.2352137118577957	8494468	levenshtein_np	0.25	1272	8493196
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1	cdist-glove6B	1.2350442856550217	8494446	levenshtein_np	0.25	1272	8493174
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	deputy	a representative	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2345609068870544	8494376	levenshtein_np	0.25	1272	8493104
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	meeting	a convention	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2344288527965546	8494355	levenshtein_np	0.25	1272	8493083
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	package	a parcel	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2337972819805145	8494269	levenshtein_np	0.25	1272	8492997
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	significant	a symbol	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2333226650953293	8494205	levenshtein_np	0.25	1272	8492933
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	gleam	a ray	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.233198195695877	8494187	levenshtein_np	0.25	1272	8492915
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	number	a multitude	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2318061739206314	8493991	levenshtein_np	0.25	1272	8492719
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	gleam	a ray	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2290299981832504	8493527	levenshtein_np	0.25	1272	8492255
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.222111001610756	8492185	levenshtein_np	0.125	342	8491843
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2242318242788315	8492640	levenshtein_np	0.25	1272	8491368
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	former	a creator	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2235014736652374	8492482	levenshtein_np	0.25	1272	8491210
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2228792309761047	8492355	levenshtein_np	0.25	1272	8491083
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1	cdist-glove6B	1.2226865887641907	8492314	levenshtein_np	0.25	1272	8491042
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1	cdist-glove6B	1.222400739789009	8492260	levenshtein_np	0.25	1272	8490988
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	partnership	a house	1	0	1	1	1	cdist-glove6B	1.2218180000782013	8492106	levenshtein_np	0.25	1272	8490834
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	scheme	a project	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2215913534164429	8492037	levenshtein_np	0.25	1272	8490765
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	present	a gift	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.221551164984703	8492027	levenshtein_np	0.25	1272	8490755
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	express	a courier	parson	a preacher	1	1	0	1	1	cdist-glove6B	1.2210875302553177	8491917	levenshtein_np	0.25	1272	8490645
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	note	a comment	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.220944494009018	8491890	levenshtein_np	0.25	1272	8490618
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	edifice	a structure	pilot	a steersman	1	0	0	1	1	cdist-glove6B	1.2203717678785324	8491767	levenshtein_np	0.25	1272	8490495
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	cleft	a crevice	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.217938169836998	8491172	levenshtein_np	0.25	1272	8489900
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	adieu	a farewell	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.2177399694919586	8491108	levenshtein_np	0.25	1272	8489836
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	opening	a breach	smite	a blow	1	0	0	1	1	cdist-glove6B	1.217389538884163	8491018	levenshtein_np	0.25	1272	8489746
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	gratification	a reward	mark	a token	1	0	0	1	1	cdist-glove6B	1.2171109914779663	8490945	levenshtein_np	0.25	1272	8489673
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	omen	an augury	range	an order	1	0	1	1	1	cdist-glove6B	1.2158781737089157	8490608	levenshtein_np	0.25	1272	8489336
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	meeting	a convention	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2157476097345352	8490569	levenshtein_np	0.25	1272	8489297
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	committee	a guardian	twinkling	a twinkle	1	1	0	1	1	cdist-glove6B	1.2151060104370117	8490386	levenshtein_np	0.25	1272	8489114
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	former	a creator	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2146184295415878	8490239	levenshtein_np	0.25	1272	8488967
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	proprietor	an owner	push	an attempt	1	0	0	1	1	cdist-glove6B	1.2145552188158035	8490223	levenshtein_np	0.25	1272	8488951
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	incline	a slope	mate	a match	1	0	1	1	1	cdist-glove6B	1.2145299017429352	8490217	levenshtein_np	0.25	1272	8488945
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	cleft	a crevice	governor	a tutor	1	0	0	1	1	cdist-glove6B	1.2144307047128677	8490185	levenshtein_np	0.25	1272	8488913
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	number	a multitude	1	0	0	1	1	cdist-glove6B	1.2142744362354279	8490133	levenshtein_np	0.25	1272	8488861
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	opening	a breach	1	0	0	1	1	cdist-glove6B	1.2139882892370224	8490038	levenshtein_np	0.25	1272	8488766
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	deputy	a representative	frown	a scowl	1	0	0	1	1	cdist-glove6B	1.2132658958435059	8489804	levenshtein_np	0.25	1272	8488532
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	paper	a writing	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2132624238729477	8489803	levenshtein_np	0.25	1272	8488531
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	smite	a blow	team	a brood	1	0	1	1	1	cdist-glove6B	1.2132222652435303	8489788	levenshtein_np	0.25	1272	8488516
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	smite	a blow	student	a learner	1	0	0	1	1	cdist-glove6B	1.2126081734895706	8489594	levenshtein_np	0.25	1272	8488322
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	army	a host	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2123170047998428	8489490	levenshtein_np	0.25	1272	8488218
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	meeting	a convention	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2123060822486877	8489482	levenshtein_np	0.25	1272	8488210
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	former	a creator	knave	a rogue	1	1	0	1	1	cdist-glove6B	1.2121568471193314	8489429	levenshtein_np	0.25	1272	8488157
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	deputy	a representative	girdle	a circumference	1	0	0	1	1	cdist-glove6B	1.2120895683765411	8489404	levenshtein_np	0.25	1272	8488132
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	adieu	a farewell	number	a multitude	1	0	0	1	1	cdist-glove6B	1.2119796574115753	8489369	levenshtein_np	0.25	1272	8488097
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	criminal	a malefactor	girdle	a circumference	1	0	0	1	1	cdist-glove6B	1.2117838114500046	8489301	levenshtein_np	0.25	1272	8488029
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	girdle	a circumference	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2117137014865875	8489285	levenshtein_np	0.25	1272	8488013
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	knave	a rogue	put	a push	1	0	1	1	1	cdist-glove6B	1.2116340398788452	8489265	levenshtein_np	0.25	1272	8487993
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	flood	a superabundance	matron	a housekeeper	1	1	0	1	1	cdist-glove6B	1.2112884819507599	8489160	levenshtein_np	0.25	1272	8487888
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0	cdist-glove6B	1.2111715972423553	8489119	levenshtein_np	0.25	1272	8487847
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	ascetic	a recluse	deputy	a representative	1	0	0	1	1	cdist-glove6B	1.210791364312172	8489002	levenshtein_np	0.25	1272	8487730
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	bridle	a check	student	a learner	1	0	0	1	1	cdist-glove6B	1.2103727757930756	8488870	levenshtein_np	0.25	1272	8487598
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	inference	a conclusion	pastor	a guardian	1	0	1	1	1	cdist-glove6B	1.2100254893302917	8488730	levenshtein_np	0.25	1272	8487458
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	adieu	a farewell	protection	a pass	1	0	1	1	1	cdist-glove6B	1.209974005818367	8488713	levenshtein_np	0.25	1272	8487441
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	former	a creator	inference	a conclusion	1	1	0	1	1	cdist-glove6B	1.209173634648323	8488383	levenshtein_np	0.25	1272	8487111
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	overcoat	a topcoat	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2086395174264908	8488184	levenshtein_np	0.25	1272	8486912
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	former	a creator	gleam	a ray	1	1	0	1	1	cdist-glove6B	1.2074433118104935	8487718	levenshtein_np	0.25	1272	8486446
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	gout	a drop	worker	a laborer	1	0	0	1	1	cdist-glove6B	1.207246407866478	8487619	levenshtein_np	0.25	1272	8486347
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	ness	a promontory	transition	a modulation	1	0	0	1	1	cdist-glove6B	1.206211894750595	8487178	levenshtein_np	0.25	1272	8485906
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	affliction	a pain or grief	score	a notch or incision	1	0	1	0	0	cdist-glove6B	1.2056586891412735	8486958	levenshtein_np	0.25	1272	8485686
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	cold	a catarrh	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2053010165691376	8486820	levenshtein_np	0.25	1272	8485548
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	present	a gift	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2049050480127335	8486646	levenshtein_np	0.25	1272	8485374
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	overcoat	a topcoat	team	a brood	1	0	1	1	1	cdist-glove6B	1.2047879844903946	8486591	levenshtein_np	0.25	1272	8485319
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	protection	a pass	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2038989961147308	8486229	levenshtein_np	0.25	1272	8484957
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	adieu	a farewell	saw	a saying	1	0	1	1	1	cdist-glove6B	1.2035445272922516	8486097	levenshtein_np	0.25	1272	8484825
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	just	a joust	possessor	a proprietor	1	1	0	1	1	cdist-glove6B	1.2033276408910751	8485998	levenshtein_np	0.25	1272	8484726
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	adieu	a farewell	partnership	a house	1	0	1	1	1	cdist-glove6B	1.2030610740184784	8485889	levenshtein_np	0.25	1272	8484617
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	watch	a sentry	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2030594646930695	8485887	levenshtein_np	0.25	1272	8484615
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	possessor	a proprietor	put	a push	1	0	1	1	1	cdist-glove6B	1.2025982439517975	8485684	levenshtein_np	0.25	1272	8484412
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	governor	a tutor	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2025289833545685	8485641	levenshtein_np	0.25	1272	8484369
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	twinkling	a twinkle	walker	a pedestrian	1	0	0	1	1	cdist-glove6B	1.2021346539258957	8485466	levenshtein_np	0.25	1272	8484194
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	fell	a moor	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2020408660173416	8485423	levenshtein_np	0.25	1272	8484151
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_np.json	gout	a drop	package	a parcel	1	0	0	1	1	cdist-glove6B	1.20198392868042	8485392	levenshtein_np	0.25	1272	8484120
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	last	a cargo	smite	a blow	1	1	0	1	1	cdist-glove6B	1.3034988343715668	8497412	levenshtein_pos	1	118	8497294
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	court	a palace	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.3006303906440735	8497394	levenshtein_pos	1	118	8497276
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	last	a cargo	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2842832505702972	8497237	levenshtein_pos	1	118	8497119
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	agency	action	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2834326922893524	8497218	levenshtein_pos	1	118	8497100
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	adieu	a farewell	significant	a symbol	1	0	1	1	1	cdist-glove6B	1.280722588300705	8497164	levenshtein_pos	1	118	8497046
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	board	provision	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2771185636520386	8497105	levenshtein_pos	1	118	8496987
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	statement	a narrative	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2754239439964294	8497058	levenshtein_pos	1	118	8496940
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	addition	augmentation	wont	use	0	0	0	1	1	cdist-glove6B	1.2725089490413666	8496993	levenshtein_pos	1	118	8496875
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	even	evening	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2724981307983398	8496991	levenshtein_pos	1	118	8496873
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	example	a model	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2716696858406067	8496965	levenshtein_pos	1	118	8496847
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	vexation	irritation	way	distance	0	0	0	1	1	cdist-glove6B	1.2710719108581543	8496948	levenshtein_pos	1	118	8496830
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	province	a district	1	0	0	1	1	cdist-glove6B	1.269809752702713	8496915	levenshtein_pos	1	118	8496797
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	agency	action	gladness	pleasure	0	1	0	1	1	cdist-glove6B	1.2689935863018036	8496886	levenshtein_pos	1	118	8496768
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	smite	a blow	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.2673096060752869	8496825	levenshtein_pos	1	118	8496707
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	judge	a critic	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2633582055568695	8496672	levenshtein_pos	1	118	8496554
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	get	progeny	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2625328600406647	8496632	levenshtein_pos	1	118	8496514
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	alacrity	briskness	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2616548836231232	8496602	levenshtein_pos	1	118	8496484
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	charge	duty	felicity	blessing	0	0	0	1	1	cdist-glove6B	1.259751409292221	8496512	levenshtein_pos	1	118	8496394
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	rest	remainder	verdure	green	0	0	0	1	1	cdist-glove6B	1.259532779455185	8496500	levenshtein_pos	1	118	8496382
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	board	provision	vehemence	violence	0	1	0	1	1	cdist-glove6B	1.2581258714199066	8496426	levenshtein_pos	1	118	8496308
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	last	a cargo	1	0	1	1	1	cdist-glove6B	1.2579433023929596	8496417	levenshtein_pos	1	118	8496299
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	lot	fortune	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2566776275634766	8496356	levenshtein_pos	1	118	8496238
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	play	sport	verdure	green	0	1	0	1	1	cdist-glove6B	1.2562341690063477	8496332	levenshtein_pos	1	118	8496214
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	bound	a leap	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2554646134376526	8496286	levenshtein_pos	1	118	8496168
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	mien	manner	sale	market	0	0	1	1	1	cdist-glove6B	1.25424724817276	8496227	levenshtein_pos	1	118	8496109
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	rapidity	celerity	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2539136409759521	8496206	levenshtein_pos	1	118	8496088
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	get	progeny	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2538971900939941	8496203	levenshtein_pos	1	118	8496085
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	perplexity	embarrassment	ready	cash	0	0	1	1	1	cdist-glove6B	1.2535488307476044	8496176	levenshtein_pos	1	118	8496058
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	guarantee	a security	parson	a preacher	1	0	0	1	1	cdist-glove6B	1.2530157268047333	8496142	levenshtein_pos	1	118	8496024
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	present	a gift	1	0	0	1	1	cdist-glove6B	1.2528720498085022	8496132	levenshtein_pos	1	118	8496014
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	smite	a blow	source	a spring	1	0	0	1	1	cdist-glove6B	1.2527898252010345	8496124	levenshtein_pos	1	118	8496006
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	team	a brood	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.252480387687683	8496104	levenshtein_pos	1	118	8495986
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	paper	a writing	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2512902915477753	8496027	levenshtein_pos	1	118	8495909
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	protection	a pass	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2508448958396912	8496000	levenshtein_pos	1	118	8495882
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	liberal	a reformer	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2492378205060959	8495878	levenshtein_pos	1	118	8495760
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	jest	a joke	port	a porthole	1	0	0	1	1	cdist-glove6B	1.2488943189382553	8495851	levenshtein_pos	1	118	8495733
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	don	sir	rapidity	celerity	0	1	0	1	1	cdist-glove6B	1.2484479248523712	8495798	levenshtein_pos	1	118	8495680
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	pallor	paleness	support	subsistence	0	0	1	1	1	cdist-glove6B	1.2476662397384644	8495734	levenshtein_pos	1	118	8495616
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	addition	augmentation	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2465799450874329	8495641	levenshtein_pos	1	118	8495523
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	governor	a tutor	knave	a rogue	1	0	0	1	1	cdist-glove6B	1.2438444793224335	8495420	levenshtein_pos	1	118	8495302
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	concept	a notion	smite	a blow	1	0	0	1	1	cdist-glove6B	1.243357092142105	8495377	levenshtein_pos	1	118	8495259
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	formation	conformation	woe	sorrow	0	1	0	1	1	cdist-glove6B	1.2433376014232635	8495372	levenshtein_pos	1	118	8495254
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	express	a courier	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.243128463625908	8495359	levenshtein_pos	1	118	8495241
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	share	a dividend	1	0	0	1	1	cdist-glove6B	1.2428692430257797	8495333	levenshtein_pos	1	118	8495215
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	primary	a caucus	1	0	0	1	1	cdist-glove6B	1.2428638488054276	8495332	levenshtein_pos	1	118	8495214
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	repair	reparation	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.2428542077541351	8495331	levenshtein_pos	1	118	8495213
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	girdle	a circumference	meeting	a convention	1	0	0	1	1	cdist-glove6B	1.2414700537919998	8495211	levenshtein_pos	1	118	8495093
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	approbation	approval	facility	ease	0	0	0	1	1	cdist-glove6B	1.2394477427005768	8494984	levenshtein_pos	1	118	8494866
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	series	der	verdure	green	0	1	0	1	1	cdist-glove6B	1.239425778388977	8494978	levenshtein_pos	1	118	8494860
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1	cdist-glove6B	1.237933486700058	8494804	levenshtein_pos	1	118	8494686
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	cheerfulness	alacrity	spot	reproach	0	0	1	1	1	cdist-glove6B	1.2377747893333435	8494789	levenshtein_pos	1	118	8494671
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	raiment	vesture	way	distance	0	0	0	1	1	cdist-glove6B	1.2375595569610596	8494768	levenshtein_pos	1	118	8494650
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	charge	duty	stillness	inactivity	0	0	0	1	1	cdist-glove6B	1.2371352463960648	8494710	levenshtein_pos	1	118	8494592
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	example	a model	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.236654669046402	8494662	levenshtein_pos	1	118	8494544
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	addition	augmentation	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2366370558738708	8494657	levenshtein_pos	1	118	8494539
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	gladness	pleasure	safety	safeness	0	0	0	1	1	cdist-glove6B	1.2359469383955002	8494573	levenshtein_pos	1	118	8494455
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	saw	a saying	1	0	1	1	1	cdist-glove6B	1.235697627067566	8494529	levenshtein_pos	1	118	8494411
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	mark	a token	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2355210781097412	8494508	levenshtein_pos	1	118	8494390
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1	cdist-glove6B	1.2352137118577957	8494468	levenshtein_pos	1	118	8494350
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1	cdist-glove6B	1.2350442856550217	8494446	levenshtein_pos	1	118	8494328
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	vexation	irritation	work	business	0	0	0	1	1	cdist-glove6B	1.2346733510494232	8494394	levenshtein_pos	1	118	8494276
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	deputy	a representative	gleam	a ray	1	0	0	1	1	cdist-glove6B	1.2345609068870544	8494376	levenshtein_pos	1	118	8494258
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	meeting	a convention	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2344288527965546	8494355	levenshtein_pos	1	118	8494237
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	package	a parcel	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2337972819805145	8494269	levenshtein_pos	1	118	8494151
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	chance	fate	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2337749749422073	8494267	levenshtein_pos	1	118	8494149
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	significant	a symbol	smite	a blow	1	1	0	1	1	cdist-glove6B	1.2333226650953293	8494205	levenshtein_pos	1	118	8494087
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	gleam	a ray	statement	a narrative	1	0	0	1	1	cdist-glove6B	1.233198195695877	8494187	levenshtein_pos	1	118	8494069
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	number	a multitude	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2318061739206314	8493991	levenshtein_pos	1	118	8493873
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	introduction	matter	pluck	fortitude	0	1	0	1	1	cdist-glove6B	1.231629490852356	8493966	levenshtein_pos	1	118	8493848
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	pay	payment	stillness	inactivity	0	0	0	1	1	cdist-glove6B	1.2315229028463364	8493948	levenshtein_pos	1	118	8493830
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	credit	belief	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2312121242284775	8493898	levenshtein_pos	1	118	8493780
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	ending	conclusion	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2312086522579193	8493895	levenshtein_pos	1	118	8493777
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	agency	action	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2307203263044357	8493816	levenshtein_pos	1	118	8493698
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	transportation	conveyance	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.230202317237854	8493738	levenshtein_pos	1	118	8493620
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	fix	predicament	vehemence	violence	0	0	0	1	1	cdist-glove6B	1.22975754737854	8493664	levenshtein_pos	1	118	8493546
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	facility	ease	perplexity	embarrassment	0	0	0	1	1	cdist-glove6B	1.2297016978263855	8493650	levenshtein_pos	1	118	8493532
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	metal	character	perplexity	embarrassment	0	1	0	1	1	cdist-glove6B	1.2292795181274414	8493564	levenshtein_pos	1	118	8493446
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	still	silence	verdure	green	0	1	0	1	1	cdist-glove6B	1.2291936129331589	8493551	levenshtein_pos	1	118	8493433
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	safety	safeness	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2291843444108963	8493549	levenshtein_pos	1	118	8493431
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	gleam	a ray	party	a detachment	1	0	1	1	1	cdist-glove6B	1.2290299981832504	8493527	levenshtein_pos	1	118	8493409
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	rapidity	celerity	stay	sojourn	0	0	0	1	1	cdist-glove6B	1.2285013049840927	8493448	levenshtein_pos	1	118	8493330
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	beginning	igin	cheerfulness	alacrity	0	1	0	1	1	cdist-glove6B	1.2279156297445297	8493359	levenshtein_pos	1	118	8493241
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	cheerfulness	alacrity	report	fame	0	0	1	1	1	cdist-glove6B	1.2278137058019638	8493338	levenshtein_pos	1	118	8493220
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	facility	ease	whiteness	purity	0	0	1	1	1	cdist-glove6B	1.2260134369134903	8493002	levenshtein_pos	1	118	8492884
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	contrivance	plan	formation	conformation	0	0	1	1	1	cdist-glove6B	1.225644439458847	8492932	levenshtein_pos	1	118	8492814
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	property	title	raiment	vesture	0	1	0	1	1	cdist-glove6B	1.2255730777978897	8492911	levenshtein_pos	1	118	8492793
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	credit	belief	gladness	pleasure	0	0	0	1	1	cdist-glove6B	1.2253903895616531	8492872	levenshtein_pos	1	118	8492754
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	birth	extraction	vexation	irritation	0	1	0	1	1	cdist-glove6B	1.2250851839780807	8492810	levenshtein_pos	1	118	8492692
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	pick	choice	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.2242608815431595	8492646	levenshtein_pos	1	118	8492528
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1	cdist-glove6B	1.2242318242788315	8492640	levenshtein_pos	1	118	8492522
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	training	education	vexation	irritation	0	0	0	1	1	cdist-glove6B	1.223563313484192	8492496	levenshtein_pos	1	118	8492378
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	former	a creator	wench	a maiden	1	1	0	1	1	cdist-glove6B	1.2235014736652374	8492482	levenshtein_pos	1	118	8492364
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	gladness	pleasure	military	soldiery	0	0	0	1	1	cdist-glove6B	1.2234853506088257	8492476	levenshtein_pos	1	118	8492358
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	access	admittance	reproof	reproach	0	0	0	1	1	cdist-glove6B	1.2230531424283981	8492390	levenshtein_pos	1	118	8492272
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1	cdist-glove6B	1.2228792309761047	8492355	levenshtein_pos	1	118	8492237
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1	cdist-glove6B	1.2226865887641907	8492314	levenshtein_pos	1	118	8492196
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1	cdist-glove6B	1.222400739789009	8492260	levenshtein_pos	1	118	8492142
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0	cdist-glove6B	1.222111001610756	8492185	levenshtein_pos	1	118	8492067
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	knave	a rogue	partnership	a house	1	0	1	1	1	cdist-glove6B	1.2218180000782013	8492106	levenshtein_pos	1	118	8491988
rnk/rankdiff_1.json_cdist-glove6B_levenshtein_pos.json	scheme	a project	smite	a blow	1	0	0	1	1	cdist-glove6B	1.2215913534164429	8492037	levenshtein_pos	1	118	8491919
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	glimpse	a short , hurried view	syllable	anything concise or short	0	0	0	0	0	l2-glove6B	11.581218719482422	8491064	jaccard_f	0.75	4126	8486938
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	mortgage	the written instrument by which the conveyance is made	0	1	1	0	0	l2-glove6B	11.532039642333984	8490045	jaccard_f	0.75	4126	8485919
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	district	any portion of territory of undefined extent	particle	the smallest portion	0	0	0	0	0	l2-glove6B	11.692428588867188	8492882	jaccard_f	0.8	8988	8483894
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	jacket	a short coat without skirts	syllable	anything concise or short	0	0	0	0	0	l2-glove6B	11.362676620483398	8485281	jaccard_f	0.75	4126	8481155
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	boil	act or state of boiling	constitution	the state of being	0	0	0	0	0	l2-glove6B	11.266212463378906	8481559	jaccard_f	0.6666666666666667	1279	8480280
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	dart	a short lance	syllable	anything concise or short	0	0	0	0	0	l2-glove6B	11.254377365112305	8481065	jaccard_f	0.6666666666666667	1279	8479786
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	glove	a cover for the hand , or for the hand and wrist , with a separate sheath for each finger	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	1	0	0	0	0	l2-glove6B	11.84103012084961	8494689	jaccard_f	0.8235294117647058	15218	8479471
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	bull	the male of any species of cattle	genus	a class more extensive than a species	0	0	0	0	0	l2-glove6B	11.411949157714844	8486866	jaccard_f	0.8	8988	8477878
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	agency	action	verb	a part of speech expressing being , action , or the suffering of action	0	1	0	1	0	l2-glove6B	11.39508056640625	8486363	jaccard_f	0.8	8988	8477375
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	buffalo	any species of wild ox	genus	a class more extensive than a species	0	0	0	0	0	l2-glove6B	11.36495304107666	8485359	jaccard_f	0.8	8988	8476371
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	constitution	the state of being	temperature	state	0	0	1	0	1	l2-glove6B	11.131633758544922	8474358	jaccard_f	0.0	1	8474357
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	angel	one of a class of “ fallen angels	genus	a class more extensive than a species	0	1	0	0	0	l2-glove6B	11.51069450378418	8489563	jaccard_f	0.8333333333333334	15221	8474342
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	cardinal	a woman ' s short cloak with a hood	syllable	anything concise or short	0	1	0	0	0	l2-glove6B	11.263315200805664	8481412	jaccard_f	0.8	8988	8472424
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	longitude	length	solid	a magnitude which has length , breadth , and thickness	0	0	0	1	0	l2-glove6B	11.158506393432617	8476023	jaccard_f	0.75	4126	8471897
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	genus	a class more extensive than a species	pie	any other species of the genus pica , and of several allied genera	0	0	0	0	0	l2-glove6B	11.732770919799805	8493465	jaccard_f	0.8571428571428572	21889	8471576
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	genus	a class more extensive than a species	laugh	an expression of mirth peculiar to the human species	0	0	0	0	0	l2-glove6B	11.703620910644531	8493047	jaccard_f	0.8571428571428572	21889	8471158
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minority	the state of being a minor , or under age	temperature	state	0	0	1	0	1	l2-glove6B	11.056732177734375	8468992	jaccard_f	0.6666666666666667	1279	8467713
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	prime	the beginning or opening , as of the day , the year , etc	0	1	0	0	0	l2-glove6B	11.947598457336426	8495599	jaccard_f	0.875	28531	8467068
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	telescope	an optical instrument used in viewing distant objects , as the heavenly bodies	1	1	0	0	0	l2-glove6B	11.681363105773926	8492730	jaccard_f	0.875	28531	8464199
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	chariot	a four - wheeled pleasure or state carriage , having one seat	constitution	the state of being	0	0	0	0	0	l2-glove6B	11.183703422546387	8477446	jaccard_f	0.8333333333333334	15221	8462225
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	arena	any sphere of action	verb	a part of speech expressing being , action , or the suffering of action	0	0	0	0	0	l2-glove6B	11.11373233795166	8473246	jaccard_f	0.8333333333333334	15221	8458025
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	ethics	rules of practice in respect to a single class of human actions	genus	a class more extensive than a species	0	0	0	0	0	l2-glove6B	11.600200653076172	8491390	jaccard_f	0.8888888888888888	35488	8455902
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	border	the outer part or edge of anything , as of a garment , a garden , etc	flask	of glass , to heat water in , etc	0	0	1	0	0	l2-glove6B	11.33065414428711	8484181	jaccard_f	0.875	28531	8455650
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	violin	a small instrument with four strings , played with a bow	0	1	0	0	0	l2-glove6B	11.076338768005371	8470557	jaccard_f	0.8333333333333334	15221	8455336
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	syllable	anything concise or short	wool	short , thick hair , especially when crisped or curled	0	0	0	0	0	l2-glove6B	11.179088592529297	8477157	jaccard_f	0.8571428571428572	21889	8455268
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	wheel	an instrument of torture formerly used	1	1	1	0	0	l2-glove6B	10.924872398376465	8456146	jaccard_f	0.6666666666666667	1279	8454867
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	asylum	an institution for the protection or relief of some class of destitute , unfortunate , or afflicted persons	genus	a class more extensive than a species	0	0	0	0	0	l2-glove6B	12.224103927612305	8496877	jaccard_f	0.9	42015	8454862
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	mortgage	the written instrument by which the conveyance is made	station	the place at which an instrument is planted , or observations are made , as in surveying	1	1	1	0	0	l2-glove6B	11.119719505310059	8473632	jaccard_f	0.8571428571428572	21889	8451743
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	offensive	the act of the attacking party	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0	l2-glove6B	11.110204696655273	8472984	jaccard_f	0.8571428571428572	21889	8451095
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	genus	a class more extensive than a species	quit	any one of numerous species of small passerine birds native of tropical america	0	0	1	0	0	l2-glove6B	11.669684410095215	8492525	jaccard_f	0.9	42015	8450510
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	comb	an instrument with teeth , for straightening , cleansing , and adjusting the hair , or for keeping it in place	minister	an agent an instrument	1	0	1	0	0	l2-glove6B	11.382833480834961	8485995	jaccard_f	0.8888888888888888	35488	8450507
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	peg	one of the pins of a musical instrument , on which the strings are strained	0	1	0	0	0	l2-glove6B	11.018305778503418	8465724	jaccard_f	0.8333333333333334	15221	8450503
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	magnetic	any metal , as iron , nickel , cobalt , etc	prime	the beginning or opening , as of the day , the year , etc	0	1	0	0	0	l2-glove6B	11.37769603729248	8485817	jaccard_f	0.8888888888888888	35488	8450329
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	constitution	the state of being	trance	a state in which the soul seems to have passed out of the body into another state of being , or to be rapt into visions	0	0	0	0	0	l2-glove6B	11.082688331604004	8471049	jaccard_f	0.8571428571428572	21889	8449160
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	defense	the act of defending , or the state of being defended	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0	l2-glove6B	11.17038631439209	8476672	jaccard_f	0.875	28531	8448141
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	article	a concise statement	syllable	anything concise or short	0	0	0	0	0	l2-glove6B	10.869231224060059	8448864	jaccard_f	0.6666666666666667	1279	8447585
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	state	the circumstances or condition of a being or thing at any given time	twinkle	the time of a wink	1	0	1	0	0	l2-glove6B	10.985770225524902	8462761	jaccard_f	0.8333333333333334	15221	8447540
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	fishing	the act , practice , or art of one who fishes	perusal	the act of reading , especially of reading through or with care	2	0	0	0	0	l2-glove6B	11.157715797424316	8475963	jaccard_f	0.875	28531	8447432
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	channel	the deeper part of a river , harbor , strait , etc	flask	of glass , to heat water in , etc	0	0	1	0	0	l2-glove6B	11.155869483947754	8475850	jaccard_f	0.875	28531	8447319
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	lordship	the state or condition of being a lord	trim	condition	0	0	1	0	1	l2-glove6B	10.8643217086792	8448207	jaccard_f	0.6666666666666667	1279	8446928
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	currency	a passing from person to person , or from hand to hand	witch	a charming or bewitching person	1	1	1	0	0	l2-glove6B	11.053791999816895	8468768	jaccard_f	0.8571428571428572	21889	8446879
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	climate	the condition of a place in relation to various phenomena of the atmosphere , as temperature , moisture , etc	tabernacle	sometimes , any other place for worship	0	0	1	0	0	l2-glove6B	11.281614303588867	8482215	jaccard_f	0.8888888888888888	35488	8446727
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	genus	a class more extensive than a species	tragedy	that species of drama which represents the sad or terrible phases of character and life	0	0	0	0	0	l2-glove6B	11.449474334716797	8487973	jaccard_f	0.9	42015	8445958
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	engine	any device or contrivance	van	a fan or other contrivance , as a sieve , for winnowing grain	0	0	1	0	0	l2-glove6B	10.959390640258789	8460018	jaccard_f	0.8333333333333334	15221	8444797
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	coach	a first - class passenger car , as distinguished from a drawing - room car , sleeping car , etc	genus	a class more extensive than a species	1	0	0	0	0	l2-glove6B	12.69152545928955	8497443	jaccard_f	0.9166666666666666	53602	8443841
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	secretary	a piece of furniture , with conveniences for writing and for the arrangement of papers	transcription	an arrangement of a composition for some other instrument or voice than that for which it was originally written , as the translating of a song , a vocal or instrumental quartet , or even an orchestral work , into a piece for the piano	0	0	0	0	0	l2-glove6B	11.356085777282715	8485061	jaccard_f	0.8947368421052632	41932	8443129
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	moisture	liquid in small quantity	violin	a small instrument with four strings , played with a bow	0	0	0	0	0	l2-glove6B	11.003486633300781	8464461	jaccard_f	0.8571428571428572	21889	8442572
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	assent	the act of assenting	fishing	the act , practice , or art of one who fishes	2	0	0	0	0	l2-glove6B	10.88762092590332	8451374	jaccard_f	0.8	8988	8442386
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	bachelor	often , a young knight	parchment	the skin of a lamb , sheep , goat , young calf , or other animal , prepared for writing on	0	1	0	0	0	l2-glove6B	11.328719139099121	8484114	jaccard_f	0.9	42015	8442099
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	curling	the act or state of that which curls	minority	the state of being a minor , or under age	1	0	0	0	0	l2-glove6B	10.879042625427246	8450202	jaccard_f	0.8	8988	8441214
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	fleet	the collective naval force of a country etc	0	1	0	0	0	l2-glove6B	11.059809684753418	8469276	jaccard_f	0.875	28531	8440745
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	trillion	according to the english notation , the number produced by involving a million to the third power , or the number represented by a unit with eighteen ciphers annexed	velocity	the relation of motion to time , measured by the number of units of space passed over by a moving body or point in a unit of time , usually the number of feet passed over in a second	0	0	0	0	0	l2-glove6B	11.293317794799805	8482746	jaccard_f	0.896551724137931	42013	8440733
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	cup	social or excessive indulgence in intoxicating drinks	temperance	specifically , moderation , and sometimes abstinence , in respect to using intoxicating liquors	0	1	0	0	0	l2-glove6B	11.292596817016602	8482724	jaccard_f	0.9	42015	8440709
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	currency	a passing from person to person , or from hand to hand	lord	a hump - backed person	1	1	1	0	0	l2-glove6B	10.982333183288574	8462455	jaccard_f	0.8571428571428572	21889	8440566
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	chart	a map on which is projected a portion of water and the land which it surrounds , or by which it is surrounded , intended especially for the use of seamen	peninsula	a portion of land nearly surrounded by water , and connected with a larger body by a neck , or isthmus	1	0	0	0	0	l2-glove6B	10.872055053710938	8449247	jaccard_f	0.7647058823529411	8791	8440456
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	meat	food , in general	summary	a general or comprehensive statement	0	1	0	0	0	l2-glove6B	10.837559700012207	8444220	jaccard_f	0.75	4126	8440094
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	bronze	a statue , bust , etc	magnetic	any metal , as iron , nickel , cobalt , etc	0	0	1	0	0	l2-glove6B	10.971524238586426	8461276	jaccard_f	0.8571428571428572	21889	8439387
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	perusal	the act of reading , especially of reading through or with care	suicide	the act of taking one ' s own life voluntary and intentionally	3	0	0	0	0	l2-glove6B	11.135834693908691	8474637	jaccard_f	0.8888888888888888	35488	8439149
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	oil	any one of a great variety of unctuous combustible substances , more viscous than and not miscible with water	pistol	the smallest firearm used , intended to be fired from one hand , -- now of many patterns , and bearing a great variety of names	0	0	0	0	0	l2-glove6B	11.119830131530762	8473638	jaccard_f	0.8823529411764706	35371	8438267
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	mining	the act or business of making mines or of working them	perusal	the act of reading , especially of reading through or with care	2	0	0	0	0	l2-glove6B	11.121363639831543	8473733	jaccard_f	0.8888888888888888	35488	8438245
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	lordship	the state or condition of being a lord	police	the internal regulation of a state	1	0	0	0	0	l2-glove6B	10.856372833251953	8447117	jaccard_f	0.8	8988	8438129
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	accompaniment	the subordinate part , or parts , accompanying the voice or a principal instrument	minister	an agent an instrument	0	1	1	0	0	l2-glove6B	10.956642150878906	8459721	jaccard_f	0.8571428571428572	21889	8437832
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	item	a short article in a newspaper	syllable	anything concise or short	0	1	0	0	0	l2-glove6B	10.8222017288208	8441852	jaccard_f	0.75	4126	8437726
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	blindness	state or condition of being blind , literally or figuratively	constitution	the state of being	0	0	0	0	0	l2-glove6B	10.85207462310791	8446475	jaccard_f	0.8	8988	8437487
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	collect	a short , comprehensive prayer , adapted to a particular day , occasion , or condition , and forming part of a liturgy	syllable	anything concise or short	0	0	0	0	0	l2-glove6B	11.36803150177002	8485470	jaccard_f	0.9090909090909091	48045	8437425
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	caste	a separate and fixed order or class of persons in society who chiefly hold intercourse among themselves	rear	that which is behind , or last in order	0	0	0	0	0	l2-glove6B	11.107537269592285	8472824	jaccard_f	0.8888888888888888	35488	8437336
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	oil	any one of a great variety of unctuous combustible substances , more viscous than and not miscible with water	0	1	0	0	0	l2-glove6B	11.361507415771484	8485246	jaccard_f	0.9090909090909091	48045	8437201
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	consolation	the state of being consoled	constitution	the state of being	4	0	0	0	0	l2-glove6B	10.79533863067627	8437264	jaccard_f	0.5	308	8436956
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	sovereignty	a sovereign state	temperature	state	0	0	1	0	1	l2-glove6B	10.79532527923584	8437260	jaccard_f	0.5	308	8436952
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	energy	internal or inherent power	throne	sovereign power and dignity	0	0	0	0	0	l2-glove6B	10.846020698547363	8445535	jaccard_f	0.8	8988	8436547
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	dollar	a gold coin of the united states containing 23	parlor	commonly , in the united states , a drawing - room , or the room where visitors are received and entertained	0	1	0	0	0	l2-glove6B	10.939608573913574	8457888	jaccard_f	0.8461538461538461	21743	8436145
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	palm	a hand	1	0	0	0	1	l2-glove6B	11.852365493774414	8494796	jaccard_f	0.9230769230769231	58659	8436137
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	oven	a place arched over with brick or stonework , and used for baking , heating , or drying	pilgrimage	a journey to a shrine or other sacred place	1	0	0	0	0	l2-glove6B	11.18578815460205	8477563	jaccard_f	0.9	42015	8435548
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	beef	applied colloquially to human flesh	lighting	a name sometimes applied to the process of annealing metals	0	1	1	0	0	l2-glove6B	10.935442924499512	8457421	jaccard_f	0.8571428571428572	21889	8435532
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	rigging	naut , the ropes , chains , etc	0	1	0	0	0	l2-glove6B	10.931400299072266	8456950	jaccard_f	0.8571428571428572	21889	8435061
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	expert	one who has skill , experience , or extensive knowledge in his calling or in any special branch of learning	genus	a class more extensive than a species	0	0	0	0	0	l2-glove6B	11.177102088928223	8477042	jaccard_f	0.9	42015	8435027
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	boil	act or state of boiling	division	the act or process of diving anything into parts , or the state of being so divided	0	0	0	0	0	l2-glove6B	10.803207397460938	8438635	jaccard_f	0.7142857142857143	3947	8434688
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	minister	an agent an instrument	0	0	1	0	0	l2-glove6B	12.840041160583496	8497474	jaccard_f	0.9285714285714286	63157	8434317
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	thermometer	an instrument for measuring temperature , founded on the principle that changes of temperature in bodies are accompanied by proportional changes in their volumes or dimensions	1	1	0	0	0	l2-glove6B	12.574973106384277	8497388	jaccard_f	0.9285714285714286	63157	8434231
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	bronze	a statue , bust , etc	prime	the beginning or opening , as of the day , the year , etc	0	0	0	0	0	l2-glove6B	10.923295974731445	8455959	jaccard_f	0.8571428571428572	21889	8434070
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	forefinger	the finger next to the thumb	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	0	0	0	0	0	l2-glove6B	12.391634941101074	8497219	jaccard_f	0.9285714285714286	63157	8434062
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	perusal	the act of reading , especially of reading through or with care	rescue	the act of rescuing	3	0	0	0	0	l2-glove6B	10.871771812438965	8449209	jaccard_f	0.8333333333333334	15221	8433988
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	hardness	the cohesion of the particles on the surface of a body , determined by its capacity to scratch another , or be itself scratched	union	a consolidated body	0	0	1	0	0	l2-glove6B	11.062029838562012	8469467	jaccard_f	0.8888888888888888	35488	8433979
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	navigation	the management of sails , rudder , etc	0	1	0	0	0	l2-glove6B	10.921822547912598	8455765	jaccard_f	0.8571428571428572	21889	8433876
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	loan	the act of lending	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0	l2-glove6B	10.869329452514648	8448884	jaccard_f	0.8333333333333334	15221	8433663
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	eighteenth	the quotient of a unit divided by eighteen	trillion	according to the english notation , the number produced by involving a million to the third power , or the number represented by a unit with eighteen ciphers annexed	0	0	0	0	0	l2-glove6B	10.978676795959473	8462077	jaccard_f	0.875	28531	8433546
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	discrimination	the act of discriminating , distinguishing , or noting and marking differences	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0	l2-glove6B	11.146156311035156	8475282	jaccard_f	0.9	42015	8433267
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	oven	a place arched over with brick or stonework , and used for baking , heating , or drying	treasury	also the place of deposit and disbursement of any collected funds	0	0	0	0	0	l2-glove6B	11.253308296203613	8481012	jaccard_f	0.9090909090909091	48045	8432967
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	dollar	a gold coin of the united states containing 23	sandstone	a rock made of sand more or less firmly united	1	1	0	0	0	l2-glove6B	11.048927307128906	8468359	jaccard_f	0.8888888888888888	35488	8432871
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	piano	a well - known musical instrument somewhat resembling the harpsichord , and consisting of a series of wires of graduated length , thickness , and tension , struck by hammers moved by keys	1	0	0	0	0	l2-glove6B	12.008090019226074	8495979	jaccard_f	0.9285714285714286	63157	8432822
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	minister	an agent an instrument	soap	a substance which dissolves in water , thus forming a lather , and is used as a cleansing agent	0	1	0	0	0	l2-glove6B	10.971927642822266	8461338	jaccard_f	0.875	28531	8432807
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	island	a tract of land surrounded by water , and smaller than a continent	0	1	0	0	0	l2-glove6B	11.04746150970459	8468231	jaccard_f	0.8888888888888888	35488	8432743
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	prophet	one inspired or instructed by god to speak in his name , or announce future events ,	reserve	that which is reserved , or kept back , as for future use	0	0	0	0	0	l2-glove6B	11.134989738464355	8474581	jaccard_f	0.9	42015	8432566
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	din	loud , confused , harsh noise	earthquake	a shaking , trembling , or concussion of the earth , due to subterranean causes , often accompanied by a rumbling noise	0	0	0	0	0	l2-glove6B	11.38783073425293	8486151	jaccard_f	0.9166666666666666	53602	8432549
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	bin	a box , frame , crib , or inclosed place , used as a receptacle for any commodity	oven	a place arched over with brick or stonework , and used for baking , heating , or drying	1	0	0	0	0	l2-glove6B	11.57364273071289	8490912	jaccard_f	0.9230769230769231	58659	8432253
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	driver	a charioteer , etc	flask	of glass , to heat water in , etc	0	0	1	0	0	l2-glove6B	10.817355155944824	8441038	jaccard_f	0.8	8988	8432050
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	handwriting	that which is written by hand	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	0	0	0	0	0	l2-glove6B	11.840391159057617	8494683	jaccard_f	0.9285714285714286	63157	8431526
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	flask	of glass , to heat water in , etc	traffic	the business done upon a railway , steamboat line , etc	0	1	0	0	0	l2-glove6B	10.9575777053833	8459822	jaccard_f	0.875	28531	8431291
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	coach	a first - class passenger car , as distinguished from a drawing - room car , sleeping car , etc	flask	of glass , to heat water in , etc	0	0	1	0	0	l2-glove6B	11.525397300720215	8489897	jaccard_f	0.9230769230769231	58659	8431238
rnk/rankdiff_1.json_l2-glove6B_jaccard_f.json	parchment	the skin of a lamb , sheep , goat , young calf , or other animal , prepared for writing on	secretary	a piece of furniture , with conveniences for writing and for the arrangement of papers	0	0	0	0	0	l2-glove6B	11.804933547973633	8494301	jaccard_f	0.9285714285714286	63157	8431144
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	province	a district	1	0	0	1	1	l2-glove6B	12.385859489440918	8497212	levenshtein_n	0.5	2839	8494373
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	knave	a rogue	province	a district	1	0	0	1	1	l2-glove6B	11.862841606140137	8494896	levenshtein_n	0.5	2839	8492057
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	epistle	a letter	province	a district	1	0	0	1	1	l2-glove6B	11.743074417114258	8493604	levenshtein_n	0.5	2839	8490765
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	deputy	a representative	nook	a recess	1	0	0	1	1	l2-glove6B	11.71715259552002	8493255	levenshtein_n	0.5	2839	8490416
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	nook	a recess	1	0	0	1	1	l2-glove6B	11.71616268157959	8493236	levenshtein_n	0.5	2839	8490397
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	nook	a recess	province	a district	1	0	0	1	1	l2-glove6B	11.67505168914795	8492620	levenshtein_n	0.5	2839	8489781
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cent	a hundred	noun	a substantive	1	1	0	1	1	l2-glove6B	11.649046897888184	8492192	levenshtein_n	0.5	2839	8489353
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	marvel	a miracle	province	a district	1	0	0	1	1	l2-glove6B	11.648695945739746	8492185	levenshtein_n	0.5	2839	8489346
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	governor	a tutor	noun	a substantive	1	0	0	1	1	l2-glove6B	11.640549659729004	8492057	levenshtein_n	0.5	2839	8489218
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	nook	a recess	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.61721420288086	8491681	levenshtein_n	0.5	2839	8488842
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cent	a hundred	nook	a recess	1	1	0	1	1	l2-glove6B	11.61716079711914	8491680	levenshtein_n	0.5	2839	8488841
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	lap	a skirt	noun	a substantive	1	0	0	1	1	l2-glove6B	11.594466209411621	8491298	levenshtein_n	0.5	2839	8488459
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	palm	a hand	1	0	0	1	1	l2-glove6B	11.582429885864258	8491087	levenshtein_n	0.5	2839	8488248
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.55980396270752	8490620	levenshtein_n	0.5	2839	8487781
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	governor	a tutor	nook	a recess	1	0	0	1	1	l2-glove6B	11.55903434753418	8490607	levenshtein_n	0.5	2839	8487768
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	debt	a fault	nook	a recess	1	1	0	1	1	l2-glove6B	11.551275253295898	8490452	levenshtein_n	0.5	2839	8487613
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	gratification	a reward	province	a district	1	0	0	1	1	l2-glove6B	11.532795906066895	8490065	levenshtein_n	0.5	2839	8487226
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	noun	a substantive	1	0	0	1	1	l2-glove6B	11.515820503234863	8489687	levenshtein_n	0.5	2839	8486848
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	fort	a fortification	noun	a substantive	1	0	0	1	1	l2-glove6B	11.46251392364502	8488296	levenshtein_n	0.5	2839	8485457
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	conductor	a director	province	a district	1	0	0	1	1	l2-glove6B	11.457387924194336	8488165	levenshtein_n	0.5	2839	8485326
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	chemical	a reagent	nook	a recess	1	0	0	1	1	l2-glove6B	11.454150199890137	8488084	levenshtein_n	0.5	2839	8485245
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	party	a detachment	1	0	1	1	1	l2-glove6B	11.42668628692627	8487312	levenshtein_n	0.5	2839	8484473
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	errand	a commission	province	a district	1	0	0	1	1	l2-glove6B	11.424163818359375	8487228	levenshtein_n	0.5	2839	8484389
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	deputy	a representative	noun	a substantive	1	0	0	1	1	l2-glove6B	11.419483184814453	8487092	levenshtein_n	0.5	2839	8484253
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cent	a hundred	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.392080307006836	8486272	levenshtein_n	0.5	2839	8483433
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	inference	a conclusion	1	0	0	1	1	l2-glove6B	11.386236190795898	8486106	levenshtein_n	0.5	2839	8483267
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	orator	a petitioner	province	a district	1	0	0	1	1	l2-glove6B	11.38259506225586	8485992	levenshtein_n	0.5	2839	8483153
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cream	a cosmetic	noun	a substantive	1	1	0	1	1	l2-glove6B	11.369926452636719	8485535	levenshtein_n	0.5	2839	8482696
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	province	a district	wink	a moment	1	0	1	1	1	l2-glove6B	11.366817474365234	8485425	levenshtein_n	0.5	2839	8482586
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	wild	a wilderness	1	0	0	1	1	l2-glove6B	11.3543062210083	8485007	levenshtein_n	0.5	2839	8482168
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.349331855773926	8484824	levenshtein_n	0.5	2839	8481985
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	conductor	a director	nook	a recess	1	0	0	1	1	l2-glove6B	11.342589378356934	8484590	levenshtein_n	0.5	2839	8481751
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	commission	a charge	nook	a recess	1	0	0	1	1	l2-glove6B	11.333874702453613	8484285	levenshtein_n	0.5	2839	8481446
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	deputy	a representative	epistle	a letter	1	0	0	1	1	l2-glove6B	11.319762229919434	8483769	levenshtein_n	0.5	2839	8480930
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	epistle	a letter	party	a detachment	1	0	1	1	1	l2-glove6B	11.318431854248047	8483715	levenshtein_n	0.5	2839	8480876
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	committee	a guardian	nook	a recess	1	1	0	1	1	l2-glove6B	11.316056251525879	8483634	levenshtein_n	0.5	2839	8480795
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	police	the internal regulation of a state	sire	the head of a family	1	0	1	0	0	l2-glove6B	11.299790382385254	8483008	levenshtein_n	0.5	2839	8480169
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	port	a porthole	1	0	0	1	1	l2-glove6B	11.296212196350098	8482871	levenshtein_n	0.5	2839	8480032
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.295957565307617	8482860	levenshtein_n	0.5	2839	8480021
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	inference	a conclusion	province	a district	1	0	0	1	1	l2-glove6B	11.289579391479492	8482595	levenshtein_n	0.5	2839	8479756
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	dome	a building	noun	a substantive	1	1	0	1	1	l2-glove6B	11.28892707824707	8482564	levenshtein_n	0.5	2839	8479725
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	sentry	a sentinel	1	0	0	1	1	l2-glove6B	11.287863731384277	8482508	levenshtein_n	0.5	2839	8479669
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	commission	a charge	noun	a substantive	1	0	0	1	1	l2-glove6B	11.286978721618652	8482456	levenshtein_n	0.5	2839	8479617
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	nook	a recess	noun	a substantive	1	0	0	1	1	l2-glove6B	11.284751892089844	8482356	levenshtein_n	0.5	2839	8479517
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	nook	a recess	party	a detachment	1	0	1	1	1	l2-glove6B	11.282044410705566	8482229	levenshtein_n	0.5	2839	8479390
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	committee	a guardian	noun	a substantive	1	1	0	1	1	l2-glove6B	11.279895782470703	8482148	levenshtein_n	0.5	2839	8479309
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	judge	a critic	nook	a recess	1	0	0	1	1	l2-glove6B	11.279658317565918	8482137	levenshtein_n	0.5	2839	8479298
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	liver	a resident	1	0	1	1	1	l2-glove6B	11.277658462524414	8482047	levenshtein_n	0.5	2839	8479208
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	mount	a mountain	noun	a substantive	1	0	0	1	1	l2-glove6B	11.277189254760742	8482027	levenshtein_n	0.5	2839	8479188
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	liver	a resident	noun	a substantive	1	1	0	1	1	l2-glove6B	11.270719528198242	8481755	levenshtein_n	0.5	2839	8478916
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	frown	a scowl	province	a district	1	0	0	1	1	l2-glove6B	11.267769813537598	8481619	levenshtein_n	0.5	2839	8478780
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	chemical	a reagent	epistle	a letter	1	0	0	1	1	l2-glove6B	11.263492584228516	8481419	levenshtein_n	0.5	2839	8478580
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	lap	a skirt	1	0	0	1	1	l2-glove6B	11.2625732421875	8481376	levenshtein_n	0.5	2839	8478537
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	lap	a skirt	nook	a recess	1	0	0	1	1	l2-glove6B	11.259966850280762	8481277	levenshtein_n	0.5	2839	8478438
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	flood	a superabundance	noun	a substantive	1	1	0	1	1	l2-glove6B	11.253713607788086	8481030	levenshtein_n	0.5	2839	8478191
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	court	a palace	nook	a recess	1	0	0	1	1	l2-glove6B	11.252768516540527	8480988	levenshtein_n	0.5	2839	8478149
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cleft	a crevice	province	a district	1	0	0	1	1	l2-glove6B	11.250764846801758	8480891	levenshtein_n	0.5	2839	8478052
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	epistle	a letter	rubber	a whetstone	1	0	1	1	1	l2-glove6B	11.250387191772461	8480867	levenshtein_n	0.5	2839	8478028
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cordial	a liqueur	province	a district	1	0	0	1	1	l2-glove6B	11.244773864746094	8480609	levenshtein_n	0.5	2839	8477770
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	army	a host	nook	a recess	1	0	0	1	1	l2-glove6B	11.237281799316406	8480256	levenshtein_n	0.5	2839	8477417
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	stroke	a blow	1	0	0	1	1	l2-glove6B	11.232940673828125	8480053	levenshtein_n	0.5	2839	8477214
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	guard	a conductor	noun	a substantive	1	1	0	1	1	l2-glove6B	11.230920791625977	8479943	levenshtein_n	0.5	2839	8477104
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	palm	a hand	1	0	0	1	1	l2-glove6B	11.230286598205566	8479899	levenshtein_n	0.5	2839	8477060
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	nook	a recess	season	a time	1	0	0	1	1	l2-glove6B	11.224040985107422	8479608	levenshtein_n	0.5	2839	8476769
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	churchyard	a cemetery	party	a detachment	1	0	1	1	1	l2-glove6B	11.220407485961914	8479430	levenshtein_n	0.5	2839	8476591
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	career	a running	noun	a substantive	1	1	0	1	1	l2-glove6B	11.218656539916992	8479352	levenshtein_n	0.5	2839	8476513
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cavity	a hollow	province	a district	1	0	0	1	1	l2-glove6B	11.216729164123535	8479238	levenshtein_n	0.5	2839	8476399
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	pilot	a steersman	1	0	0	1	1	l2-glove6B	11.21507740020752	8479146	levenshtein_n	0.5	2839	8476307
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	glass	a mirror	noun	a substantive	1	0	0	1	1	l2-glove6B	11.213153839111328	8479058	levenshtein_n	0.5	2839	8476219
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	inland	the interior part of a country	ounce	the twelfth part of a troy pound	1	0	1	0	0	l2-glove6B	11.192268371582031	8477932	levenshtein_n	0.42857142857142855	1998	8475934
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	king	a prince	nook	a recess	1	1	0	1	1	l2-glove6B	11.208184242248535	8478763	levenshtein_n	0.5	2839	8475924
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cordial	a liqueur	nook	a recess	1	0	0	1	1	l2-glove6B	11.204924583435059	8478580	levenshtein_n	0.5	2839	8475741
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cream	a cosmetic	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.202961921691895	8478487	levenshtein_n	0.5	2839	8475648
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	mountain	a mount	noun	a substantive	1	0	0	1	1	l2-glove6B	11.19930362701416	8478295	levenshtein_n	0.5	2839	8475456
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	circumference	a circle	envoy	a messenger	1	1	0	1	1	l2-glove6B	11.190505981445312	8477834	levenshtein_n	0.5	2839	8474995
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	boon	a benefaction	noun	a substantive	1	0	0	1	1	l2-glove6B	11.189111709594727	8477745	levenshtein_n	0.5	2839	8474906
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	fork	a prong	province	a district	1	0	0	1	1	l2-glove6B	11.18830394744873	8477694	levenshtein_n	0.5	2839	8474855
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	phantom	a phantasm	province	a district	1	0	0	1	1	l2-glove6B	11.184057235717773	8477469	levenshtein_n	0.5	2839	8474630
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	province	a district	tube	a telescope	1	0	1	1	1	l2-glove6B	11.183903694152832	8477460	levenshtein_n	0.5	2839	8474621
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cleft	a crevice	governor	a tutor	1	0	0	1	1	l2-glove6B	11.179101943969727	8477160	levenshtein_n	0.5	2839	8474321
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	lap	a skirt	province	a district	1	0	0	1	1	l2-glove6B	11.171257972717285	8476716	levenshtein_n	0.5	2839	8473877
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	career	a running	epistle	a letter	1	1	0	1	1	l2-glove6B	11.164322853088379	8476335	levenshtein_n	0.5	2839	8473496
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	fort	a fortification	1	0	0	1	1	l2-glove6B	11.16390609741211	8476314	levenshtein_n	0.5	2839	8473475
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	province	a district	wreath	a garland	1	0	0	1	1	l2-glove6B	11.162379264831543	8476224	levenshtein_n	0.5	2839	8473385
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	adjective	a dependent	province	a district	1	0	0	1	1	l2-glove6B	11.160054206848145	8476096	levenshtein_n	0.5	2839	8473257
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	sentinel	a sentry	1	0	0	1	1	l2-glove6B	11.151373863220215	8475581	levenshtein_n	0.5	2839	8472742
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	apron	a boot	province	a district	1	1	0	1	1	l2-glove6B	11.149274826049805	8475464	levenshtein_n	0.5	2839	8472625
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cavity	a hollow	cent	a hundred	1	0	1	1	1	l2-glove6B	11.148065567016602	8475405	levenshtein_n	0.5	2839	8472566
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	pour	a flood	1	0	0	1	1	l2-glove6B	11.145173072814941	8475209	levenshtein_n	0.5	2839	8472370
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	instinct	a predilection	province	a district	1	0	0	1	1	l2-glove6B	11.143486022949219	8475102	levenshtein_n	0.5	2839	8472263
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cleft	a crevice	deputy	a representative	1	0	0	1	1	l2-glove6B	11.140928268432617	8474936	levenshtein_n	0.5	2839	8472097
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	churchyard	a cemetery	envoy	a messenger	1	0	0	1	1	l2-glove6B	11.136353492736816	8474674	levenshtein_n	0.5	2839	8471835
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	beat	a stroke	noun	a substantive	1	0	0	1	1	l2-glove6B	11.135809898376465	8474635	levenshtein_n	0.5	2839	8471796
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	province	a district	wand	a verge	1	0	0	1	1	l2-glove6B	11.133943557739258	8474509	levenshtein_n	0.5	2839	8471670
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	province	a district	tramp	a tramper	1	0	0	1	1	l2-glove6B	11.13188362121582	8474375	levenshtein_n	0.5	2839	8471536
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	epistle	a letter	marvel	a miracle	1	0	0	1	1	l2-glove6B	11.12963581085205	8474242	levenshtein_n	0.5	2839	8471403
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	noun	a substantive	peer	a fellow	1	0	0	1	1	l2-glove6B	11.12939167022705	8474223	levenshtein_n	0.5	2839	8471384
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cemetery	a graveyard	noun	a substantive	1	0	0	1	1	l2-glove6B	11.129349708557129	8474219	levenshtein_n	0.5	2839	8471380
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	cent	a hundred	province	a district	1	1	0	1	1	l2-glove6B	11.120439529418945	8473675	levenshtein_n	0.5	2839	8470836
rnk/rankdiff_1.json_l2-glove6B_levenshtein_n.json	envoy	a messenger	fork	a prong	1	0	0	1	1	l2-glove6B	11.115303993225098	8473343	levenshtein_n	0.5	2839	8470504


==> data/noise.txt <==
log-semantics-gcide-randembs-0.900000.w2v l2 apted 0.10498687226518455 0.001 7.755254531383741 -0.00032840025141764036 log-semantics-gcide-randembs-0.800000.w2v l2 apted 0.0990959639636151 0.001 7.119463040912227 0.00014865352897472847 log-semantics-gcide-randembs-0.700000.w2v l2 apted 0.0912078093166752 0.001 6.889189268267305 -4.468018103558974e-05 log-semantics-gcide-randembs-0.600000.w2v l2 apted 0.08082443030933092 0.001 6.226085822472755 0.0001646914085127032 log-semantics-gcide-randembs-0.500000.w2v l2 apted 0.06772424049932564 0.001 5.322645156397656 5.9922654707648596e-05 log-semantics-gcide-randembs-0.400000.w2v l2 apted 0.05242576780931403 0.001 4.186726869725589 -3.023768931253567e-06 log-semantics-gcide-randembs-0.300000.w2v l2 apted 0.036555933516278304 0.005 2.8641549052241504 -0.0004979934373504269 log-semantics-gcide-randembs-0.200000.w2v l2 apted 0.02259219247034525 0.055 1.9394416597504318 -0.0005170996906337745 log-semantics-gcide-randembs-0.100000.w2v l2 apted 0.012954280892347632 0.276 1.044302269475038 0.0004079996232661724 log-semantics-gcide-randembs-0.000000.w2v l2 apted 0.009221728726783547 0.429 0.7285105652353013 0.0003488721083495729
log-semantics-gcide-randembs-0.900000.w2v l2 jaccard -0.04116257702485504 0.001 -4.4614921949395 -0.00046938134330375966 log-semantics-gcide-randembs-0.800000.w2v l2 jaccard -0.038991520569015746 0.001 -4.1993125544709065 -0.0005995243008941449 log-semantics-gcide-randembs-0.700000.w2v l2 jaccard -0.036026398019607976 0.001 -4.087085151384108 9.244825627221687e-06 log-semantics-gcide-randembs-0.600000.w2v l2 jaccard -0.03205141324611125 0.001 -3.631522003737763 5.294410860428298e-05 log-semantics-gcide-randembs-0.500000.w2v l2 jaccard -0.026949116899613004 0.002 -3.1365523810530545 0.0002782183843598802 log-semantics-gcide-randembs-0.400000.w2v l2 jaccard -0.02088658458307018 0.014 -2.4818681254822708 0.00018261550289176012 log-semantics-gcide-randembs-0.300000.w2v l2 jaccard -0.014472659373789507 0.066 -1.7405016128197024 -0.00045378800569557807 log-semantics-gcide-randembs-0.200000.w2v l2 jaccard -0.008671195092157412 0.278 -1.046282625028035 -0.00015522477371536584 log-semantics-gcide-randembs-0.100000.w2v l2 jaccard -0.00444735194472446 0.609 -0.49244602601122955 -0.00039887301853288166 log-semantics-gcide-randembs-0.000000.w2v l2 jaccard -0.002451154516574538 0.756 -0.2933439797945451 -0.00010338055924973652
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein 0.10836168437841638 0.001 7.671523020040712 -0.00035522576523326 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein 0.10211058066909673 0.001 7.28280470486068 0.0004374405828280517 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein 0.0937635036758795 0.001 6.702790430721721 0.0003572134207296343 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein 0.08280662581581276 0.001 6.206527059912619 0.0003664137549181274 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein 0.0690205138341313 0.001 5.487886350722475 -0.00015399482287603976 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein 0.05296291375495501 0.001 4.076928809575917 0.00022866042283214036 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein 0.03634616134109022 0.007 2.882026753962485 -0.0005211436760115509 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein 0.021758688861625214 0.075 1.748881914522181 0.00039416744220767473 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein 0.011715527109919235 0.342 0.9527137886533139 -0.00023883353914864 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein 0.007851098592958943 0.54 0.6039679779047987 0.0003461835039441404
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_e 0.10689383205800979 0.001 7.643774619198181 -0.00022767945090815128 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_e 0.10068343920359044 0.001 7.481031060419307 0.000843431846249109 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_e 0.09239880696267878 0.001 6.7859109286492 0.00010936752668412916 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_e 0.0815343561588592 0.001 6.140978410453689 0.0002814814265497962 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_e 0.06787753509186077 0.001 5.215332003795473 -8.727042302186795e-05 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_e 0.0519857601209918 0.001 4.1437213114210305 9.952410254589523e-05 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_e 0.03555742362457222 0.004 2.8475211328301695 -0.00022033062209019725 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_e 0.021153652104800105 0.076 1.7019784931427686 0.0003468377573203816 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_e 0.01125880737572459 0.356 0.9610532882545471 -0.00015898236742538998 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_e 0.007484640722668881 0.545 0.6026135422963755 -7.2681437845501855e-06
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_en 0.006606974617806564 0.363 0.9384695288699534 0.00012792048151463365 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_en 0.006220956252734348 0.357 1.005165789314762 -0.00044749983100949756 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_en 0.005734899117945703 0.385 0.8664659610898798 -7.40675495691222e-05 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_en 0.005131672789326077 0.439 0.7397775307283831 0.0002423915391132325 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_en 0.004413412442782598 0.489 0.7566434491690412 -0.0004257702706109336 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_en 0.003625235499169045 0.552 0.5934046774923522 -2.1738674386316784e-05 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_en 0.0028708929336559038 0.622 0.5021560238057567 -0.00012020522555255635 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_en 0.002293705996749283 0.71 0.4063979652282396 -0.00014017067815560582 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_en 0.002025423614055249 0.749 0.37294817859934587 -0.0001921689656858186 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_en 0.002144812084630433 0.71 0.3516563858723826 4.628032496433336e-05
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_n 0.0004806458169497384 0.943 0.06882877041053301 -8.63467966299523e-06 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_n 0.0005442503040206684 0.924 0.03704926873646803 0.00029200766705830497 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_n 0.0006426634071084876 0.945 0.06883117888266703 0.00016319045916353186 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_n 0.0007859390776400685 0.91 0.09125954541406156 0.0001496891651235721 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_n 0.0009812217588015208 0.879 0.1817456299518483 -0.00026033751976466417 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_n 0.0012273760772718329 0.857 0.19482181912242055 -8.017357591368409e-05 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_n 0.001511709760154871 0.797 0.19396887705224192 0.0002887383899620932 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_n 0.0018141616873822899 0.764 0.23236295561198558 0.00029142763778379916 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_n 0.002116322246783272 0.752 0.35665856157691717 -0.00011776911934763088 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_n 0.0024049255736802453 0.702 0.36451903351186316 5.840869804075242e-05
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_pos 0.10485814376246344 0.001 7.780297940209041 -0.00044283771345572767 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_pos 0.09876545346056495 0.001 7.2492497076052205 0.0008248365223282525 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_pos 0.09063754082798371 0.001 6.710795053033697 -0.0004989714586594025 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_pos 0.07997842160124437 0.001 5.94315125991696 0.000173425737439243 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_pos 0.0665797633745255 0.001 5.183951725121519 0.0002905861463651345 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_pos 0.05098890166765026 0.001 4.16962309163174 -0.00015298031474671184 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_pos 0.03487282203439682 0.008 2.7176960855064634 0.000597579559750443 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_pos 0.020744974267645145 0.086 1.6847450041420542 0.00032722055968503364 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_pos 0.011043210240890862 0.373 0.9113100581972459 -1.6004761088640022e-05 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_pos 0.007348718389311166 0.533 0.6128466750132905 -3.52492078183433e-05
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_w 0.10836168437841638 0.001 7.425817059484751 -8.504758341671692e-05 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_w 0.10211058066909673 0.001 7.3111574097514564 0.0005568383278200335 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_w 0.0937635036758795 0.001 6.783131623097548 0.0004967718343817038 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_w 0.08280662581581276 0.001 6.11698567034411 -0.0005204840980200389 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_w 0.0690205138341313 0.001 5.081566175582339 -2.2261284070168436e-05 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_w 0.05296291375495501 0.001 4.26687828340135 -0.0002870169398876741 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_w 0.03634616134109022 0.003 2.8467020939694314 0.0003455001513093002 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_w 0.021758688861625214 0.078 1.84073608761477 -0.000880078324610069 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_w 0.011715527109919235 0.344 0.952519636675952 -0.0001429444414538053 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_w 0.007851098592958943 0.512 0.6265235625113679 0.000296431649195195
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_wn 0.0004806458169497384 0.943 0.0934955467771675 -0.0001627636368337205 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_wn 0.0005442503040206684 0.934 0.06622512552709042 0.0001024088845614048 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_wn 0.0006426634071084876 0.926 0.1197199370725558 -0.0001663567916587137 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_wn 0.0007859390776400685 0.914 0.15664498129889365 -0.00028233418768596526 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_wn 0.0009812217588015208 0.881 0.1518275095009502 -4.9267721608571414e-05 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_wn 0.0012273760772718329 0.838 0.18499761418083766 1.666140447196216e-05 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_wn 0.001511709760154871 0.833 0.21595599268112237 9.18817003770221e-05 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_wn 0.0018141616873822899 0.769 0.20264641233145902 0.0005193758647160176 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_wn 0.002116322246783272 0.749 0.38714073463149756 -0.00032485683283040414 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_wn 0.0024049255736802453 0.717 0.40884145711027914 -0.00016434980992494546
log-semantics-gcide-randembs-0.900000.w2v l2 jaccard_f 0.024816908943259865 0.001 7.481968038429526 -0.00017650802970842953 log-semantics-gcide-randembs-0.800000.w2v l2 jaccard_f 0.022992969994364756 0.001 7.473562274428072 -0.00014106029855251998 log-semantics-gcide-randembs-0.700000.w2v l2 jaccard_f 0.020671235552097034 0.001 6.647077514540876 1.0346794184905142e-05 log-semantics-gcide-randembs-0.600000.w2v l2 jaccard_f 0.017761371419989055 0.001 6.034122784239924 -5.361025010620576e-05 log-semantics-gcide-randembs-0.500000.w2v l2 jaccard_f 0.01426061026111347 0.001 4.641001718138746 -5.312289778336484e-05 log-semantics-gcide-randembs-0.400000.w2v l2 jaccard_f 0.010361053057153609 0.001 3.723116317592111 -0.00019465028590150325 log-semantics-gcide-randembs-0.300000.w2v l2 jaccard_f 0.006515809201609213 0.018 2.399082131543892 8.264710528481012e-05 log-semantics-gcide-randembs-0.200000.w2v l2 jaccard_f 0.003346017840463765 0.239 1.1399790647518036 0.0001680797047315517 log-semantics-gcide-randembs-0.100000.w2v l2 jaccard_f 0.001413082685384206 0.615 0.5390994288214075 -7.987885383871388e-05 log-semantics-gcide-randembs-0.000000.w2v l2 jaccard_f 0.0010523842995326408 0.719 0.38028825027864716 -8.37432727695483e-06
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_f 0.11635949218750455 0.001 7.93271598019 4.5582312202826246e-05 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_f 0.10887130296144756 0.001 7.4732223308114705 6.961365082287831e-05 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_f 0.09899259645776184 0.001 6.997298147156173 0.00036679551759014875 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_f 0.0861840316872163 0.001 6.316990037465619 0.000100665717226523 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_f 0.0702681783563634 0.001 5.2525306917589925 0.00024711209901036747 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_f 0.051964332684710415 0.001 4.032609984651767 -1.3248810445767236e-05 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_f 0.03327574159170977 0.003 2.780477756271987 -0.00012982172780034564 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_f 0.017128688870617352 0.208 1.2725944797536617 0.0002056435476687595 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_f 0.006296620128253025 0.613 0.5069638276346817 0.0002226832577206528 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_f 0.0025357707143816542 0.83 0.21221787576458448 -0.0001587058144660871
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_fn 0.0362435278677178 0.001 5.7740286120050826 0.00019428927669737486 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_fn 0.033617617552407913 0.001 5.157908600552815 -9.934732591131841e-05 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_fn 0.030189907578688814 0.001 4.70547107964018 -8.720846954221562e-05 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_fn 0.025792817066126718 0.001 4.111510938528023 -0.0002531948129370514 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_fn 0.020386569358985907 0.001 3.3687197934480966 -0.00025878653595235227 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_fn 0.014232594887387819 0.013 2.4652435048891443 -0.00013597784946919625 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_fn 0.008009560621520445 0.142 1.4018249665633478 2.953386335145709e-05 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_fn 0.002680446183052329 0.656 0.4721939530351741 -0.00010501954520158687 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_fn -0.0008624068646446857 0.889 -0.12822379863677744 -0.00013310996026476152 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_fn -0.002065383656843352 0.701 -0.350138635085175 -8.581751007606207e-05
log-semantics-gcide-randembs-0.900000.w2v l2 levenshtein_fpos 0.1123338075592228 0.001 8.01265521390894 -0.00018874955334861592 log-semantics-gcide-randembs-0.800000.w2v l2 levenshtein_fpos 0.10495576095323267 0.001 7.521970064778509 0.00037370485160233594 log-semantics-gcide-randembs-0.700000.w2v l2 levenshtein_fpos 0.09524595309113662 0.001 7.098951855459327 0.0003332282647045432 log-semantics-gcide-randembs-0.600000.w2v l2 levenshtein_fpos 0.0826879776448156 0.001 6.146925681284986 -1.5226276870542824e-05 log-semantics-gcide-randembs-0.500000.w2v l2 levenshtein_fpos 0.06712430208488762 0.001 5.293677094636346 0.0001132467727697456 log-semantics-gcide-randembs-0.400000.w2v l2 levenshtein_fpos 0.04927536845009672 0.002 3.966827127773945 0.0002373813794237244 log-semantics-gcide-randembs-0.300000.w2v l2 levenshtein_fpos 0.031109103049306475 0.01 2.646238844468511 -0.00018190773657341227 log-semantics-gcide-randembs-0.200000.w2v l2 levenshtein_fpos 0.015479765288741117 0.242 1.1898097808541677 0.0005521395577621687 log-semantics-gcide-randembs-0.100000.w2v l2 levenshtein_fpos 0.005078218569463576 0.689 0.4345223507883764 -0.00029992650259975267 log-semantics-gcide-randembs-0.000000.w2v l2 levenshtein_fpos 0.0015978410284037234 0.906 0.1281403889003089 5.519643232686312e-05
log-semantics-gcide-randembs-0.900000.w2v cdist apted 0.018397771079109147 0.002 3.490858200017401 -0.00016026604229996073 log-semantics-gcide-randembs-0.800000.w2v cdist apted 0.016752568461955726 0.001 3.4069222503191607 -3.952243115977345e-05 log-semantics-gcide-randembs-0.700000.w2v cdist apted 0.014814104819948534 0.003 3.2472362609580605 0.0001612348825755219 log-semantics-gcide-randembs-0.600000.w2v cdist apted 0.012576764524997574 0.003 3.116942666530887 -4.1588324711881944e-05 log-semantics-gcide-randembs-0.500000.w2v cdist apted 0.01008387658302051 0.005 3.0167496048387425 -0.00012467384555511996 log-semantics-gcide-randembs-0.400000.w2v cdist apted 0.007450647919012237 0.015 2.7229199388631677 -7.349216651283753e-05 log-semantics-gcide-randembs-0.300000.w2v cdist apted 0.004863810591311668 0.02 2.4287014357632284 -3.0088209809331225e-05 log-semantics-gcide-randembs-0.200000.w2v cdist apted 0.0025422882252980985 0.046 1.9845011034448206 2.3745048348572952e-05 log-semantics-gcide-randembs-0.100000.w2v cdist apted 0.0006797006981187336 0.403 0.8181317427903584 2.9226639981424227e-05 log-semantics-gcide-randembs-0.000000.w2v cdist apted -0.0005853438595612126 0.226 -1.2688076831513124 2.246171305738376e-05
log-semantics-gcide-randembs-0.900000.w2v cdist jaccard -0.0010305167115942661 0.753 -0.3014941790640006 1.4836400243197053e-05 log-semantics-gcide-randembs-0.800000.w2v cdist jaccard -0.0007410668989112813 0.83 -0.2288282095572612 3.639709756921018e-07 log-semantics-gcide-randembs-0.700000.w2v cdist jaccard -0.00044946481438250935 0.885 -0.1623130058201714 3.668385507467654e-05 log-semantics-gcide-randembs-0.600000.w2v cdist jaccard -0.0001753144929945554 0.952 -0.12361004894714624 0.00014131805240945748 log-semantics-gcide-randembs-0.500000.w2v cdist jaccard 5.610505341392307e-05 0.98 0.040479698642488786 -3.5893334525508494e-05 log-semantics-gcide-randembs-0.400000.w2v cdist jaccard 0.0002206903977546277 0.89 0.12592413653961948 -8.16501679987308e-06 log-semantics-gcide-randembs-0.300000.w2v cdist jaccard 0.0003078049457927343 0.807 0.24025536716907808 -9.592328377671e-06 log-semantics-gcide-randembs-0.200000.w2v cdist jaccard 0.0003310221689163007 0.723 0.3401534400806382 1.65065594067483e-05 log-semantics-gcide-randembs-0.100000.w2v cdist jaccard 0.0003259548578147957 0.613 0.49669627998726174 2.7096652375552353e-06 log-semantics-gcide-randembs-0.000000.w2v cdist jaccard 0.00033169480610472496 0.486 0.7346912440472997 -1.140846003855886e-05
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein 0.0191615321923696 0.001 3.591332468590567 0.00036963572352302957 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein 0.017434055268334584 0.002 3.613139408795316 -5.7029364843897016e-05 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein 0.015404733542572501 0.001 3.4134006734368576 -9.628779310483198e-05 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein 0.013069917371744377 0.001 3.2822274430842406 0.0001047310438982663 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein 0.010477123219372659 0.003 3.139349723264007 0.00012072742433829738 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein 0.007748238294626313 0.004 2.8343125998257572 0.00010251278743302227 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein 0.005078292881369538 0.015 2.552856945077143 -0.000111624092961361 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein 0.0026940763939268518 0.047 2.0292137462165463 -5.281491874397866e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein 0.0007947710374374115 0.319 0.9840615597856874 7.570213966072475e-06 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein -0.0004779558505655587 0.307 -0.9430770633117126 -2.820390662967932e-05
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_e 0.019412030519827966 0.001 3.6202267766171863 9.793388014893346e-05 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_e 0.017669021203427962 0.001 3.6111968756600232 -0.00010577707478838906 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_e 0.01561779270321692 0.001 3.458327018599885 0.0002953181392306867 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_e 0.013253364492560298 0.001 3.3711701801430203 0.00013518215538068076 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_e 0.01062288408216821 0.002 3.219294985184656 -0.00013733749465014795 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_e 0.007849924732495685 0.003 2.929617505645197 -6.64169667091119e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_e 0.005134076427465446 0.009 2.5379108748085772 -2.784736916222733e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_e 0.002709176371285971 0.052 1.9685545823859725 -1.7736193734231746e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_e 0.0007820724922885351 0.31 1.0273396637627499 -1.3183718626608374e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_e -0.0004996878784054784 0.309 -0.9878824845829326 -5.63565788582045e-06
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_en 0.005289818353555709 0.038 2.1716629058962136 -4.4807971073620894e-05 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_en 0.0049126673983039895 0.043 2.0246950666742443 2.6223111423244007e-06 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_en 0.004427367633287922 0.048 2.0182557397124543 -6.787398994783127e-05 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_en 0.0038161127747276865 0.068 1.8372811961347137 -1.4418511354622877e-05 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_en 0.0030756213571461045 0.071 1.768595468833834 4.808042079913167e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_en 0.002231707093884499 0.112 1.6234560326433185 -3.061821513359049e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_en 0.0013491875090872582 0.216 1.2626731922561194 -1.4782451620853955e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_en 0.0005252760769050848 0.502 0.6442495669341662 1.7008351115803557e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_en -0.00013495165384841846 0.824 -0.2748276523333055 2.433559121445607e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_en -0.0005463107750355048 0.255 -1.1556614125340428 -1.3385261127268867e-05
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_n 0.002576168139124178 0.352 0.9141534993508649 6.665930195662144e-05 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_n 0.0024582834294075563 0.331 0.9399733690849597 9.342479820735125e-05 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_n 0.0022827969349687393 0.331 0.9248708464337844 0.00018158909231216335 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_n 0.0020329921182577456 0.35 0.9237608202276667 4.598505913839452e-05 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_n 0.0016966898884178477 0.312 0.9634966110296446 3.041256364252804e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_n 0.001275576403928202 0.364 0.9060943128703363 6.929846865021408e-06 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_n 0.0007944083772131617 0.478 0.7408856896946855 -1.87407985317346e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_n 0.0003022003103977429 0.723 0.34014179160801233 2.5594547686857376e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_n -0.0001389731674042498 0.812 -0.2644649316063266 1.0811325738719827e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_n -0.0004716456112986236 0.322 -0.9978032442786665 5.625243892737509e-07
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_pos 0.019080079627670287 0.001 3.7610334066341946 -0.00040220454153271366 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_pos 0.01736866404701016 0.002 3.6268976877069004 -0.00023405556499669173 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_pos 0.015353115215223269 0.001 3.4203362387398775 -0.00016454470489646976 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_pos 0.0130281303047416 0.002 3.2696118419321487 0.0002799973654629517 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_pos 0.01043978126483431 0.004 2.978571116783661 9.24787262653651e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_pos 0.007709615958112247 0.006 2.9751880818304963 -5.712217590856412e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_pos 0.005034421079361229 0.013 2.4443162590082967 7.45423522070435e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_pos 0.002645072720105394 0.054 1.9433547875990238 -6.850195529378989e-06 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_pos 0.0007459290593554534 0.354 0.9662034260946358 -2.0055118702529248e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_pos -0.0005174244628215703 0.294 -1.048005885916219 -3.845477925913873e-06
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_w 0.0191615321923696 0.001 3.6253113099485703 0.00020268396339983736 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_w 0.017434055268334584 0.001 3.4983729459345803 -3.20776424885124e-05 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_w 0.015404733542572501 0.001 3.280076480910739 0.00031264014284171793 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_w 0.013069917371744377 0.001 3.2084646951987246 6.482007507476655e-05 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_w 0.010477123219372659 0.005 3.1102001343590757 -4.425429153990891e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_w 0.007748238294626313 0.006 2.7954198814249853 2.7975496490282764e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_w 0.005078292881369538 0.01 2.631478947012339 -3.234825167969948e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_w 0.0026940763939268518 0.037 2.01274748577784 5.105222652450829e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_w 0.0007947710374374115 0.327 0.9657907317410226 2.8430320065738907e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_w -0.0004779558505655587 0.334 -0.9331293090026044 -6.876779215609515e-06
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_wn 0.002576168139124178 0.336 0.9757800789722807 -8.325874219615711e-05 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_wn 0.0024582834294075563 0.348 0.9718156746274964 -5.6256961956907175e-05 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_wn 0.0022827969349687393 0.328 0.9642854266831943 5.516169351868113e-05 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_wn 0.0020329921182577456 0.319 0.965575056630175 3.963146190932438e-05 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_wn 0.0016966898884178477 0.353 0.9909206565260954 -5.390418315064284e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_wn 0.001275576403928202 0.381 0.8453821880991219 3.4490312798612584e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_wn 0.0007944083772131617 0.484 0.7251054299503554 -3.836546822059866e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_wn 0.0003022003103977429 0.711 0.34050849662180527 1.764245045192997e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_wn -0.0001389731674042498 0.797 -0.2554516767702847 1.0004867223366763e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_wn -0.0004716456112986236 0.331 -1.0008348125465147 -5.651331048420833e-06
log-semantics-gcide-randembs-0.900000.w2v cdist jaccard_f 0.02981430682913537 0.001 19.059307540534363 -4.865685949280025e-05 log-semantics-gcide-randembs-0.800000.w2v cdist jaccard_f 0.02727244757767747 0.001 18.492190145075067 8.549119485167216e-06 log-semantics-gcide-randembs-0.700000.w2v cdist jaccard_f 0.024176339181768862 0.001 18.508465203515005 -8.84263529177399e-06 log-semantics-gcide-randembs-0.600000.w2v cdist jaccard_f 0.02049260311700632 0.001 17.424351368516888 -1.229222028329408e-06 log-semantics-gcide-randembs-0.500000.w2v cdist jaccard_f 0.016292720955040998 0.001 16.148462797509332 -2.9240126369098082e-05 log-semantics-gcide-randembs-0.400000.w2v cdist jaccard_f 0.011819877006000939 0.001 14.135976043816067 -2.6749629510619357e-05 log-semantics-gcide-randembs-0.300000.w2v cdist jaccard_f 0.007511853848185579 0.001 10.802364264831336 -8.755121115696902e-06 log-semantics-gcide-randembs-0.200000.w2v cdist jaccard_f 0.003926801208757261 0.001 6.877013626842552 -1.5925168040393236e-05 log-semantics-gcide-randembs-0.100000.w2v cdist jaccard_f 0.0015901069442196304 0.005 3.0994457811049934 -7.199244551499113e-06 log-semantics-gcide-randembs-0.000000.w2v cdist jaccard_f 0.0008561223924497978 0.075 1.8056830173650373 2.0132070469548833e-05
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_f 0.02209840259129857 0.001 4.149394595844743 0.00010393150377659212 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_f 0.020044224890805578 0.001 4.052759589778503 0.0003185067677021216 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_f 0.017641690060735765 0.001 3.734045845571466 -0.00011026823895717272 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_f 0.01489256969947456 0.001 3.615712389618945 0.0001378699496635714 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_f 0.011861223918561092 0.001 3.4931593781597043 8.268771427550936e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_f 0.00870099233794099 0.004 3.2383222975172234 2.859425595476392e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_f 0.005650352117312228 0.006 2.7425692985313543 4.874642217613485e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_f 0.002981114995122428 0.034 2.178410008468835 1.2630811931046718e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_f 0.000926389005729856 0.249 1.179904135285892 -2.0110207627939797e-05 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_f -0.00035528936679577616 0.478 -0.6235368095588121 -4.010580056846215e-05
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_fn 0.010923757343086916 0.001 4.323343513486723 3.5790585223322305e-05 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_fn 0.009963951028468419 0.001 4.308707187295764 -5.244490041281752e-05 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_fn 0.008805686647407059 0.001 4.192199766179068 -6.90163871746377e-06 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_fn 0.0074367992891391675 0.001 3.9804512519775517 -9.907996858199416e-06 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_fn 0.005878944528436591 0.002 3.488422282211057 1.3697075870374271e-05 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_fn 0.004208448731921199 0.003 3.175344870784627 3.162279114298889e-05 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_fn 0.0025626037999238738 0.012 2.4857571360892705 1.1735783669321124e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_fn 0.0011155357523499792 0.154 1.4441319942132986 1.685538811389343e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_fn 3.193874017470879e-05 0.955 0.05161299543264121 2.1654529726189206e-06 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_fn -0.000569952679605738 0.225 -1.1906996253028497 -4.807976001608311e-06
log-semantics-gcide-randembs-0.900000.w2v cdist levenshtein_fpos 0.02219332198268908 0.001 4.296470651223949 -1.811848413254882e-05 log-semantics-gcide-randembs-0.800000.w2v cdist levenshtein_fpos 0.020133588403882057 0.001 4.207909853758364 8.310649660285648e-05 log-semantics-gcide-randembs-0.700000.w2v cdist levenshtein_fpos 0.01771847496164308 0.001 4.1342863178631335 2.9102005389363997e-05 log-semantics-gcide-randembs-0.600000.w2v cdist levenshtein_fpos 0.014948207139315047 0.001 3.675785420862263 -7.656281715975255e-05 log-semantics-gcide-randembs-0.500000.w2v cdist levenshtein_fpos 0.011886932023092791 0.002 3.605901660628705 -0.00013492192682475925 log-semantics-gcide-randembs-0.400000.w2v cdist levenshtein_fpos 0.008690446384817668 0.001 3.1618130103105635 -3.204009545932188e-06 log-semantics-gcide-randembs-0.300000.w2v cdist levenshtein_fpos 0.005603201284382297 0.006 2.831139155254594 -9.853407891799558e-05 log-semantics-gcide-randembs-0.200000.w2v cdist levenshtein_fpos 0.0029056997713556546 0.021 2.2280696829840125 -1.505822479659811e-05 log-semantics-gcide-randembs-0.100000.w2v cdist levenshtein_fpos 0.0008397971645345663 0.294 1.0558015209947818 -1.2221098820784056e-06 log-semantics-gcide-randembs-0.000000.w2v cdist levenshtein_fpos -0.00043033964544393844 0.385 -0.816817486020622 -2.164323138545866e-05


==> data/old/manual_annots.tsv <==
file	dum1	def1	dum2	def2	prefix	rare1	rare2	syn1	syn2
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	best	utmost	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	raiment	vesture	still	silence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	best	utmost	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	action	conduct	pallor	paleness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	spot	reproach	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	agency	action	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	formation	conformation	mirth	merriment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	board	provision	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	statement	a narrative	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	general	the total	womb	the uterus	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	report	fame	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	verdure	green	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	addition	augmentation	wont	use	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	even	evening	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	example	a model	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	stay	sojourn	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	play	sport	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	vexation	irritation	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	delay	detention	kindred	kin	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	agency	action	gladness	pleasure	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	smite	a blow	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	deal	apportionment	mien	manner	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	close	ending	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	rest	remainder	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	judge	a critic	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	stay	sojourn	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	get	progeny	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	charge	duty	felicity	blessing	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	rest	remainder	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	pallor	paleness	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	personal	a chattel	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	board	provision	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	knave	a rogue	last	a cargo	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	lot	fortune	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	play	sport	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	bound	a leap	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	best	utmost	pallor	paleness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	mien	manner	sale	market	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	rapidity	celerity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	get	progeny	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	going	childbearing	raiment	vesture	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	ready	cash	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	connection	junction	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	guarantee	a security	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	knave	a rogue	present	a gift	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	smite	a blow	source	a spring	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	team	a brood	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	going	childbearing	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	paper	a writing	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	protection	a pass	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	raiment	vesture	report	fame	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	liberal	a reformer	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	date	epoch	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	death	cessation	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	pallor	paleness	progress	increase	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	jest	a joke	port	a porthole	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	form	formula	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	don	sir	rapidity	celerity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	addition	augmentation	cheerfulness	alacrity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	pallor	paleness	support	subsistence	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	addition	augmentation	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	beginning	igin	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	kindred	kin	length	extent	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	governor	a tutor	knave	a rogue	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	rest	remainder	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	concept	a notion	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	coming	manifestation	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	formation	conformation	woe	sorrow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	board	provision	rapidity	celerity	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	express	a courier	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	ward	protector	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	knave	a rogue	share	a dividend	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	knave	a rogue	primary	a caucus	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	repair	reparation	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	girdle	a circumference	meeting	a convention	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	care	solicitude	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	beginning	igin	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	raiment	vesture	trade	barter	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	approbation	approval	facility	ease	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	series	der	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	best	utmost	gladness	pleasure	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	raiment	vesture	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	charge	duty	stillness	inactivity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	close	ending	pallor	paleness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	example	a model	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	addition	augmentation	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	reproof	reproach	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	safety	safeness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	entire	entirely	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	knave	a rogue	saw	a saying	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein-cdist-glove.6B.uniq.run-01.json	mark	a token	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	pressure	a squeezing	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	six	the sum of three and three	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	team	a brood	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	decision	settlement	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	main	the mainland	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	six	the sum of three and three	vehemence	violence	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	last	a cargo	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	extent	length	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	general	the total	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	facility	ease	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	model	sometimes , a drawing	smite	a blow	0	1	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	agency	action	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	making	workmanship	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	peer	a fellow	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	place	an area	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	administration	direction	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	board	provision	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	statement	a narrative	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	former	a creator	whiteness	purity	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	guide	a regulator	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	property	title	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	high	the sky	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	wont	use	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	even	evening	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	agency	action	smite	a blow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	work	business	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	example	a model	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	set	the close	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	vexation	irritation	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	gleam	a ray	transport	carriage	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	agriculture	farming	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	administration	direction	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	agency	action	gladness	pleasure	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	saw	a saying	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	present	a gift	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	contrivance	plan	leave	a leaving	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	administration	direction	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	smite	a blow	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	approbation	approval	former	a creator	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	contrivance	plan	walker	a pedestrian	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	picture	a model	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	six	the sum of three and three	smite	a blow	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	main	the mainland	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	just	a joust	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	judge	a critic	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	former	a creator	wherefore	the reason why	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	get	progeny	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	transportation	conveyance	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	contrivance	plan	last	a cargo	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	put	a push	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	main	the mainland	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	charge	duty	felicity	blessing	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	rest	remainder	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	contrivance	plan	former	a creator	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	set	the close	wherefore	the reason why	1	1	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	cover	a cloak	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	adieu	a farewell	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	safety	safeness	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	put	a push	raiment	vesture	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	coloring	misrepresentation	hail	a salutation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	board	provision	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	former	a creator	gladness	pleasure	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	last	a cargo	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	last	a cargo	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	asp	same as aspen	couple	a brace	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	lot	fortune	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	pat	a tap	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	play	sport	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	wherefore	the reason why	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	bound	a leap	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	smite	a blow	theory	hypothesis	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	mien	manner	sale	market	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	rapidity	celerity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	get	progeny	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	asp	same as aspen	quiet	stillness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	approbation	approval	boat	any vessel	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	ready	cash	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	home	one ' s birthplace	vehemence	violence	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	guarantee	a security	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	general	the total	knave	a rogue	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	present	a gift	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	military	soldiery	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	smite	a blow	source	a spring	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	put	a push	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	comment	explanation	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	team	a brood	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	asp	same as aspen	moment	force	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	mark	a token	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	contrivance	plan	six	the sum of three and three	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	fort	a fortification	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	place	an area	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fpos-cdist-glove.6B.uniq.run-01.json	paper	a writing	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	estate	quality	impudence	the quality of being impudent	0	1	0	1	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	estate	quality	vivacity	the quality or state of being vivacious	0	1	0	1	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	lead	the act of leading or conducting	magnificence	the act of doing what is magnificent	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	running	the act of one who , or of that which runs	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	hereafter	a future existence or state	opposition	the state of being placed over against	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	production	the act of lengthening out or prolonging	sneer	the act of sneering	3	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	education	the act or process of educating	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	coldness	the state or quality of being cold	estate	quality	0	0	1	0	1
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	running	the act of one who , or of that which runs	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	running	the act of one who , or of that which runs	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	fishing	the act , practice , or art of one who fishes	sneer	the act of sneering	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	lead	the act of leading or conducting	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	executive	the governing person or body	judas	a treacherous person	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	section	the act of cutting , or separation by cutting	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	taking	the act of gaining possession	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	leading	the act of guiding , directing , governing , or enticing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	executive	the governing person or body	heathen	an irreligious person	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	leading	the act of guiding , directing , governing , or enticing	magnificence	the act of doing what is magnificent	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	lead	the act of leading or conducting	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	initiative	an act which originates or begins	magnificence	the act of doing what is magnificent	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	boldness	the state or quality of being bold	estate	quality	0	0	1	0	1
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	contribution	the act of contributing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	pagan	one who worships false gods	slip	a false step	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	land	ground , in respect to its nature or quality	vivacity	the quality or state of being vivacious	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	replacement	the act of replacing	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	status	state	vivacity	the quality or state of being vivacious	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	demonstration	an expression , as of the feelings , by outward signs	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	setting	the act of marking the position of game , as a setter does	sneer	the act of sneering	3	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	publication	the act of publishing or making known	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	lead	the act of leading or conducting	wickedness	a wicked thing or act	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	concealment	the state of being concealed	paradise	a state of happiness	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	production	the act of lengthening out or prolonging	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	taking	the act of gaining possession	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	leading	the act of guiding , directing , governing , or enticing	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	poor	a small european codfish	sup	a small mouthful , as of liquor or broth	2	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	earnestness	the state or quality of being earnest	police	the internal regulation of a state	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	replacement	the act of replacing	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	agency	action	pathos	contagious warmth of feeling , action , or expression	0	1	0	1	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	division	the act or process of diving anything into parts , or the state of being so divided	magnificence	the act of doing what is magnificent	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	weather	alternation of the state of the air	womanhood	the state of being a woman	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	retirement	the act of retiring , or the state of being retired	wickedness	a wicked thing or act	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	moving	the act of changing place or posture	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	coldness	the state or quality of being cold	defense	the act of defending , or the state of being defended	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	extremity	a leg or an arm of man	husband	a man who has a wife	1	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	fall	the act of dropping or tumbling from an erect posture	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	participation	the act or state of participating , or sharing in common with others	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	exaltation	the act of exalting or raising high	lead	the act of leading or conducting	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	publication	the act of publishing or making known	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	breeding	the act or process of generating or bearing	summons	the act of summoning	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	section	the act of cutting , or separation by cutting	wickedness	a wicked thing or act	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	education	the act or process of educating	magnificence	the act of doing what is magnificent	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	community	a commonwealth or state	vivacity	the quality or state of being vivacious	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	section	the act of cutting , or separation by cutting	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	collection	the act or process of collecting or of gathering	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	travel	the act of traveling , or journeying from place to place	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	setting	the act of marking the position of game , as a setter does	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	defense	the act of defending , or the state of being defended	wickedness	a wicked thing or act	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	threat	the expression of an intention to inflict evil or injury on another	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	holding	the act or state of sustaining , grasping , or retaining	magnificence	the act of doing what is magnificent	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	blushing	the appearance of a reddish color or flush upon the cheeks	emergency	sudden or unexpected appearance	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	earnestness	the state or quality of being earnest	retirement	the act of retiring , or the state of being retired	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	fishing	the act , practice , or art of one who fishes	shudder	the act of shuddering , as with fear	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	descent	change of place from higher to lower	stead	place or room which another had , has , or might have	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	setting	the act of marking the position of game , as a setter does	wickedness	a wicked thing or act	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	teaching	the act or business of instructing	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	notable	a person , or thing , of distinction	wickedness	a wicked thing or act	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	division	the act or process of diving anything into parts , or the state of being so divided	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	intervention	the act of intervening	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	grant	the act of granting	wickedness	a wicked thing or act	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	mining	the act or business of making mines or of working them	sneer	the act of sneering	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	earnestness	the state or quality of being earnest	removal	the act of removing , or the state of being removed	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	forlorn	a lost , forsaken , or solitary person	senior	a person who is older than another	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	investment	the act of investing , or the state of being invested	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	boldness	the state or quality of being bold	division	the act or process of diving anything into parts , or the state of being so divided	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	running	the act of one who , or of that which runs	salutation	the act of greeting , or expressing good will or courtesy	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	assent	the act of assenting	fishing	the act , practice , or art of one who fishes	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	minority	the state of being a minor , or under age	vivacity	the quality or state of being vivacious	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	leading	the act of guiding , directing , governing , or enticing	wickedness	a wicked thing or act	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	gentleness	softness of manners , disposition , etc	marking	arrangement or disposition of marks or coloring	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	investment	the act of investing , or the state of being invested	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	helm	the place or office of direction or administration	proximity	immediate nearness , either in place , blood , or alliance	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	driver	a charioteer , etc	embroidery	needlework used to enrich textile fabrics , leather , etc	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	heathen	an irreligious person	senior	a person who is older than another	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	transient	that which remains but for a brief time	yesterday	a recent time	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	reduction	the act or process of reducing	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	investment	the act of investing , or the state of being invested	vivacity	the quality or state of being vivacious	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	rejoice	the act of rejoicing	setting	the act of marking the position of game , as a setter does	3	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	editorial	an article published as an expression of the views of the editor	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	guidance	the act or result of guiding	sneer	the act of sneering	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	defense	the act of defending , or the state of being defended	magnificence	the act of doing what is magnificent	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	grant	the act of granting	salutation	the act of greeting , or expressing good will or courtesy	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	blow	a state of blossoming	timidity	the quality or state of being timid	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	grant	the act of granting	shudder	the act of shuddering , as with fear	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	conveyance	the act of conveying , carrying , or transporting	leading	the act of guiding , directing , governing , or enticing	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	exaltation	the act of exalting or raising high	production	the act of lengthening out or prolonging	3	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	file	the line , wire , or other contrivance , by which papers are put and kept in order	seventeenth	the next in order after the sixteenth	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard_f-cdist-glove.6B.uniq.run-01.json	block	the wooden mold on which hats , bonnets , etc	gentleness	softness of manners , disposition , etc	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	education	the act or process of educating	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	estate	quality	impudence	the quality of being impudent	0	1	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	lead	the act of leading or conducting	magnificence	the act of doing what is magnificent	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	running	the act of one who , or of that which runs	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	production	the act of lengthening out or prolonging	sneer	the act of sneering	3	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	leading	the act of guiding , directing , governing , or enticing	salutation	the act of greeting , or expressing good will or courtesy	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	lead	the act of leading or conducting	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	running	the act of one who , or of that which runs	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	running	the act of one who , or of that which runs	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	lead	the act of leading or conducting	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	executive	the governing person or body	judas	a treacherous person	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	moon	a secondary planet , or satellite , revolving about any member of the solar system	obstinacy	firm and usually unreasonable adherence to an opinion , purpose , or system	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	production	the act of lengthening out or prolonging	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	taking	the act of gaining possession	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	taking	the act of gaining possession	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	contribution	the act of contributing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	replacement	the act of replacing	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	division	the act or process of diving anything into parts , or the state of being so divided	salutation	the act of greeting , or expressing good will or courtesy	2	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	executive	the governing person or body	heathen	an irreligious person	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	poor	a small european codfish	sup	a small mouthful , as of liquor or broth	2	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	initiative	an act which originates or begins	magnificence	the act of doing what is magnificent	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	personage	character assumed or represented	south	the southern section of a country	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	business	financial dealings	wretchedness	utter misery	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	leading	the act of guiding , directing , governing , or enticing	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	pressure	a squeezing	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	eight	the number greater by a unit than seven	sagacity	quickness or acuteness of sense perceptions	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	miller	one who keeps or attends a flour mill or gristmill	salutation	the act of greeting , or expressing good will or courtesy	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	affectation	false display	chief	the upper third part of the field	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	six	the sum of three and three	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	chief	the upper third part of the field	reverie	deep musing	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	sagacity	quickness or acuteness of sense perceptions	second	a coarse or inferior kind of flour	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	sagacity	quickness or acuteness of sense perceptions	section	the act of cutting , or separation by cutting	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	pagan	one who worships false gods	slip	a false step	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	addition	augmentation	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	best	utmost	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	five	the number next greater than four , and less than six	insolence	arrogant contempt	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	raiment	vesture	still	silence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	earnestness	the state or quality of being earnest	third	the sixtieth part of a second of time	1	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	entreaty	pressing solicitation	variety	the quality or state of being various	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	best	utmost	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	reverie	deep musing	senior	a person who is older than another	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	governor	a tutor	radiance	brilliancy	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	action	conduct	pallor	paleness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	senior	a person who is older than another	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	team	a brood	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	decision	settlement	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	main	the mainland	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	earnestness	the state or quality of being earnest	fourth	one of four equal parts into which one whole may be divided	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	seven	the number greater by one than six	wretchedness	utter misery	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	six	the sum of three and three	vehemence	violence	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	open	clear land , without trees or obstructions	sagacity	quickness or acuteness of sense perceptions	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	insolence	arrogant contempt	later	a brick or tile	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	repast	that which is taken as food	top	the highest rank	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	impudence	the quality of being impudent	later	a brick or tile	0	0	1	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	last	a cargo	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	extent	length	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	profusion	exuberant plenty	smith	one who forges with the hammer	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	insolence	arrogant contempt	seven	the number greater by one than six	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	general	the total	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	put	a push	reproof	reproach	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	entreaty	pressing solicitation	people	population , or part of population	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	iniquity	gross injustice	smith	one who forges with the hammer	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	facility	ease	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	director	a manager or superintendent	repast	that which is taken as food	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	close	ending	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	later	a brick or tile	wretchedness	utter misery	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	spot	reproach	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	major	a person of full age	wretchedness	utter misery	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	area	the inclosed space on which a building stands	sagacity	quickness or acuteness of sense perceptions	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	model	sometimes , a drawing	smite	a blow	0	1	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	meet	the persons who so assemble and the place of meeting	peculiarity	a special and distinctive characteristic or habit	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	five	the number next greater than four , and less than six	wretchedness	utter misery	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	agency	action	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	current	onward motion	entreaty	pressing solicitation	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	idolatry	respect or love which borders on adoration	staff	the long handle of an instrument or weapon	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	security	negligence	smite	a blow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	single	a unit	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	making	workmanship	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	formation	conformation	mirth	merriment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	captain	an officer in the united states navy , next above a commander and below a commodore , and ranking with a colonel in the army	shriek	a shrill wild cry such as is caused by sudden or extreme terror , pain , or the like	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	selection	that which is selected	smite	a blow	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	affectation	false display	smith	one who forges with the hammer	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	range	an order	weep	the wipe	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	district	any portion of territory of undefined extent	sagacity	quickness or acuteness of sense perceptions	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	peer	a fellow	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	announcement	proclamation	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	five	the number next greater than four , and less than six	impudence	the quality of being impudent	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	finance	sometimes , the income of an individual	wretchedness	utter misery	0	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	place	an area	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	administration	direction	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	board	provision	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	fuel	that which feeds fire	governess	a female governor	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_fn-cdist-glove.6B.uniq.run-01.json	damsel	an attachment to a millstone spindle for shaking the hopper	van	a fan or other contrivance , as a sieve , for winnowing grain	0	1	1	0	0
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	agency	action	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	board	provision	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	statement	a narrative	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	addition	augmentation	wont	use	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	even	evening	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	example	a model	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	vexation	irritation	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	agency	action	gladness	pleasure	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	smite	a blow	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	judge	a critic	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	get	progeny	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	charge	duty	felicity	blessing	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	rest	remainder	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	board	provision	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	last	a cargo	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	lot	fortune	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	play	sport	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	bound	a leap	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	mien	manner	sale	market	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	rapidity	celerity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	get	progeny	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	ready	cash	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	guarantee	a security	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	present	a gift	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	smite	a blow	source	a spring	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	team	a brood	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	paper	a writing	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	protection	a pass	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	liberal	a reformer	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	jest	a joke	port	a porthole	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	don	sir	rapidity	celerity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	pallor	paleness	support	subsistence	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	addition	augmentation	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	governor	a tutor	knave	a rogue	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	concept	a notion	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	formation	conformation	woe	sorrow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	express	a courier	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	share	a dividend	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	primary	a caucus	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	repair	reparation	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	girdle	a circumference	meeting	a convention	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	approbation	approval	facility	ease	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	series	der	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	raiment	vesture	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	charge	duty	stillness	inactivity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	example	a model	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	addition	augmentation	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	safety	safeness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	saw	a saying	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	mark	a token	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	vexation	irritation	work	business	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	deputy	a representative	gleam	a ray	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	meeting	a convention	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	package	a parcel	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	chance	fate	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	significant	a symbol	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	gleam	a ray	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	number	a multitude	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	introduction	matter	pluck	fortitude	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	pay	payment	stillness	inactivity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	credit	belief	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	ending	conclusion	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	agency	action	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	transportation	conveyance	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	fix	predicament	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	facility	ease	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	metal	character	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	still	silence	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	safety	safeness	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	gleam	a ray	party	a detachment	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	rapidity	celerity	stay	sojourn	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	beginning	igin	cheerfulness	alacrity	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	report	fame	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	facility	ease	whiteness	purity	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	contrivance	plan	formation	conformation	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	property	title	raiment	vesture	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	credit	belief	gladness	pleasure	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	birth	extraction	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	pick	choice	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	training	education	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	former	a creator	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	military	soldiery	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	access	admittance	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	knave	a rogue	partnership	a house	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.apted-cdist-glove.6B.uniq.run-01.json	scheme	a project	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	production	the act of lengthening out or prolonging	sneer	the act of sneering	3	1	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	dainty	that which is delicious or delicate	organization	that which is organized	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	education	the act or process of educating	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	bid	that which is offered	dainty	that which is delicious or delicate	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	statement	a narrative	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	general	the total	womb	the uterus	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	example	a model	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	smite	a blow	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	rescue	the act of rescuing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	judge	a critic	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	personal	a chattel	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	last	a cargo	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	bound	a leap	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	guarantee	a security	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	present	a gift	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	smite	a blow	source	a spring	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	team	a brood	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	paper	a writing	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	protection	a pass	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	liberal	a reformer	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	jest	a joke	port	a porthole	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	chase	that which is pursued or hunted	dainty	that which is delicious or delicate	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	lead	the act of leading or conducting	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	governor	a tutor	knave	a rogue	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	concept	a notion	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	express	a courier	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	share	a dividend	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	primary	a caucus	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	girdle	a circumference	meeting	a convention	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	magnificence	the act of doing what is magnificent	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	example	a model	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	saw	a saying	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	mark	a token	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	deputy	a representative	gleam	a ray	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	meeting	a convention	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	package	a parcel	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	significant	a symbol	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	gleam	a ray	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	number	a multitude	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	taking	the act of gaining possession	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	gleam	a ray	party	a detachment	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	organization	that which is organized	repast	that which is taken as food	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	conveyance	the act of conveying , carrying , or transporting	leading	the act of guiding , directing , governing , or enticing	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	former	a creator	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	partnership	a house	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	exaltation	the act of exalting or raising high	lead	the act of leading or conducting	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	scheme	a project	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	present	a gift	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	discovery	the action of discovering	sneer	the act of sneering	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	express	a courier	parson	a preacher	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	note	a comment	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	edifice	a structure	pilot	a steersman	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	coldness	the state or quality of being cold	defense	the act of defending , or the state of being defended	1	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	cleft	a crevice	deputy	a representative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	deputy	a representative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	caress	any act or expression of affection	lead	the act of leading or conducting	0	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	opening	a breach	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	gratification	a reward	mark	a token	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	omen	an augury	range	an order	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	meeting	a convention	twinkling	a twinkle	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	publication	the act of publishing or making known	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	committee	a guardian	twinkling	a twinkle	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	circumference	a circle	sell	a hoax	1	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	contribution	the act of contributing	sneer	the act of sneering	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	former	a creator	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	proprietor	an owner	push	an attempt	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	incline	a slope	mate	a match	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	cleft	a crevice	governor	a tutor	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	number	a multitude	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	opening	a breach	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	deputy	a representative	frown	a scowl	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	paper	a writing	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	smite	a blow	team	a brood	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	countryman	a rustic	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	smite	a blow	student	a learner	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	army	a host	gleam	a ray	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	meeting	a convention	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	former	a creator	knave	a rogue	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	deputy	a representative	girdle	a circumference	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	number	a multitude	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	criminal	a malefactor	girdle	a circumference	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	girdle	a circumference	party	a detachment	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	knave	a rogue	put	a push	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	flood	a superabundance	matron	a housekeeper	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	ascetic	a recluse	deputy	a representative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	bridle	a check	student	a learner	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.jaccard-cdist-glove.6B.uniq.run-01.json	inference	a conclusion	pastor	a guardian	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	agency	action	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	board	provision	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	statement	a narrative	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	wont	use	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	even	evening	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	example	a model	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	vexation	irritation	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	agency	action	gladness	pleasure	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	smite	a blow	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	judge	a critic	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	get	progeny	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	charge	duty	felicity	blessing	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	rest	remainder	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	board	provision	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	last	a cargo	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	lot	fortune	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	play	sport	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	bound	a leap	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	mien	manner	sale	market	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	rapidity	celerity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	get	progeny	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	ready	cash	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	guarantee	a security	parson	a preacher	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	present	a gift	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	smite	a blow	source	a spring	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	team	a brood	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	paper	a writing	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	protection	a pass	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	liberal	a reformer	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	jest	a joke	port	a porthole	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	don	sir	rapidity	celerity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	pallor	paleness	support	subsistence	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	governor	a tutor	knave	a rogue	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	concept	a notion	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	formation	conformation	woe	sorrow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	express	a courier	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	share	a dividend	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	primary	a caucus	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	repair	reparation	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	girdle	a circumference	meeting	a convention	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	approbation	approval	facility	ease	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	series	der	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	acquisition	a gain	matron	a housekeeper	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	raiment	vesture	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	charge	duty	stillness	inactivity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	example	a model	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	addition	augmentation	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	safety	safeness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	saw	a saying	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	mark	a token	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	deputy	a representative	scrape	a difficulty	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	deputy	a representative	overcoat	a topcoat	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	vexation	irritation	work	business	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	deputy	a representative	gleam	a ray	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	meeting	a convention	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	package	a parcel	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	chance	fate	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	significant	a symbol	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	gleam	a ray	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	number	a multitude	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	introduction	matter	pluck	fortitude	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	pay	payment	stillness	inactivity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	credit	belief	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	ending	conclusion	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	agency	action	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	transportation	conveyance	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	fix	predicament	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	facility	ease	perplexity	embarrassment	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	metal	character	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	still	silence	verdure	green	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	safety	safeness	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	gleam	a ray	party	a detachment	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	rapidity	celerity	stay	sojourn	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	beginning	igin	cheerfulness	alacrity	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	report	fame	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	facility	ease	whiteness	purity	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	contrivance	plan	formation	conformation	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	property	title	raiment	vesture	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	credit	belief	gladness	pleasure	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	birth	extraction	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	pick	choice	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	statement	a narrative	twinkling	a twinkle	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	training	education	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	former	a creator	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	military	soldiery	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	access	admittance	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	pressure	a squeezing	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	rubber	a whetstone	scholar	a learner	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	parson	a preacher	pressure	a squeezing	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	sneer	the act of sneering	wade	the act of wading	3	0	0	0	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	knave	a rogue	partnership	a house	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_pos-cdist-glove.6B.uniq.run-01.json	scheme	a project	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	pressure	a squeezing	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	six	the sum of three and three	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	addition	augmentation	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	best	utmost	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	last	a cargo	smite	a blow	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	raiment	vesture	still	silence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	court	a palace	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	best	utmost	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	governor	a tutor	radiance	brilliancy	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	action	conduct	pallor	paleness	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	team	a brood	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	decision	settlement	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	gladness	pleasure	main	the mainland	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	six	the sum of three and three	vehemence	violence	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	last	a cargo	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	extent	length	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	general	the total	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	put	a push	reproof	reproach	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	facility	ease	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	close	ending	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	last	a cargo	wench	a maiden	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	spot	reproach	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	model	sometimes , a drawing	smite	a blow	0	1	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	agency	action	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	security	negligence	smite	a blow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	single	a unit	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	making	workmanship	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	formation	conformation	mirth	merriment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	selection	that which is selected	smite	a blow	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	range	an order	weep	the wipe	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	significant	a symbol	1	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	peer	a fellow	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	announcement	proclamation	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	place	an area	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	administration	direction	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	board	provision	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	addition	augmentation	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	statement	a narrative	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	former	a creator	whiteness	purity	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	general	the total	womb	the uterus	1	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	guide	a regulator	vehemence	violence	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	report	fame	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	device	a contrivance	reproof	reproach	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	adieu	a farewell	property	title	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	verdure	green	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	high	the sky	wench	a maiden	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	addition	augmentation	wont	use	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	even	evening	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	club	a cudgel	stillness	inactivity	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	agency	action	smite	a blow	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	knave	a rogue	work	business	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	reproof	reproach	team	a brood	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	example	a model	smite	a blow	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	set	the close	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	stay	sojourn	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	play	sport	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	vexation	irritation	way	distance	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	gleam	a ray	transport	carriage	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	event	the consequence of anything	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	agriculture	farming	knave	a rogue	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	administration	direction	smite	a blow	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	delay	detention	kindred	kin	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	agency	action	gladness	pleasure	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	saw	a saying	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	present	a gift	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	contrivance	plan	leave	a leaving	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	sole	the bottom of a furrow	0	0	1	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	administration	direction	wench	a maiden	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	player	one without serious aims	verdure	green	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	contrivance	plan	return	a requital	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	smite	a blow	statement	a narrative	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	deal	apportionment	mien	manner	0	1	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	approbation	approval	former	a creator	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	contrivance	plan	walker	a pedestrian	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	picture	a model	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	close	ending	raiment	vesture	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	six	the sum of three and three	smite	a blow	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	knave	a rogue	main	the mainland	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	organization	that which is organized	vexation	irritation	0	0	0	0	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	rest	remainder	vehemence	violence	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	reproof	reproach	set	the close	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	host	a landlord	rapidity	celerity	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	just	a joust	verdure	green	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	just	a joust	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	judge	a critic	wench	a maiden	1	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	perplexity	embarrassment	stay	sojourn	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	former	a creator	wherefore	the reason why	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	get	progeny	vexation	irritation	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	knave	a rogue	transportation	conveyance	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	knave	a rogue	rest	remainder	0	0	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	despatch	same as dispatch	reality	that which is real	0	0	0	1	0
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	contrivance	plan	last	a cargo	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	alacrity	briskness	spot	reproach	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	put	a push	vexation	irritation	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	main	the mainland	perplexity	embarrassment	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	beginning	igin	knave	a rogue	0	1	0	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	cheerfulness	alacrity	last	a cargo	0	0	1	1	1
at-least-1C.unique/cdist/at-least-1C.levenshtein_f-cdist-glove.6B.uniq.run-01.json	move	one ' s turn	pallor	paleness	0	0	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	rubber	a whetstone	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	vinegar	anything sour	0	0	1	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	metal	character	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	violence	ravishment	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	injury	evil	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	breast	the chest	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	dealer	one who has to do , or has concern , with others	longitude	length	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	army	a host	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	dynasty	lordship	nook	a recess	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	disease	sickness	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	envoy	a messenger	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	dynasty	lordship	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	security	negligence	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	noise	rumor	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	rebel	one who rebels	0	0	0	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	nay	refusal	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	binary	duality	envoy	a messenger	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	chemical	a reagent	nay	refusal	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	liver	a resident	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	gilt	gilding	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	bond	imprisonment	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	disorder	confusion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	tooth	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	province	a district	vinegar	anything sour	0	0	1	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	king	a prince	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	constitution	the state of being	vinegar	anything sour	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	tear	a fissure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	bat	batting	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	salt	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	rot	putrefaction	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	trim	condition	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	debt	a fault	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	nay	refusal	temperature	state	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	conspiracy	confederacy	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	overthrow	ruin	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	accession	a coming to	longitude	length	0	0	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	military	soldiery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	nook	a recess	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	agriculture	farming	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	orator	a petitioner	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	slaughter	carnage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	coil	perplexity	province	a district	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	baby	a doll	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	trade	barter	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	crime	iniquity	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	judge	a critic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	province	a district	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	horror	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	alien	a foreigner	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	car	a cart	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	brood	species	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	duke	the fists	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	cream	a cosmetic	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	foam	scum	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	dynasty	lordship	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	knit	texture	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	den	a haunt	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	fat	the best part	nay	refusal	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	fort	a fortification	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	exile	banishment	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	pot	a mug	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	conjecture	suspicion	province	a district	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	liar	one who lies	longitude	length	0	0	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	harp	a constellation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	powder	dust	suffrage	assent	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	rear	that which is behind , or last in order	0	0	0	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	pope	a fish	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	delivery	rescue	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	liberal	a reformer	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	transport	carriage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	germ	that from which anything springs	longitude	length	0	0	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	ministry	agency	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	criminal	a malefactor	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	noun	a substantive	security	negligence	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	epistle	a letter	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	chemical	a reagent	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	revenge	vengeance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	robber	one who robs	0	0	0	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	womb	the uterus	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	warrior	a champion	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	abuse	misuse	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	don	sir	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	lawyer	the bowfin	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	deputy	a representative	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	infection	epidemic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	scare	fright	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	noun	a substantive	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	longitude	length	tore	same as torus	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	defensive	that which defends	longitude	length	0	0	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	gear	naments	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	expedition	progress	noun	a substantive	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	deputy	a representative	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	envoy	a messenger	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_f-l2-glove.6B.uniq.run-01.json	constitution	the state of being	powder	dust	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	metal	character	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	disease	sickness	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	dynasty	lordship	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	noise	rumor	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	gilt	gilding	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	bond	imprisonment	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	disorder	confusion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	tooth	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	bat	batting	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	salt	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	trim	condition	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	military	soldiery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	agriculture	farming	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	slaughter	carnage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	crime	iniquity	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	horror	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	dynasty	lordship	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	knit	texture	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	delivery	rescue	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	transport	carriage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	epistle	a letter	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	revenge	vengeance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	infection	epidemic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	deputy	a representative	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	envoy	a messenger	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	mortal	man	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	nook	a recess	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	resort	resource	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	death	cessation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	marvel	a miracle	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	subsistence	existence	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	governor	a tutor	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	weed	clothing	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	nook	a recess	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	die	chance	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	doctrine	instruction	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	nay	refusal	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	cargo	load	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	coil	perplexity	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	lap	a skirt	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	stomach	desire	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	offense	displeasure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	robbery	theft	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	injury	evil	verdure	green	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	dark	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	noun	a substantive	palm	a hand	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	civilization	refinement	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	loss	failure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	governor	a tutor	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	powder	dust	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	transportation	conveyance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	debt	a fault	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	faction	dissension	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	destruction	subversion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	welfare	happiness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	employment	service	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	damp	dejection	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	gratification	a reward	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	envoy	a messenger	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	atonement	expiation	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	peace	calm	verdure	green	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	powder	dust	subsistence	existence	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	youth	juvenility	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	coat	cloth	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	witchcraft	sorcery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	visit	visitation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	dissolution	resolution	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	reign	sovereignty	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	fort	a fortification	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	bread	sustenance	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	conductor	a director	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	chemical	a reagent	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	injury	evil	nay	refusal	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	estate	quality	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	testimony	profession	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	training	education	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	illness	indisposition	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	execution	consummation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	sack	ravage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	repair	reparation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	noun	a substantive	party	a detachment	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	fee	tenure	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	condemnation	blame	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	errand	a commission	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	foam	scum	nay	refusal	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	deputy	a representative	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	treason	treachery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	feed	pasture	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	binary	duality	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	longitude	length	verdict	judgment	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	demonstration	an expression , as of the feelings , by outward signs	protest	a declaration made by the master of a vessel before a notary , consul , or other authorized officer , upon his arrival in port after a disaster , stating the particulars of it , and showing that any damage or loss sustained was not owing to the fault of the vessel , her officers or crew , but to the perils of the sea , etc	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	martyrdom	affliction	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	binary	duality	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_pos-l2-glove.6B.uniq.run-01.json	inquisition	examination	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	mortgage	the written instrument by which the conveyance is made	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	prime	the beginning or opening , as of the day , the year , etc	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	magnetic	any metal , as iron , nickel , cobalt , etc	prime	the beginning or opening , as of the day , the year , etc	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	telegram	a message sent by telegraph	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	syllable	anything concise or short	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	strait	a narrow pass or passage	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	bridal	a nuptial festival or ceremony	genus	a class more extensive than a species	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	bake	the process , or result , of baking	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	telegram	a message sent by telegraph	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	sultan	specifically , the ruler of the turks	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	minority	the state of being a minor , or under age	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	mortgage	the written instrument by which the conveyance is made	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	cup	social or excessive indulgence in intoxicating drinks	verb	a part of speech expressing being , action , or the suffering of action	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	offensive	the act of the attacking party	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	longitude	length	rubber	a whetstone	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	police	the internal regulation of a state	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	republican	the american cliff swallow	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	energy	internal or inherent power	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	sheer	a turn or change in a course	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	abbey	the monastic building or buildings	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	dough	anything of the consistency of such paste	minister	an agent an instrument	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	bachelor	often , a young knight	syllable	anything concise or short	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	speaker	one who utters or pronounces a discourse	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	alliance	union by relationship in qualities	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	keeper	one who , or that which , holds or has possession of anything	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	angel	one of a class of “ fallen angels	genus	a class more extensive than a species	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	gas	an a ë riform fluid	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	pound	a certain specified weight	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	republican	the american cliff swallow	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	quay	a mole , bank , or wharf , formed toward the sea , or at the side of a harbor , river , or other navigable water , for convenience in loading and unloading vessels	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	circuit	that which encircles anything , as a ring or crown	genus	a class more extensive than a species	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	siege	the floor of a glass - furnace	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	sigh	figuratively , a manifestation of grief	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	longitude	length	vinegar	anything sour	0	0	1	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	democracy	government by popular representation	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	latitude	freedom from confinement or restraint	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	affirmative	that which affirms as opposed to that which denies	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	minority	the state of being a minor , or under age	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	emergency	sudden or unexpected appearance	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	secular	a layman , as distinguished from a clergyman	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	politician	one devoted to politics	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	lord	a hump - backed person	ounce	the twelfth part of a troy pound	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	baking	the quantity baked at once	minister	an agent an instrument	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	stimulus	something that rouses the mind or spirits	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	pudding	a species of food of a soft or moderately hard consistence , variously made , but often a compound of flour or meal , with milk and eggs , etc	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	longitude	length	metal	character	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	bridal	a nuptial festival or ceremony	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ceremonial	a system of rules and ceremonies , enjoined by law , or established by custom , in religious worship , social intercourse , or the courts of princes	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	prince	in spain he is always one of the royal family	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	intelligence	the intellect , as a gift or an endowment	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ambassador	an official messenger and representative	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	river	a large stream	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ambassador	an official messenger and representative	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	trader	one engaged in trade or commerce	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	cup	social or excessive indulgence in intoxicating drinks	perusal	the act of reading , especially of reading through or with care	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	sincerity	honesty of mind or intention	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	sultan	specifically , the ruler of the turks	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	vegetation	the sum of vegetable life	1	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	strait	a narrow pass or passage	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	leather	dressed hides collectively	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	weather	alternation of the state of the air	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	archbishop	a chief bishop	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	tackle	the rigging and apparatus of a ship	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	fiction	that which is feigned , invented , or imagined	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	quart	the eighth part of a peck	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	baron	a title or degree of nobility	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	assassination	a killing by treacherous violence	genus	a class more extensive than a species	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	equipment	necessaries for an expedition or voyage	genus	a class more extensive than a species	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	shaft	the stem or midrib of a feather	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	longitude	length	violence	ravishment	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	torture	anguish of body or mind	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	township	in canada , one of the subdivisions of a county	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	militia	in the widest sense , the whole military force of a nation , including both those engaged in military service as a business , and those competent and available for such service	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	train	that part of a gown which trails behind the wearer	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	gun	violent blasts of wind	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	forefinger	the finger next to the thumb	minister	an agent an instrument	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	tom	the male of certain animals	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	wrath	the just punishment of an offense or a crime	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	injury	evil	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	survey	a particular view	syllable	anything concise or short	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	actress	a woman who acts a part	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	million	an indefinitely large number	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	provincial	a person belonging to a province	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	breast	the chest	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	arctic	a warm waterproof overshoe	ounce	the twelfth part of a troy pound	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	affirmative	that which affirms as opposed to that which denies	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	offensive	the act of the attacking party	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	volley	a burst or emission of many things at once	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	doe	a female deer or antelope	genus	a class more extensive than a species	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	pagan	one who worships false gods	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	gait	manner of walking or stepping	ounce	the twelfth part of a troy pound	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	dealer	one who has to do , or has concern , with others	longitude	length	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	caste	a separate and fixed order or class of persons in society who chiefly hold intercourse among themselves	earthquake	a shaking , trembling , or concussion of the earth , due to subterranean causes , often accompanied by a rumbling noise	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	township	in canada , one of the subdivisions of a county	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	provincial	a person belonging to a province	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	trail	a track followed by the hunter	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	army	a host	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fn-l2-glove.6B.uniq.run-01.json	consul	an official commissioned to reside in some foreign country , to care for the commercial interests of the citizens of the appointing government , and to protect its seamen	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	rubber	a whetstone	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	metal	character	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	breast	the chest	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	dealer	one who has to do , or has concern , with others	longitude	length	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	army	a host	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	dynasty	lordship	nook	a recess	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	disease	sickness	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	envoy	a messenger	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	dynasty	lordship	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	noise	rumor	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	binary	duality	envoy	a messenger	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	liver	a resident	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	gilt	gilding	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	bond	imprisonment	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	disorder	confusion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	tooth	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	king	a prince	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	tear	a fissure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	bat	batting	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	salt	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	trim	condition	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	debt	a fault	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	military	soldiery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	nook	a recess	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	agriculture	farming	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	orator	a petitioner	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	slaughter	carnage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	coil	perplexity	province	a district	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	baby	a doll	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	crime	iniquity	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	judge	a critic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	province	a district	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	horror	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	alien	a foreigner	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	car	a cart	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	cream	a cosmetic	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	dynasty	lordship	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	knit	texture	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	den	a haunt	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	fort	a fortification	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	conjecture	suspicion	province	a district	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	harp	a constellation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	rear	that which is behind , or last in order	0	0	0	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	pope	a fish	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	delivery	rescue	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	liberal	a reformer	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	transport	carriage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	criminal	a malefactor	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	epistle	a letter	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	chemical	a reagent	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	revenge	vengeance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	warrior	a champion	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	lawyer	the bowfin	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	deputy	a representative	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	infection	epidemic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	noun	a substantive	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	expedition	progress	noun	a substantive	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	deputy	a representative	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	envoy	a messenger	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	constitution	the state of being	powder	dust	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	wreath	a garland	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	envoy	a messenger	temperature	state	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	court	a palace	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	mortal	man	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	nook	a recess	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	resort	resource	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	cemetery	a graveyard	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	infinite	infinity	province	a district	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	death	cessation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	air	the atmosphere	noun	a substantive	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	season	a time	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	sweet	a perfume	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	marvel	a miracle	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	subsistence	existence	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	governor	a tutor	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	fight	an engagement	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	weed	clothing	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	breast	the chest	envoy	a messenger	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	longitude	length	party	a detachment	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	cavity	a hollow	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	kill	a stream	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	nook	a recess	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	die	chance	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	antagonist	an adversary	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	governor	a tutor	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	doctrine	instruction	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	nay	refusal	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	cargo	load	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	coil	perplexity	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	noun	a substantive	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	binary	duality	constitution	the state of being	0	0	1	1	0
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	general	the total	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	lap	a skirt	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	constitution	the state of being	longitude	length	0	1	0	0	1
at-least-1C.unique/l2/at-least-1C.levenshtein_fpos-l2-glove.6B.uniq.run-01.json	church	a denomination	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	glimpse	a short , hurried view	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	mortgage	the written instrument by which the conveyance is made	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	district	any portion of territory of undefined extent	particle	the smallest portion	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	jacket	a short coat without skirts	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	boil	act or state of boiling	constitution	the state of being	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	dart	a short lance	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	glove	a cover for the hand , or for the hand and wrist , with a separate sheath for each finger	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	bull	the male of any species of cattle	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	agency	action	verb	a part of speech expressing being , action , or the suffering of action	0	1	0	1	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	buffalo	any species of wild ox	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	constitution	the state of being	temperature	state	0	1	1	0	1
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	angel	one of a class of “ fallen angels	genus	a class more extensive than a species	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	cardinal	a woman ' s short cloak with a hood	syllable	anything concise or short	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	longitude	length	solid	a magnitude which has length , breadth , and thickness	0	0	1	1	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	pie	any other species of the genus pica , and of several allied genera	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	laugh	an expression of mirth peculiar to the human species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minority	the state of being a minor , or under age	temperature	state	0	0	1	0	1
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	prime	the beginning or opening , as of the day , the year , etc	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	telescope	an optical instrument used in viewing distant objects , as the heavenly bodies	1	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	chariot	a four - wheeled pleasure or state carriage , having one seat	constitution	the state of being	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	arena	any sphere of action	verb	a part of speech expressing being , action , or the suffering of action	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	ethics	rules of practice in respect to a single class of human actions	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	border	the outer part or edge of anything , as of a garment , a garden , etc	flask	of glass , to heat water in , etc	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	violin	a small instrument with four strings , played with a bow	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	syllable	anything concise or short	wool	short , thick hair , especially when crisped or curled	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	wheel	an instrument of torture formerly used	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	asylum	an institution for the protection or relief of some class of destitute , unfortunate , or afflicted persons	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	mortgage	the written instrument by which the conveyance is made	station	the place at which an instrument is planted , or observations are made , as in surveying	1	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	offensive	the act of the attacking party	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	quit	any one of numerous species of small passerine birds native of tropical america	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	comb	an instrument with teeth , for straightening , cleansing , and adjusting the hair , or for keeping it in place	minister	an agent an instrument	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	peg	one of the pins of a musical instrument , on which the strings are strained	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	magnetic	any metal , as iron , nickel , cobalt , etc	prime	the beginning or opening , as of the day , the year , etc	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	constitution	the state of being	trance	a state in which the soul seems to have passed out of the body into another state of being , or to be rapt into visions	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	defense	the act of defending , or the state of being defended	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	article	a concise statement	syllable	anything concise or short	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	state	the circumstances or condition of a being or thing at any given time	twinkle	the time of a wink	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	fishing	the act , practice , or art of one who fishes	perusal	the act of reading , especially of reading through or with care	2	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	channel	the deeper part of a river , harbor , strait , etc	flask	of glass , to heat water in , etc	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	lordship	the state or condition of being a lord	trim	condition	0	0	1	0	1
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	currency	a passing from person to person , or from hand to hand	witch	a charming or bewitching person	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	climate	the condition of a place in relation to various phenomena of the atmosphere , as temperature , moisture , etc	tabernacle	sometimes , any other place for worship	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	genus	a class more extensive than a species	tragedy	that species of drama which represents the sad or terrible phases of character and life	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	engine	any device or contrivance	van	a fan or other contrivance , as a sieve , for winnowing grain	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	coach	a first - class passenger car , as distinguished from a drawing - room car , sleeping car , etc	genus	a class more extensive than a species	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	secretary	a piece of furniture , with conveniences for writing and for the arrangement of papers	transcription	an arrangement of a composition for some other instrument or voice than that for which it was originally written , as the translating of a song , a vocal or instrumental quartet , or even an orchestral work , into a piece for the piano	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	moisture	liquid in small quantity	violin	a small instrument with four strings , played with a bow	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	assent	the act of assenting	fishing	the act , practice , or art of one who fishes	2	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	bachelor	often , a young knight	parchment	the skin of a lamb , sheep , goat , young calf , or other animal , prepared for writing on	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	curling	the act or state of that which curls	minority	the state of being a minor , or under age	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	fleet	the collective naval force of a country etc	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	trillion	according to the english notation , the number produced by involving a million to the third power , or the number represented by a unit with eighteen ciphers annexed	velocity	the relation of motion to time , measured by the number of units of space passed over by a moving body or point in a unit of time , usually the number of feet passed over in a second	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	cup	social or excessive indulgence in intoxicating drinks	temperance	specifically , moderation , and sometimes abstinence , in respect to using intoxicating liquors	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	currency	a passing from person to person , or from hand to hand	lord	a hump - backed person	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	chart	a map on which is projected a portion of water and the land which it surrounds , or by which it is surrounded , intended especially for the use of seamen	peninsula	a portion of land nearly surrounded by water , and connected with a larger body by a neck , or isthmus	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	meat	food , in general	summary	a general or comprehensive statement	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	bronze	a statue , bust , etc	magnetic	any metal , as iron , nickel , cobalt , etc	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	perusal	the act of reading , especially of reading through or with care	suicide	the act of taking one ' s own life voluntary and intentionally	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	oil	any one of a great variety of unctuous combustible substances , more viscous than and not miscible with water	pistol	the smallest firearm used , intended to be fired from one hand , -- now of many patterns , and bearing a great variety of names	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	mining	the act or business of making mines or of working them	perusal	the act of reading , especially of reading through or with care	2	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	lordship	the state or condition of being a lord	police	the internal regulation of a state	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	accompaniment	the subordinate part , or parts , accompanying the voice or a principal instrument	minister	an agent an instrument	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	item	a short article in a newspaper	syllable	anything concise or short	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	blindness	state or condition of being blind , literally or figuratively	constitution	the state of being	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	collect	a short , comprehensive prayer , adapted to a particular day , occasion , or condition , and forming part of a liturgy	syllable	anything concise or short	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	caste	a separate and fixed order or class of persons in society who chiefly hold intercourse among themselves	rear	that which is behind , or last in order	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	oil	any one of a great variety of unctuous combustible substances , more viscous than and not miscible with water	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	consolation	the state of being consoled	constitution	the state of being	4	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	sovereignty	a sovereign state	temperature	state	0	1	1	0	1
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	energy	internal or inherent power	throne	sovereign power and dignity	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	dollar	a gold coin of the united states containing 23	parlor	commonly , in the united states , a drawing - room , or the room where visitors are received and entertained	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	palm	a hand	1	0	0	0	1
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	oven	a place arched over with brick or stonework , and used for baking , heating , or drying	pilgrimage	a journey to a shrine or other sacred place	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	beef	applied colloquially to human flesh	lighting	a name sometimes applied to the process of annealing metals	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	rigging	naut , the ropes , chains , etc	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	expert	one who has skill , experience , or extensive knowledge in his calling or in any special branch of learning	genus	a class more extensive than a species	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	boil	act or state of boiling	division	the act or process of diving anything into parts , or the state of being so divided	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	minister	an agent an instrument	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	thermometer	an instrument for measuring temperature , founded on the principle that changes of temperature in bodies are accompanied by proportional changes in their volumes or dimensions	1	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	bronze	a statue , bust , etc	prime	the beginning or opening , as of the day , the year , etc	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	forefinger	the finger next to the thumb	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	perusal	the act of reading , especially of reading through or with care	rescue	the act of rescuing	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	hardness	the cohesion of the particles on the surface of a body , determined by its capacity to scratch another , or be itself scratched	union	a consolidated body	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	navigation	the management of sails , rudder , etc	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	loan	the act of lending	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	eighteenth	the quotient of a unit divided by eighteen	trillion	according to the english notation , the number produced by involving a million to the third power , or the number represented by a unit with eighteen ciphers annexed	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	discrimination	the act of discriminating , distinguishing , or noting and marking differences	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	oven	a place arched over with brick or stonework , and used for baking , heating , or drying	treasury	also the place of deposit and disbursement of any collected funds	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	dollar	a gold coin of the united states containing 23	sandstone	a rock made of sand more or less firmly united	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	piano	a well - known musical instrument somewhat resembling the harpsichord , and consisting of a series of wires of graduated length , thickness , and tension , struck by hammers moved by keys	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	minister	an agent an instrument	soap	a substance which dissolves in water , thus forming a lather , and is used as a cleansing agent	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	island	a tract of land surrounded by water , and smaller than a continent	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	prophet	one inspired or instructed by god to speak in his name , or announce future events ,	reserve	that which is reserved , or kept back , as for future use	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	din	loud , confused , harsh noise	earthquake	a shaking , trembling , or concussion of the earth , due to subterranean causes , often accompanied by a rumbling noise	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	bin	a box , frame , crib , or inclosed place , used as a receptacle for any commodity	oven	a place arched over with brick or stonework , and used for baking , heating , or drying	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	driver	a charioteer , etc	flask	of glass , to heat water in , etc	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	handwriting	that which is written by hand	index	a pointer or a hand that directs to anything , as the hand of a watch , a movable finger or other form of pointer on a gauge , scale , or other graduated instrument	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	flask	of glass , to heat water in , etc	traffic	the business done upon a railway , steamboat line , etc	0	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	coach	a first - class passenger car , as distinguished from a drawing - room car , sleeping car , etc	flask	of glass , to heat water in , etc	0	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard_f-l2-glove.6B.uniq.run-01.json	parchment	the skin of a lamb , sheep , goat , young calf , or other animal , prepared for writing on	secretary	a piece of furniture , with conveniences for writing and for the arrangement of papers	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	sire	the head of a family	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	hearth	the floor of a fireplace	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	knitting	the work of a knitter	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	twinkle	the time of a wink	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	epistle	a letter	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	deputy	a representative	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	nook	a recess	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cent	a hundred	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	marvel	a miracle	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	horseback	the back of a horse	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	governor	a tutor	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	nook	a recess	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cent	a hundred	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	refrain	the burden of a song	1	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	lap	a skirt	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	palm	a hand	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	bake	the process , or result , of baking	discrimination	the act of discriminating , distinguishing , or noting and marking differences	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	governor	a tutor	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	debt	a fault	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	gratification	a reward	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	bird	the young of a fowl	ounce	the twelfth part of a troy pound	1	1	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	doorway	the passage of a door	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	fort	a fortification	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	conductor	a director	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	chemical	a reagent	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	farthing	the fourth of a penny	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	kingdom	the dominion of a monarch	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	party	a detachment	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	errand	a commission	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	deputy	a representative	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	ounce	the twelfth part of a troy pound	scale	the dish of a balance	1	1	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	minority	the state of being a minor , or under age	verb	a part of speech expressing being , action , or the suffering of action	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cent	a hundred	envoy	a messenger	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	lyric	the words of a song	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	inference	a conclusion	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	orator	a petitioner	province	a district	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	police	the internal regulation of a state	sire	the head of a family	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cream	a cosmetic	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	province	a district	wink	a moment	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	wild	a wilderness	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	conductor	a director	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	commission	a charge	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	deputy	a representative	epistle	a letter	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	epistle	a letter	party	a detachment	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	bake	the process , or result , of baking	tariff	the duty , or rate of duty , so imposed	1	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	committee	a guardian	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	inland	the interior part of a country	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	port	a porthole	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	inference	a conclusion	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	dome	a building	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	sentry	a sentinel	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	commission	a charge	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	nook	a recess	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	nook	a recess	party	a detachment	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	committee	a guardian	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	judge	a critic	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	liver	a resident	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	mount	a mountain	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	liver	a resident	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	frown	a scowl	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	chemical	a reagent	epistle	a letter	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	lap	a skirt	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	lap	a skirt	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	flood	a superabundance	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	court	a palace	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cleft	a crevice	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	epistle	a letter	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cordial	a liqueur	province	a district	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	army	a host	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	stroke	a blow	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	guard	a conductor	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	envoy	a messenger	palm	a hand	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	nook	a recess	season	a time	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	churchyard	a cemetery	party	a detachment	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	mutton	the flesh of a sheep	ounce	the twelfth part of a troy pound	1	0	1	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	career	a running	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cavity	a hollow	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	noun	a substantive	pilot	a steersman	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	glass	a mirror	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	king	a prince	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cordial	a liqueur	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cream	a cosmetic	envoy	a messenger	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	mountain	a mount	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	circumference	a circle	envoy	a messenger	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	boon	a benefaction	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	fork	a prong	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	phantom	a phantasm	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	province	a district	tube	a telescope	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	cleft	a crevice	governor	a tutor	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	defense	the act of defending , or the state of being defended	perusal	the act of reading , especially of reading through or with care	3	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	border	the outer part or edge of anything , as of a garment , a garden , etc	verb	a part of speech expressing being , action , or the suffering of action	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	lap	a skirt	province	a district	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.jaccard-l2-glove.6B.uniq.run-01.json	goddess	a divinity , or deity , of the female sex	tariff	the duty , or rate of duty , so imposed	0	0	0	0	0
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	metal	character	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	disease	sickness	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	dynasty	lordship	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	noise	rumor	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	gilt	gilding	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	bond	imprisonment	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	disorder	confusion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	tooth	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	bat	batting	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	salt	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	trim	condition	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	military	soldiery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	agriculture	farming	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	slaughter	carnage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	crime	iniquity	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	horror	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	dynasty	lordship	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	knit	texture	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	delivery	rescue	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	transport	carriage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	epistle	a letter	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	revenge	vengeance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	infection	epidemic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	deputy	a representative	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	envoy	a messenger	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	mortal	man	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	nook	a recess	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	resort	resource	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	death	cessation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	marvel	a miracle	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	subsistence	existence	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	governor	a tutor	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	weed	clothing	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	nook	a recess	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	die	chance	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	doctrine	instruction	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	nay	refusal	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	cargo	load	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	coil	perplexity	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	lap	a skirt	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	stomach	desire	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	offense	displeasure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	robbery	theft	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	injury	evil	verdure	green	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	dark	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	noun	a substantive	palm	a hand	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	civilization	refinement	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	loss	failure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	governor	a tutor	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	powder	dust	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	transportation	conveyance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	debt	a fault	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	faction	dissension	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	destruction	subversion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	welfare	happiness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	employment	service	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	damp	dejection	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	gratification	a reward	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	envoy	a messenger	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	atonement	expiation	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	peace	calm	verdure	green	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	powder	dust	subsistence	existence	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	youth	juvenility	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	coat	cloth	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	witchcraft	sorcery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	visit	visitation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	dissolution	resolution	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	reign	sovereignty	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	fort	a fortification	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	bread	sustenance	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	conductor	a director	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	chemical	a reagent	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	injury	evil	nay	refusal	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	estate	quality	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	testimony	profession	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	training	education	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	illness	indisposition	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	execution	consummation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	sack	ravage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	repair	reparation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	noun	a substantive	party	a detachment	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	fee	tenure	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	condemnation	blame	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	errand	a commission	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	foam	scum	nay	refusal	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	deputy	a representative	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	treason	treachery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	feed	pasture	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	binary	duality	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	longitude	length	verdict	judgment	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	martyrdom	affliction	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	binary	duality	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	demonstration	an expression , as of the feelings , by outward signs	protest	a declaration made by the master of a vessel before a notary , consul , or other authorized officer , upon his arrival in port after a disaster , stating the particulars of it , and showing that any damage or loss sustained was not owing to the fault of the vessel , her officers or crew , but to the perils of the sea , etc	0	1	1	0	0
at-least-1C.unique/l2/at-least-1C.apted-l2-glove.6B.uniq.run-01.json	inquisition	examination	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	noun	a substantive	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	metal	character	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	violence	ravishment	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	injury	evil	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	disease	sickness	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	dynasty	lordship	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	security	negligence	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	noise	rumor	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	nay	refusal	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	gilt	gilding	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	bond	imprisonment	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	disorder	confusion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	tooth	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	bat	batting	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	salt	taste	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	rot	putrefaction	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	trim	condition	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	nay	refusal	temperature	state	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	conspiracy	confederacy	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	overthrow	ruin	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	military	soldiery	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	agriculture	farming	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	slaughter	carnage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	knave	a rogue	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	trade	barter	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	crime	iniquity	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	horror	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	brood	species	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	foam	scum	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	dynasty	lordship	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	knit	texture	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	exile	banishment	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	safety	safeness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	powder	dust	suffrage	assent	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	delivery	rescue	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	transport	carriage	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	ministry	agency	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	epistle	a letter	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	revenge	vengeance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	abuse	misuse	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	don	sir	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	infection	epidemic	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	scare	fright	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	gear	naments	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	deputy	a representative	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	envoy	a messenger	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	iron	manacles	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	warfare	struggle	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	mortal	man	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	peace	calm	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	nook	a recess	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	deficiency	shortcoming	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	resort	resource	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	death	cessation	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	cent	a hundred	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	marvel	a miracle	province	a district	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	subsistence	existence	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	governor	a tutor	noun	a substantive	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	weed	clothing	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	nook	a recess	rubber	a whetstone	1	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	cent	a hundred	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	die	chance	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	doctrine	instruction	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	humor	temper	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	binary	duality	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	nay	refusal	peace	calm	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	cargo	load	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	coil	perplexity	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	lap	a skirt	noun	a substantive	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	nay	refusal	powder	dust	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	wage	hire	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	stomach	desire	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	offense	displeasure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	robbery	theft	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	injury	evil	verdure	green	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	music	harmony	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	theft	larceny	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	dark	gloom	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	noun	a substantive	palm	a hand	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	metal	character	nay	refusal	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	ash	sing	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	civilization	refinement	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	loss	failure	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	cavity	a hollow	envoy	a messenger	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	governor	a tutor	nook	a recess	1	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	powder	dust	treaty	negotiation	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	suffrage	assent	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	transportation	conveyance	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	debt	a fault	nook	a recess	1	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	faction	dissension	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	horse	cavalry	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	series	der	0	0	1	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	destruction	subversion	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	longitude	length	welfare	happiness	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	employment	service	longitude	length	0	0	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	damp	dejection	longitude	length	0	1	0	1	1
at-least-1C.unique/l2/at-least-1C.levenshtein-l2-glove.6B.uniq.run-01.json	gratification	a reward	province	a district	1	0	0	1	1

